Communication Bounds for the Distributed Experts Problem

In this work, we study the experts problem in the distributed setting where an expert's cost needs to be aggregated across multiple servers. Our study considers various communication models such as the message-passing model and the broadcast model, along with multiple aggregation functions, such as summing and taking the $\ell_p$ norm of an expert's cost across servers. We propose the first communication-efficient protocols that achieve near-optimal regret in these settings, even against a strong adversary who can choose the inputs adaptively. Additionally, we give a conditional lower bound showing that the communication of our protocols is nearly optimal. Finally, we implement our protocols and demonstrate empirical savings on the HPO-B benchmarks.

==> src/fig/baseline/ewa-m.txt <==
t, 	regret, 	communication
99, 	0.099674, 	505000
199, 	0.176108, 	1010000
299, 	0.141695, 	1515000
399, 	0.136155, 	2020000
499, 	0.116849, 	2525000
599, 	0.099438, 	3030000
699, 	0.086586, 	3535000
799, 	0.076311, 	4040000
899, 	0.067822, 	4545000
999, 	0.061033, 	5050000
1099, 	0.055480, 	5555000
1199, 	0.050853, 	6060000
1299, 	0.046938, 	6565000
1399, 	0.043583, 	7070000
1499, 	0.040675, 	7575000
1599, 	0.038131, 	8080000
1699, 	0.035887, 	8585000
1799, 	0.033892, 	9090000
1899, 	0.032108, 	9595000
1999, 	0.030501, 	10100000
2099, 	0.029048, 	10605000
2199, 	0.027727, 	11110000
2299, 	0.026521, 	11615000
2399, 	0.025416, 	12120000
2499, 	0.024399, 	12625000
2599, 	0.023460, 	13130000
2699, 	0.022591, 	13635000
2799, 	0.021784, 	14140000
2899, 	0.021032, 	14645000
2999, 	0.020331, 	15150000
3099, 	0.019675, 	15655000
3199, 	0.019060, 	16160000
3299, 	0.018482, 	16665000
3399, 	0.017938, 	17170000
3499, 	0.017426, 	17675000
3599, 	0.016941, 	18180000
3699, 	0.016483, 	18685000
3799, 	0.016050, 	19190000
3899, 	0.015638, 	19695000
3999, 	0.015247, 	20200000
4099, 	0.014875, 	20705000
4199, 	0.014521, 	21210000
4299, 	0.014183, 	21715000
4399, 	0.013860, 	22220000
4499, 	0.013552, 	22725000
4599, 	0.013258, 	23230000
4699, 	0.012976, 	23735000
4799, 	0.012705, 	24240000
4899, 	0.012446, 	24745000
4999, 	0.012197, 	25250000
5099, 	0.011958, 	25755000
5199, 	0.011728, 	26260000
5299, 	0.011506, 	26765000
5399, 	0.011293, 	27270000
5499, 	0.011088, 	27775000
5599, 	0.010890, 	28280000
5699, 	0.010699, 	28785000
5799, 	0.010514, 	29290000
5899, 	0.010336, 	29795000
5999, 	0.010164, 	30300000
6099, 	0.009997, 	30805000
6199, 	0.009836, 	31310000
6299, 	0.009680, 	31815000
6399, 	0.009528, 	32320000
6499, 	0.009382, 	32825000
6599, 	0.009240, 	33330000
6699, 	0.009102, 	33835000
6799, 	0.008968, 	34340000
6899, 	0.008838, 	34845000
6999, 	0.008712, 	35350000
7099, 	0.008589, 	35855000
7199, 	0.008470, 	36360000
7299, 	0.008354, 	36865000
7399, 	0.008241, 	37370000
7499, 	0.008131, 	37875000
7599, 	0.008024, 	38380000
7699, 	0.007919, 	38885000
7799, 	0.007818, 	39390000
7899, 	0.007719, 	39895000
7999, 	0.007622, 	40400000
8099, 	0.007528, 	40905000
8199, 	0.007437, 	41410000
8299, 	0.007347, 	41915000
8399, 	0.007259, 	42420000
8499, 	0.007174, 	42925000
8599, 	0.007091, 	43430000
8699, 	0.007009, 	43935000
8799, 	0.006929, 	44440000
8899, 	0.006852, 	44945000
8999, 	0.006775, 	45450000
9099, 	0.006701, 	45955000
9199, 	0.006628, 	46460000
9299, 	0.006557, 	46965000
9399, 	0.006487, 	47470000
9499, 	0.006419, 	47975000
9599, 	0.006352, 	48480000
9699, 	0.006286, 	48985000
9799, 	0.006222, 	49490000
9899, 	0.006159, 	49995000
9999, 	0.006098, 	50500000


==> src/fig/baseline/ewa.txt <==
t, 	regret, 	communication
99, 	0.145985, 	510000
199, 	0.135496, 	1020000
299, 	0.129068, 	1530000
399, 	0.109058, 	2040000
499, 	0.089006, 	2550000
599, 	0.074685, 	3060000
699, 	0.063973, 	3570000
799, 	0.055966, 	4080000
899, 	0.049741, 	4590000
999, 	0.044762, 	5100000
1099, 	0.040689, 	5610000
1199, 	0.037295, 	6120000
1299, 	0.034424, 	6630000
1399, 	0.031964, 	7140000
1499, 	0.029831, 	7650000
1599, 	0.027966, 	8160000
1699, 	0.026320, 	8670000
1799, 	0.024857, 	9180000
1899, 	0.023548, 	9690000
1999, 	0.022370, 	10200000
2099, 	0.021304, 	10710000
2199, 	0.020335, 	11220000
2299, 	0.019451, 	11730000
2399, 	0.018640, 	12240000
2499, 	0.017894, 	12750000
2599, 	0.017206, 	13260000
2699, 	0.016568, 	13770000
2799, 	0.015976, 	14280000
2899, 	0.015425, 	14790000
2999, 	0.014911, 	15300000
3099, 	0.014430, 	15810000
3199, 	0.013978, 	16320000
3299, 	0.013555, 	16830000
3399, 	0.013156, 	17340000
3499, 	0.012780, 	17850000
3599, 	0.012425, 	18360000
3699, 	0.012089, 	18870000
3799, 	0.011771, 	19380000
3899, 	0.011469, 	19890000
3999, 	0.011182, 	20400000
4099, 	0.010909, 	20910000
4199, 	0.010649, 	21420000
4299, 	0.010402, 	21930000
4399, 	0.010165, 	22440000
4499, 	0.009939, 	22950000
4599, 	0.009723, 	23460000
4699, 	0.009516, 	23970000
4799, 	0.009318, 	24480000
4899, 	0.009128, 	24990000
4999, 	0.008945, 	25500000
5099, 	0.008770, 	26010000
5199, 	0.008601, 	26520000
5299, 	0.008439, 	27030000
5399, 	0.008283, 	27540000
5499, 	0.008132, 	28050000
5599, 	0.007987, 	28560000
5699, 	0.007847, 	29070000
5799, 	0.007711, 	29580000
5899, 	0.007580, 	30090000
5999, 	0.007454, 	30600000
6099, 	0.007332, 	31110000
6199, 	0.007214, 	31620000
6299, 	0.007099, 	32130000
6399, 	0.006988, 	32640000
6499, 	0.006881, 	33150000
6599, 	0.006776, 	33660000
6699, 	0.006675, 	34170000
6799, 	0.006577, 	34680000
6899, 	0.006482, 	35190000
6999, 	0.006389, 	35700000
7099, 	0.006299, 	36210000
7199, 	0.006212, 	36720000
7299, 	0.006126, 	37230000
7399, 	0.006044, 	37740000
7499, 	0.005963, 	38250000
7599, 	0.005885, 	38760000
7699, 	0.005808, 	39270000
7799, 	0.005734, 	39780000
7899, 	0.005661, 	40290000
7999, 	0.005590, 	40800000
8099, 	0.005521, 	41310000
8199, 	0.005454, 	41820000
8299, 	0.005388, 	42330000
8399, 	0.005324, 	42840000
8499, 	0.005261, 	43350000
8599, 	0.005200, 	43860000
8699, 	0.005141, 	44370000
8799, 	0.005082, 	44880000
8899, 	0.005025, 	45390000
8999, 	0.004969, 	45900000
9099, 	0.004915, 	46410000
9199, 	0.004861, 	46920000
9299, 	0.004809, 	47430000
9399, 	0.004758, 	47940000
9499, 	0.004708, 	48450000
9599, 	0.004659, 	48960000
9699, 	0.004610, 	49470000
9799, 	0.004563, 	49980000
9899, 	0.004517, 	50490000
9999, 	0.004472, 	51000000


==> src/fig/baseline/exp3-m.txt <==
t, 	regret, 	communication
99, 	0.107515, 	10000
199, 	0.166692, 	20000
299, 	0.145963, 	30000
399, 	0.181575, 	40000
499, 	0.160851, 	50000
599, 	0.137409, 	60000
699, 	0.132599, 	70000
799, 	0.123457, 	80000
899, 	0.118733, 	90000
999, 	0.120080, 	100000
1099, 	0.115521, 	110000
1199, 	0.113474, 	120000
1299, 	0.117735, 	130000
1399, 	0.124147, 	140000
1499, 	0.125044, 	150000
1599, 	0.133243, 	160000
1699, 	0.131995, 	170000
1799, 	0.133873, 	180000
1899, 	0.129972, 	190000
1999, 	0.126656, 	200000
2099, 	0.126677, 	210000
2199, 	0.132369, 	220000
2299, 	0.133850, 	230000
2399, 	0.133655, 	240000
2499, 	0.136822, 	250000
2599, 	0.137910, 	260000
2699, 	0.137590, 	270000
2799, 	0.137826, 	280000
2899, 	0.133282, 	290000
2999, 	0.135615, 	300000
3099, 	0.137464, 	310000
3199, 	0.136629, 	320000
3299, 	0.138485, 	330000
3399, 	0.138807, 	340000
3499, 	0.138610, 	350000
3599, 	0.140820, 	360000
3699, 	0.139729, 	370000
3799, 	0.142132, 	380000
3899, 	0.139755, 	390000
3999, 	0.139570, 	400000
4099, 	0.141830, 	410000
4199, 	0.141931, 	420000
4299, 	0.139889, 	430000
4399, 	0.139676, 	440000
4499, 	0.140696, 	450000
4599, 	0.141457, 	460000
4699, 	0.141129, 	470000
4799, 	0.142321, 	480000
4899, 	0.141700, 	490000
4999, 	0.142105, 	500000
5099, 	0.141174, 	510000
5199, 	0.141129, 	520000
5299, 	0.143182, 	530000
5399, 	0.144617, 	540000
5499, 	0.146566, 	550000
5599, 	0.145809, 	560000
5699, 	0.146257, 	570000
5799, 	0.146581, 	580000
5899, 	0.145537, 	590000
5999, 	0.144410, 	600000
6099, 	0.144854, 	610000
6199, 	0.144435, 	620000
6299, 	0.143314, 	630000
6399, 	0.143173, 	640000
6499, 	0.143710, 	650000
6599, 	0.142731, 	660000
6699, 	0.142029, 	670000
6799, 	0.141334, 	680000
6899, 	0.141421, 	690000
6999, 	0.141867, 	700000
7099, 	0.142488, 	710000
7199, 	0.142557, 	720000
7299, 	0.142668, 	730000
7399, 	0.143628, 	740000
7499, 	0.143426, 	750000
7599, 	0.143834, 	760000
7699, 	0.144701, 	770000
7799, 	0.144021, 	780000
7899, 	0.144575, 	790000
7999, 	0.144055, 	800000
8099, 	0.144569, 	810000
8199, 	0.144524, 	820000
8299, 	0.145558, 	830000
8399, 	0.145553, 	840000
8499, 	0.145100, 	850000
8599, 	0.144374, 	860000
8699, 	0.143927, 	870000
8799, 	0.144301, 	880000
8899, 	0.144491, 	890000
8999, 	0.144813, 	900000
9099, 	0.144940, 	910000
9199, 	0.145388, 	920000
9299, 	0.144929, 	930000
9399, 	0.145152, 	940000
9499, 	0.145598, 	950000
9599, 	0.145537, 	960000
9699, 	0.145014, 	970000
9799, 	0.145499, 	980000
9899, 	0.144738, 	990000
9999, 	0.144774, 	1000000
10099, 	0.144719, 	1010000
10199, 	0.143928, 	1020000
10299, 	0.143081, 	1030000
10399, 	0.142913, 	1040000
10499, 	0.142481, 	1050000
10599, 	0.142273, 	1060000
10699, 	0.142519, 	1070000
10799, 	0.142082, 	1080000
10899, 	0.142564, 	1090000
10999, 	0.142061, 	1100000
11099, 	0.141926, 	1110000
11199, 	0.142161, 	1120000
11299, 	0.142243, 	1130000
11399, 	0.141502, 	1140000
11499, 	0.143323, 	1150000
11599, 	0.143406, 	1160000
11699, 	0.143789, 	1170000
11799, 	0.144682, 	1180000
11899, 	0.144478, 	1190000
11999, 	0.144426, 	1200000
12099, 	0.144625, 	1210000
12199, 	0.145466, 	1220000
12299, 	0.145851, 	1230000
12399, 	0.145621, 	1240000
12499, 	0.145006, 	1250000
12599, 	0.145152, 	1260000
12699, 	0.145794, 	1270000
12799, 	0.145147, 	1280000
12899, 	0.145078, 	1290000
12999, 	0.145397, 	1300000
13099, 	0.144705, 	1310000
13199, 	0.145281, 	1320000
13299, 	0.145014, 	1330000
13399, 	0.144681, 	1340000
13499, 	0.145344, 	1350000
13599, 	0.145889, 	1360000
13699, 	0.145468, 	1370000
13799, 	0.145139, 	1380000
13899, 	0.144680, 	1390000
13999, 	0.144428, 	1400000
14099, 	0.144195, 	1410000
14199, 	0.144359, 	1420000
14299, 	0.144205, 	1430000
14399, 	0.144442, 	1440000
14499, 	0.143793, 	1450000
14599, 	0.143765, 	1460000
14699, 	0.143282, 	1470000
14799, 	0.143439, 	1480000
14899, 	0.143831, 	1490000
14999, 	0.143917, 	1500000
15099, 	0.143647, 	1510000
15199, 	0.143818, 	1520000
15299, 	0.143897, 	1530000
15399, 	0.144129, 	1540000
15499, 	0.143990, 	1550000
15599, 	0.143602, 	1560000
15699, 	0.143069, 	1570000
15799, 	0.142924, 	1580000
15899, 	0.142344, 	1590000
15999, 	0.142251, 	1600000
16099, 	0.141813, 	1610000
16199, 	0.141662, 	1620000
16299, 	0.140930, 	1630000
16399, 	0.140939, 	1640000
16499, 	0.140566, 	1650000
16599, 	0.140360, 	1660000
16699, 	0.140174, 	1670000
16799, 	0.140233, 	1680000
16899, 	0.140075, 	1690000
16999, 	0.139512, 	1700000
17099, 	0.139646, 	1710000
17199, 	0.139162, 	1720000
17299, 	0.139007, 	1730000
17399, 	0.139149, 	1740000
17499, 	0.139166, 	1750000
17599, 	0.138773, 	1760000
17699, 	0.138299, 	1770000
17799, 	0.138182, 	1780000
17899, 	0.137648, 	1790000
17999, 	0.137776, 	1800000
18099, 	0.137986, 	1810000
18199, 	0.137714, 	1820000
18299, 	0.137727, 	1830000
18399, 	0.137555, 	1840000
18499, 	0.137421, 	1850000
18599, 	0.137118, 	1860000
18699, 	0.137109, 	1870000
18799, 	0.137039, 	1880000
18899, 	0.136807, 	1890000
18999, 	0.136485, 	1900000
19099, 	0.136473, 	1910000
19199, 	0.136442, 	1920000
19299, 	0.136640, 	1930000
19399, 	0.136476, 	1940000
19499, 	0.135945, 	1950000
19599, 	0.135579, 	1960000
19699, 	0.135631, 	1970000
19799, 	0.135681, 	1980000
19899, 	0.135913, 	1990000
19999, 	0.135763, 	2000000
20099, 	0.135747, 	2010000
20199, 	0.135764, 	2020000
20299, 	0.135760, 	2030000
20399, 	0.135935, 	2040000
20499, 	0.136126, 	2050000
20599, 	0.135963, 	2060000
20699, 	0.136322, 	2070000
20799, 	0.136242, 	2080000
20899, 	0.136063, 	2090000
20999, 	0.136296, 	2100000
21099, 	0.136035, 	2110000
21199, 	0.135905, 	2120000
21299, 	0.136052, 	2130000
21399, 	0.135695, 	2140000
21499, 	0.136002, 	2150000
21599, 	0.135815, 	2160000
21699, 	0.135626, 	2170000
21799, 	0.135463, 	2180000
21899, 	0.135061, 	2190000
21999, 	0.135146, 	2200000
22099, 	0.134946, 	2210000
22199, 	0.134738, 	2220000
22299, 	0.134600, 	2230000
22399, 	0.134636, 	2240000
22499, 	0.134737, 	2250000
22599, 	0.135001, 	2260000
22699, 	0.134516, 	2270000
22799, 	0.134095, 	2280000
22899, 	0.134070, 	2290000
22999, 	0.134263, 	2300000
23099, 	0.134125, 	2310000
23199, 	0.133804, 	2320000
23299, 	0.133737, 	2330000
23399, 	0.133585, 	2340000
23499, 	0.133438, 	2350000
23599, 	0.132812, 	2360000
23699, 	0.132395, 	2370000
23799, 	0.132198, 	2380000
23899, 	0.132270, 	2390000
23999, 	0.132215, 	2400000
24099, 	0.132163, 	2410000
24199, 	0.132122, 	2420000
24299, 	0.131760, 	2430000
24399, 	0.131540, 	2440000
24499, 	0.131307, 	2450000
24599, 	0.130888, 	2460000
24699, 	0.130695, 	2470000
24799, 	0.130546, 	2480000
24899, 	0.130527, 	2490000
24999, 	0.130323, 	2500000
25099, 	0.130089, 	2510000
25199, 	0.130128, 	2520000
25299, 	0.129538, 	2530000
25399, 	0.129402, 	2540000
25499, 	0.129136, 	2550000
25599, 	0.129017, 	2560000
25699, 	0.129137, 	2570000
25799, 	0.129165, 	2580000
25899, 	0.129035, 	2590000
25999, 	0.128906, 	2600000
26099, 	0.128613, 	2610000
26199, 	0.128461, 	2620000
26299, 	0.128397, 	2630000
26399, 	0.128106, 	2640000
26499, 	0.128154, 	2650000
26599, 	0.128204, 	2660000
26699, 	0.128014, 	2670000
26799, 	0.127609, 	2680000
26899, 	0.127520, 	2690000
26999, 	0.127063, 	2700000
27099, 	0.126968, 	2710000
27199, 	0.126880, 	2720000
27299, 	0.126809, 	2730000
27399, 	0.126749, 	2740000
27499, 	0.126426, 	2750000
27599, 	0.126411, 	2760000
27699, 	0.126329, 	2770000
27799, 	0.126246, 	2780000
27899, 	0.126174, 	2790000
27999, 	0.126006, 	2800000
28099, 	0.125865, 	2810000
28199, 	0.125792, 	2820000
28299, 	0.125706, 	2830000
28399, 	0.125872, 	2840000
28499, 	0.125864, 	2850000
28599, 	0.125583, 	2860000
28699, 	0.125590, 	2870000
28799, 	0.125591, 	2880000
28899, 	0.125432, 	2890000
28999, 	0.125210, 	2900000
29099, 	0.124758, 	2910000
29199, 	0.124741, 	2920000
29299, 	0.124715, 	2930000
29399, 	0.124359, 	2940000
29499, 	0.124379, 	2950000
29599, 	0.123948, 	2960000
29699, 	0.123804, 	2970000
29799, 	0.123692, 	2980000
29899, 	0.123490, 	2990000
29999, 	0.123405, 	3000000
30099, 	0.123365, 	3010000
30199, 	0.123123, 	3020000
30299, 	0.123118, 	3030000
30399, 	0.123001, 	3040000
30499, 	0.122851, 	3050000
30599, 	0.122656, 	3060000
30699, 	0.122455, 	3070000
30799, 	0.122155, 	3080000
30899, 	0.122260, 	3090000
30999, 	0.121960, 	3100000
31099, 	0.121798, 	3110000
31199, 	0.121740, 	3120000
31299, 	0.121657, 	3130000
31399, 	0.121460, 	3140000
31499, 	0.121060, 	3150000
31599, 	0.120648, 	3160000
31699, 	0.120423, 	3170000
31799, 	0.120250, 	3180000
31899, 	0.120133, 	3190000
31999, 	0.120100, 	3200000
32099, 	0.120110, 	3210000
32199, 	0.119984, 	3220000
32299, 	0.119954, 	3230000
32399, 	0.119769, 	3240000
32499, 	0.119830, 	3250000
32599, 	0.119667, 	3260000
32699, 	0.119550, 	3270000
32799, 	0.119434, 	3280000
32899, 	0.119318, 	3290000
32999, 	0.119163, 	3300000
33099, 	0.119002, 	3310000
33199, 	0.118759, 	3320000
33299, 	0.118746, 	3330000
33399, 	0.118615, 	3340000
33499, 	0.118416, 	3350000
33599, 	0.118369, 	3360000
33699, 	0.117960, 	3370000
33799, 	0.117744, 	3380000
33899, 	0.117536, 	3390000
33999, 	0.117632, 	3400000
34099, 	0.117517, 	3410000
34199, 	0.117196, 	3420000
34299, 	0.116860, 	3430000
34399, 	0.116720, 	3440000
34499, 	0.116520, 	3450000
34599, 	0.116515, 	3460000
34699, 	0.116419, 	3470000
34799, 	0.116354, 	3480000
34899, 	0.116384, 	3490000
34999, 	0.116262, 	3500000
35099, 	0.116022, 	3510000
35199, 	0.116031, 	3520000
35299, 	0.115742, 	3530000
35399, 	0.115540, 	3540000
35499, 	0.115201, 	3550000
35599, 	0.115037, 	3560000
35699, 	0.114712, 	3570000
35799, 	0.114791, 	3580000
35899, 	0.114588, 	3590000
35999, 	0.114310, 	3600000
36099, 	0.113892, 	3610000
36199, 	0.113937, 	3620000
36299, 	0.113780, 	3630000
36399, 	0.113435, 	3640000
36499, 	0.113299, 	3650000
36599, 	0.112987, 	3660000
36699, 	0.112829, 	3670000
36799, 	0.112591, 	3680000
36899, 	0.112513, 	3690000
36999, 	0.112416, 	3700000
37099, 	0.112215, 	3710000
37199, 	0.112127, 	3720000
37299, 	0.111938, 	3730000
37399, 	0.111823, 	3740000
37499, 	0.111697, 	3750000
37599, 	0.111572, 	3760000
37699, 	0.111488, 	3770000
37799, 	0.111334, 	3780000
37899, 	0.111225, 	3790000
37999, 	0.110946, 	3800000
38099, 	0.110753, 	3810000
38199, 	0.110569, 	3820000
38299, 	0.110434, 	3830000
38399, 	0.110409, 	3840000
38499, 	0.110247, 	3850000
38599, 	0.110224, 	3860000
38699, 	0.110033, 	3870000
38799, 	0.109904, 	3880000
38899, 	0.109901, 	3890000
38999, 	0.109748, 	3900000
39099, 	0.109563, 	3910000
39199, 	0.109343, 	3920000
39299, 	0.109183, 	3930000
39399, 	0.109014, 	3940000
39499, 	0.108993, 	3950000
39599, 	0.108799, 	3960000
39699, 	0.108519, 	3970000
39799, 	0.108309, 	3980000
39899, 	0.108025, 	3990000
39999, 	0.107977, 	4000000
40099, 	0.107737, 	4010000
40199, 	0.107613, 	4020000
40299, 	0.107394, 	4030000
40399, 	0.107288, 	4040000
40499, 	0.107161, 	4050000
40599, 	0.106924, 	4060000
40699, 	0.106727, 	4070000
40799, 	0.106592, 	4080000
40899, 	0.106400, 	4090000
40999, 	0.106087, 	4100000
41099, 	0.106107, 	4110000
41199, 	0.105962, 	4120000
41299, 	0.105743, 	4130000
41399, 	0.105654, 	4140000
41499, 	0.105406, 	4150000
41599, 	0.105353, 	4160000
41699, 	0.105280, 	4170000
41799, 	0.105324, 	4180000
41899, 	0.105263, 	4190000
41999, 	0.105091, 	4200000
42099, 	0.104942, 	4210000
42199, 	0.104703, 	4220000
42299, 	0.104552, 	4230000
42399, 	0.104386, 	4240000
42499, 	0.104307, 	4250000
42599, 	0.104057, 	4260000
42699, 	0.103956, 	4270000
42799, 	0.103752, 	4280000
42899, 	0.103575, 	4290000
42999, 	0.103434, 	4300000
43099, 	0.103393, 	4310000
43199, 	0.103294, 	4320000
43299, 	0.103252, 	4330000
43399, 	0.103182, 	4340000
43499, 	0.103052, 	4350000
43599, 	0.102917, 	4360000
43699, 	0.102832, 	4370000
43799, 	0.102680, 	4380000
43899, 	0.102516, 	4390000
43999, 	0.102341, 	4400000
44099, 	0.102190, 	4410000
44199, 	0.102074, 	4420000
44299, 	0.102075, 	4430000
44399, 	0.101864, 	4440000
44499, 	0.101767, 	4450000
44599, 	0.101726, 	4460000
44699, 	0.101632, 	4470000
44799, 	0.101452, 	4480000
44899, 	0.101364, 	4490000
44999, 	0.101311, 	4500000
45099, 	0.101124, 	4510000
45199, 	0.100945, 	4520000
45299, 	0.100813, 	4530000
45399, 	0.100771, 	4540000
45499, 	0.100504, 	4550000
45599, 	0.100339, 	4560000
45699, 	0.100241, 	4570000
45799, 	0.100177, 	4580000
45899, 	0.100043, 	4590000
45999, 	0.099898, 	4600000
46099, 	0.099758, 	4610000
46199, 	0.099672, 	4620000
46299, 	0.099521, 	4630000
46399, 	0.099455, 	4640000
46499, 	0.099186, 	4650000
46599, 	0.099102, 	4660000
46699, 	0.098943, 	4670000
46799, 	0.098717, 	4680000
46899, 	0.098620, 	4690000
46999, 	0.098507, 	4700000
47099, 	0.098345, 	4710000
47199, 	0.098154, 	4720000
47299, 	0.098002, 	4730000
47399, 	0.097916, 	4740000
47499, 	0.097864, 	4750000
47599, 	0.097688, 	4760000
47699, 	0.097439, 	4770000
47799, 	0.097312, 	4780000
47899, 	0.097155, 	4790000
47999, 	0.097003, 	4800000
48099, 	0.096888, 	4810000
48199, 	0.096764, 	4820000
48299, 	0.096493, 	4830000
48399, 	0.096277, 	4840000
48499, 	0.096094, 	4850000
48599, 	0.095929, 	4860000
48699, 	0.095716, 	4870000
48799, 	0.095562, 	4880000
48899, 	0.095438, 	4890000
48999, 	0.095278, 	4900000
49099, 	0.095126, 	4910000
49199, 	0.094929, 	4920000
49299, 	0.094723, 	4930000
49399, 	0.094708, 	4940000
49499, 	0.094603, 	4950000
49599, 	0.094462, 	4960000
49699, 	0.094296, 	4970000
49799, 	0.094211, 	4980000
49899, 	0.094115, 	4990000
49999, 	0.093909, 	5000000
50099, 	0.093811, 	5010000
50199, 	0.093674, 	5020000
50299, 	0.093422, 	5030000
50399, 	0.093259, 	5040000
50499, 	0.093149, 	5050000
50599, 	0.093103, 	5060000
50699, 	0.092956, 	5070000
50799, 	0.092859, 	5080000
50899, 	0.092668, 	5090000
50999, 	0.092603, 	5100000
51099, 	0.092491, 	5110000
51199, 	0.092353, 	5120000
51299, 	0.092211, 	5130000
51399, 	0.092058, 	5140000
51499, 	0.091983, 	5150000
51599, 	0.091853, 	5160000
51699, 	0.091763, 	5170000
51799, 	0.091592, 	5180000
51899, 	0.091510, 	5190000
51999, 	0.091376, 	5200000
52099, 	0.091225, 	5210000
52199, 	0.091107, 	5220000
52299, 	0.090977, 	5230000
52399, 	0.090839, 	5240000
52499, 	0.090715, 	5250000
52599, 	0.090543, 	5260000
52699, 	0.090477, 	5270000
52799, 	0.090396, 	5280000
52899, 	0.090233, 	5290000
52999, 	0.090126, 	5300000
53099, 	0.090025, 	5310000
53199, 	0.089949, 	5320000
53299, 	0.089827, 	5330000
53399, 	0.089751, 	5340000
53499, 	0.089586, 	5350000
53599, 	0.089449, 	5360000
53699, 	0.089344, 	5370000
53799, 	0.089231, 	5380000
53899, 	0.089155, 	5390000
53999, 	0.089036, 	5400000
54099, 	0.088911, 	5410000
54199, 	0.088780, 	5420000
54299, 	0.088637, 	5430000
54399, 	0.088503, 	5440000
54499, 	0.088434, 	5450000
54599, 	0.088285, 	5460000
54699, 	0.088184, 	5470000
54799, 	0.088049, 	5480000
54899, 	0.087964, 	5490000
54999, 	0.087931, 	5500000
55099, 	0.087820, 	5510000
55199, 	0.087679, 	5520000
55299, 	0.087544, 	5530000
55399, 	0.087372, 	5540000
55499, 	0.087256, 	5550000
55599, 	0.087154, 	5560000
55699, 	0.087006, 	5570000
55799, 	0.086858, 	5580000
55899, 	0.086749, 	5590000
55999, 	0.086645, 	5600000
56099, 	0.086534, 	5610000
56199, 	0.086409, 	5620000
56299, 	0.086293, 	5630000
56399, 	0.086199, 	5640000
56499, 	0.086133, 	5650000
56599, 	0.086056, 	5660000
56699, 	0.085886, 	5670000
56799, 	0.085732, 	5680000
56899, 	0.085577, 	5690000
56999, 	0.085439, 	5700000
57099, 	0.085329, 	5710000
57199, 	0.085165, 	5720000
57299, 	0.084990, 	5730000
57399, 	0.084870, 	5740000
57499, 	0.084771, 	5750000
57599, 	0.084694, 	5760000
57699, 	0.084559, 	5770000
57799, 	0.084431, 	5780000
57899, 	0.084326, 	5790000
57999, 	0.084202, 	5800000
58099, 	0.084134, 	5810000
58199, 	0.084039, 	5820000
58299, 	0.083918, 	5830000
58399, 	0.083796, 	5840000
58499, 	0.083672, 	5850000
58599, 	0.083559, 	5860000
58699, 	0.083510, 	5870000
58799, 	0.083368, 	5880000
58899, 	0.083288, 	5890000
58999, 	0.083199, 	5900000
59099, 	0.083098, 	5910000
59199, 	0.083005, 	5920000
59299, 	0.082900, 	5930000
59399, 	0.082821, 	5940000
59499, 	0.082719, 	5950000
59599, 	0.082620, 	5960000
59699, 	0.082525, 	5970000
59799, 	0.082402, 	5980000
59899, 	0.082330, 	5990000
59999, 	0.082198, 	6000000
60099, 	0.082090, 	6010000
60199, 	0.081967, 	6020000
60299, 	0.081837, 	6030000
60399, 	0.081750, 	6040000
60499, 	0.081738, 	6050000
60599, 	0.081635, 	6060000
60699, 	0.081529, 	6070000
60799, 	0.081447, 	6080000
60899, 	0.081327, 	6090000
60999, 	0.081232, 	6100000
61099, 	0.081109, 	6110000
61199, 	0.081005, 	6120000
61299, 	0.080908, 	6130000
61399, 	0.080812, 	6140000
61499, 	0.080764, 	6150000
61599, 	0.080697, 	6160000
61699, 	0.080640, 	6170000
61799, 	0.080542, 	6180000
61899, 	0.080407, 	6190000
61999, 	0.080350, 	6200000
62099, 	0.080244, 	6210000
62199, 	0.080199, 	6220000
62299, 	0.080067, 	6230000
62399, 	0.079971, 	6240000
62499, 	0.079927, 	6250000
62599, 	0.079797, 	6260000
62699, 	0.079722, 	6270000
62799, 	0.079589, 	6280000
62899, 	0.079548, 	6290000
62999, 	0.079487, 	6300000
63099, 	0.079370, 	6310000
63199, 	0.079274, 	6320000
63299, 	0.079117, 	6330000
63399, 	0.079034, 	6340000
63499, 	0.078937, 	6350000
63599, 	0.078823, 	6360000
63699, 	0.078668, 	6370000
63799, 	0.078496, 	6380000
63899, 	0.078439, 	6390000
63999, 	0.078287, 	6400000
64099, 	0.078120, 	6410000
64199, 	0.078091, 	6420000
64299, 	0.078011, 	6430000
64399, 	0.077984, 	6440000
64499, 	0.077888, 	6450000
64599, 	0.077768, 	6460000
64699, 	0.077654, 	6470000
64799, 	0.077587, 	6480000
64899, 	0.077484, 	6490000
64999, 	0.077377, 	6500000
65099, 	0.077266, 	6510000
65199, 	0.077145, 	6520000
65299, 	0.077098, 	6530000
65399, 	0.076961, 	6540000
65499, 	0.076911, 	6550000
65599, 	0.076783, 	6560000
65699, 	0.076649, 	6570000
65799, 	0.076593, 	6580000
65899, 	0.076504, 	6590000
65999, 	0.076454, 	6600000
66099, 	0.076388, 	6610000
66199, 	0.076273, 	6620000
66299, 	0.076200, 	6630000
66399, 	0.076073, 	6640000
66499, 	0.075979, 	6650000
66599, 	0.075955, 	6660000
66699, 	0.075833, 	6670000
66799, 	0.075711, 	6680000
66899, 	0.075681, 	6690000
66999, 	0.075548, 	6700000
67099, 	0.075463, 	6710000
67199, 	0.075339, 	6720000
67299, 	0.075271, 	6730000
67399, 	0.075223, 	6740000
67499, 	0.075142, 	6750000
67599, 	0.075083, 	6760000
67699, 	0.075006, 	6770000
67799, 	0.075051, 	6780000
67899, 	0.074988, 	6790000
67999, 	0.074932, 	6800000
68099, 	0.074817, 	6810000
68199, 	0.074788, 	6820000
68299, 	0.074687, 	6830000
68399, 	0.074621, 	6840000
68499, 	0.074533, 	6850000
68599, 	0.074439, 	6860000
68699, 	0.074353, 	6870000
68799, 	0.074240, 	6880000
68899, 	0.074142, 	6890000
68999, 	0.074048, 	6900000
69099, 	0.073938, 	6910000
69199, 	0.073895, 	6920000
69299, 	0.073829, 	6930000
69399, 	0.073709, 	6940000
69499, 	0.073668, 	6950000
69599, 	0.073625, 	6960000
69699, 	0.073543, 	6970000
69799, 	0.073403, 	6980000
69899, 	0.073317, 	6990000
69999, 	0.073226, 	7000000
70099, 	0.073125, 	7010000
70199, 	0.073109, 	7020000
70299, 	0.073043, 	7030000
70399, 	0.073040, 	7040000
70499, 	0.072967, 	7050000
70599, 	0.072878, 	7060000
70699, 	0.072775, 	7070000
70799, 	0.072689, 	7080000
70899, 	0.072576, 	7090000
70999, 	0.072482, 	7100000
71099, 	0.072378, 	7110000
71199, 	0.072350, 	7120000
71299, 	0.072288, 	7130000
71399, 	0.072230, 	7140000
71499, 	0.072152, 	7150000
71599, 	0.072003, 	7160000
71699, 	0.071965, 	7170000
71799, 	0.071829, 	7180000
71899, 	0.071821, 	7190000
71999, 	0.071756, 	7200000
72099, 	0.071675, 	7210000
72199, 	0.071583, 	7220000
72299, 	0.071524, 	7230000
72399, 	0.071480, 	7240000
72499, 	0.071366, 	7250000
72599, 	0.071294, 	7260000
72699, 	0.071222, 	7270000
72799, 	0.071190, 	7280000
72899, 	0.071135, 	7290000
72999, 	0.071063, 	7300000
73099, 	0.070977, 	7310000
73199, 	0.070878, 	7320000
73299, 	0.070838, 	7330000
73399, 	0.070744, 	7340000
73499, 	0.070706, 	7350000
73599, 	0.070596, 	7360000
73699, 	0.070595, 	7370000
73799, 	0.070490, 	7380000
73899, 	0.070362, 	7390000
73999, 	0.070277, 	7400000
74099, 	0.070161, 	7410000
74199, 	0.070133, 	7420000
74299, 	0.070076, 	7430000
74399, 	0.070015, 	7440000
74499, 	0.069931, 	7450000
74599, 	0.069883, 	7460000
74699, 	0.069779, 	7470000
74799, 	0.069690, 	7480000
74899, 	0.069635, 	7490000
74999, 	0.069566, 	7500000
75099, 	0.069473, 	7510000
75199, 	0.069416, 	7520000
75299, 	0.069387, 	7530000
75399, 	0.069292, 	7540000
75499, 	0.069227, 	7550000
75599, 	0.069200, 	7560000
75699, 	0.069081, 	7570000
75799, 	0.069044, 	7580000
75899, 	0.068957, 	7590000
75999, 	0.068932, 	7600000
76099, 	0.068893, 	7610000
76199, 	0.068810, 	7620000
76299, 	0.068770, 	7630000
76399, 	0.068670, 	7640000
76499, 	0.068647, 	7650000
76599, 	0.068553, 	7660000
76699, 	0.068453, 	7670000
76799, 	0.068373, 	7680000
76899, 	0.068347, 	7690000
76999, 	0.068294, 	7700000
77099, 	0.068262, 	7710000
77199, 	0.068189, 	7720000
77299, 	0.068144, 	7730000
77399, 	0.068015, 	7740000
77499, 	0.067933, 	7750000
77599, 	0.067837, 	7760000
77699, 	0.067764, 	7770000
77799, 	0.067675, 	7780000
77899, 	0.067602, 	7790000
77999, 	0.067570, 	7800000
78099, 	0.067486, 	7810000
78199, 	0.067422, 	7820000
78299, 	0.067382, 	7830000
78399, 	0.067329, 	7840000
78499, 	0.067293, 	7850000
78599, 	0.067204, 	7860000
78699, 	0.067159, 	7870000
78799, 	0.067066, 	7880000
78899, 	0.067010, 	7890000
78999, 	0.066943, 	7900000
79099, 	0.066862, 	7910000
79199, 	0.066754, 	7920000
79299, 	0.066688, 	7930000
79399, 	0.066621, 	7940000
79499, 	0.066539, 	7950000
79599, 	0.066502, 	7960000
79699, 	0.066444, 	7970000
79799, 	0.066433, 	7980000
79899, 	0.066362, 	7990000
79999, 	0.066278, 	8000000
80099, 	0.066222, 	8010000
80199, 	0.066158, 	8020000
80299, 	0.066131, 	8030000
80399, 	0.066021, 	8040000
80499, 	0.065928, 	8050000
80599, 	0.065880, 	8060000
80699, 	0.065813, 	8070000
80799, 	0.065740, 	8080000
80899, 	0.065709, 	8090000
80999, 	0.065646, 	8100000
81099, 	0.065577, 	8110000
81199, 	0.065515, 	8120000
81299, 	0.065481, 	8130000
81399, 	0.065443, 	8140000
81499, 	0.065373, 	8150000
81599, 	0.065313, 	8160000
81699, 	0.065238, 	8170000
81799, 	0.065165, 	8180000
81899, 	0.065095, 	8190000
81999, 	0.065040, 	8200000
82099, 	0.064938, 	8210000
82199, 	0.064872, 	8220000
82299, 	0.064810, 	8230000
82399, 	0.064731, 	8240000
82499, 	0.064702, 	8250000
82599, 	0.064619, 	8260000
82699, 	0.064553, 	8270000
82799, 	0.064512, 	8280000
82899, 	0.064484, 	8290000
82999, 	0.064440, 	8300000
83099, 	0.064361, 	8310000
83199, 	0.064280, 	8320000
83299, 	0.064224, 	8330000
83399, 	0.064164, 	8340000
83499, 	0.064126, 	8350000
83599, 	0.064093, 	8360000
83699, 	0.064009, 	8370000
83799, 	0.063946, 	8380000
83899, 	0.063905, 	8390000
83999, 	0.063839, 	8400000
84099, 	0.063796, 	8410000
84199, 	0.063746, 	8420000
84299, 	0.063653, 	8430000
84399, 	0.063588, 	8440000
84499, 	0.063513, 	8450000
84599, 	0.063412, 	8460000
84699, 	0.063336, 	8470000
84799, 	0.063314, 	8480000
84899, 	0.063245, 	8490000
84999, 	0.063188, 	8500000
85099, 	0.063159, 	8510000
85199, 	0.063098, 	8520000
85299, 	0.063049, 	8530000
85399, 	0.063027, 	8540000
85499, 	0.062994, 	8550000
85599, 	0.062940, 	8560000
85699, 	0.062884, 	8570000
85799, 	0.062834, 	8580000
85899, 	0.062783, 	8590000
85999, 	0.062730, 	8600000
86099, 	0.062707, 	8610000
86199, 	0.062619, 	8620000
86299, 	0.062575, 	8630000
86399, 	0.062523, 	8640000
86499, 	0.062447, 	8650000
86599, 	0.062410, 	8660000
86699, 	0.062375, 	8670000
86799, 	0.062277, 	8680000
86899, 	0.062291, 	8690000
86999, 	0.062202, 	8700000
87099, 	0.062127, 	8710000
87199, 	0.062084, 	8720000
87299, 	0.061997, 	8730000
87399, 	0.061945, 	8740000
87499, 	0.061904, 	8750000
87599, 	0.061864, 	8760000
87699, 	0.061778, 	8770000
87799, 	0.061737, 	8780000
87899, 	0.061661, 	8790000
87999, 	0.061604, 	8800000
88099, 	0.061522, 	8810000
88199, 	0.061466, 	8820000
88299, 	0.061406, 	8830000
88399, 	0.061335, 	8840000
88499, 	0.061291, 	8850000
88599, 	0.061233, 	8860000
88699, 	0.061165, 	8870000
88799, 	0.061097, 	8880000
88899, 	0.061073, 	8890000
88999, 	0.061030, 	8900000
89099, 	0.060952, 	8910000
89199, 	0.060887, 	8920000
89299, 	0.060798, 	8930000
89399, 	0.060745, 	8940000
89499, 	0.060692, 	8950000
89599, 	0.060666, 	8960000
89699, 	0.060586, 	8970000
89799, 	0.060501, 	8980000
89899, 	0.060464, 	8990000
89999, 	0.060418, 	9000000
90099, 	0.060415, 	9010000
90199, 	0.060362, 	9020000
90299, 	0.060283, 	9030000
90399, 	0.060263, 	9040000
90499, 	0.060203, 	9050000
90599, 	0.060213, 	9060000
90699, 	0.060181, 	9070000
90799, 	0.060088, 	9080000
90899, 	0.060059, 	9090000
90999, 	0.060026, 	9100000
91099, 	0.059989, 	9110000
91199, 	0.059947, 	9120000
91299, 	0.059879, 	9130000
91399, 	0.059824, 	9140000
91499, 	0.059799, 	9150000
91599, 	0.059759, 	9160000
91699, 	0.059673, 	9170000
91799, 	0.059613, 	9180000
91899, 	0.059569, 	9190000
91999, 	0.059521, 	9200000
92099, 	0.059465, 	9210000
92199, 	0.059409, 	9220000
92299, 	0.059381, 	9230000
92399, 	0.059375, 	9240000
92499, 	0.059300, 	9250000
92599, 	0.059220, 	9260000
92699, 	0.059168, 	9270000
92799, 	0.059167, 	9280000
92899, 	0.059110, 	9290000
92999, 	0.059088, 	9300000
93099, 	0.059083, 	9310000
93199, 	0.059040, 	9320000
93299, 	0.059024, 	9330000
93399, 	0.058985, 	9340000
93499, 	0.058912, 	9350000
93599, 	0.058863, 	9360000
93699, 	0.058799, 	9370000
93799, 	0.058764, 	9380000
93899, 	0.058723, 	9390000
93999, 	0.058704, 	9400000
94099, 	0.058696, 	9410000
94199, 	0.058625, 	9420000
94299, 	0.058598, 	9430000
94399, 	0.058550, 	9440000
94499, 	0.058516, 	9450000
94599, 	0.058469, 	9460000
94699, 	0.058425, 	9470000
94799, 	0.058344, 	9480000
94899, 	0.058275, 	9490000
94999, 	0.058229, 	9500000
95099, 	0.058174, 	9510000
95199, 	0.058117, 	9520000
95299, 	0.058052, 	9530000
95399, 	0.057974, 	9540000
95499, 	0.057934, 	9550000
95599, 	0.057899, 	9560000
95699, 	0.057843, 	9570000
95799, 	0.057810, 	9580000
95899, 	0.057756, 	9590000
95999, 	0.057715, 	9600000
96099, 	0.057679, 	9610000
96199, 	0.057640, 	9620000
96299, 	0.057598, 	9630000
96399, 	0.057535, 	9640000
96499, 	0.057495, 	9650000
96599, 	0.057452, 	9660000
96699, 	0.057379, 	9670000
96799, 	0.057356, 	9680000
96899, 	0.057324, 	9690000
96999, 	0.057286, 	9700000
97099, 	0.057245, 	9710000
97199, 	0.057202, 	9720000
97299, 	0.057183, 	9730000
97399, 	0.057146, 	9740000
97499, 	0.057081, 	9750000
97599, 	0.057028, 	9760000
97699, 	0.056960, 	9770000
97799, 	0.056922, 	9780000
97899, 	0.056875, 	9790000
97999, 	0.056854, 	9800000
98099, 	0.056799, 	9810000
98199, 	0.056764, 	9820000
98299, 	0.056694, 	9830000
98399, 	0.056653, 	9840000
98499, 	0.056592, 	9850000
98599, 	0.056526, 	9860000
98699, 	0.056443, 	9870000
98799, 	0.056416, 	9880000
98899, 	0.056370, 	9890000
98999, 	0.056348, 	9900000
99099, 	0.056332, 	9910000
99199, 	0.056278, 	9920000
99299, 	0.056246, 	9930000
99399, 	0.056225, 	9940000
99499, 	0.056164, 	9950000
99599, 	0.056137, 	9960000
99699, 	0.056096, 	9970000
99799, 	0.056076, 	9980000
99899, 	0.056020, 	9990000
99999, 	0.055978, 	10000000


==> src/fig/baseline/exp3.txt <==
t, 	regret, 	communication
99, 	0.139336, 	10000
199, 	0.144905, 	20000
299, 	0.149867, 	30000
399, 	0.149467, 	40000
499, 	0.151143, 	50000
599, 	0.149681, 	60000
699, 	0.149463, 	70000
799, 	0.149852, 	80000
899, 	0.148593, 	90000
999, 	0.148461, 	100000
1099, 	0.149996, 	110000
1199, 	0.150292, 	120000
1299, 	0.149923, 	130000
1399, 	0.149756, 	140000
1499, 	0.150948, 	150000
1599, 	0.151412, 	160000
1699, 	0.151299, 	170000
1799, 	0.151281, 	180000
1899, 	0.151479, 	190000
1999, 	0.152184, 	200000
2099, 	0.152056, 	210000
2199, 	0.151872, 	220000
2299, 	0.151781, 	230000
2399, 	0.152156, 	240000
2499, 	0.151785, 	250000
2599, 	0.151035, 	260000
2699, 	0.150536, 	270000
2799, 	0.150430, 	280000
2899, 	0.150516, 	290000
2999, 	0.150192, 	300000
3099, 	0.150579, 	310000
3199, 	0.150652, 	320000
3299, 	0.150991, 	330000
3399, 	0.150754, 	340000
3499, 	0.150719, 	350000
3599, 	0.150645, 	360000
3699, 	0.150699, 	370000
3799, 	0.150134, 	380000
3899, 	0.149598, 	390000
3999, 	0.149778, 	400000
4099, 	0.149586, 	410000
4199, 	0.149556, 	420000
4299, 	0.149661, 	430000
4399, 	0.149825, 	440000
4499, 	0.149710, 	450000
4599, 	0.149666, 	460000
4699, 	0.149859, 	470000
4799, 	0.150082, 	480000
4899, 	0.149658, 	490000
4999, 	0.149752, 	500000
5099, 	0.149537, 	510000
5199, 	0.149443, 	520000
5299, 	0.149321, 	530000
5399, 	0.149383, 	540000
5499, 	0.149135, 	550000
5599, 	0.148981, 	560000
5699, 	0.148870, 	570000
5799, 	0.149004, 	580000
5899, 	0.148953, 	590000
5999, 	0.149067, 	600000
6099, 	0.149118, 	610000
6199, 	0.149241, 	620000
6299, 	0.149269, 	630000
6399, 	0.149197, 	640000
6499, 	0.149346, 	650000
6599, 	0.149128, 	660000
6699, 	0.149291, 	670000
6799, 	0.149298, 	680000
6899, 	0.149345, 	690000
6999, 	0.149375, 	700000
7099, 	0.149391, 	710000
7199, 	0.149320, 	720000
7299, 	0.149303, 	730000
7399, 	0.149203, 	740000
7499, 	0.149084, 	750000
7599, 	0.149040, 	760000
7699, 	0.149000, 	770000
7799, 	0.148961, 	780000
7899, 	0.148945, 	790000
7999, 	0.149015, 	800000
8099, 	0.148994, 	810000
8199, 	0.148917, 	820000
8299, 	0.148965, 	830000
8399, 	0.148840, 	840000
8499, 	0.148799, 	850000
8599, 	0.148746, 	860000
8699, 	0.148827, 	870000
8799, 	0.148833, 	880000
8899, 	0.148764, 	890000
8999, 	0.148683, 	900000
9099, 	0.148691, 	910000
9199, 	0.148800, 	920000
9299, 	0.148817, 	930000
9399, 	0.148844, 	940000
9499, 	0.148933, 	950000
9599, 	0.149083, 	960000
9699, 	0.149170, 	970000
9799, 	0.149142, 	980000
9899, 	0.149145, 	990000
9999, 	0.149209, 	1000000
10099, 	0.149253, 	1010000
10199, 	0.149199, 	1020000
10299, 	0.149246, 	1030000
10399, 	0.149240, 	1040000
10499, 	0.149235, 	1050000
10599, 	0.149299, 	1060000
10699, 	0.149352, 	1070000
10799, 	0.149330, 	1080000
10899, 	0.149402, 	1090000
10999, 	0.149306, 	1100000
11099, 	0.149361, 	1110000
11199, 	0.149351, 	1120000
11299, 	0.149297, 	1130000
11399, 	0.149284, 	1140000
11499, 	0.149321, 	1150000
11599, 	0.149281, 	1160000
11699, 	0.149274, 	1170000
11799, 	0.149220, 	1180000
11899, 	0.149106, 	1190000
11999, 	0.149102, 	1200000
12099, 	0.148992, 	1210000
12199, 	0.148974, 	1220000
12299, 	0.149055, 	1230000
12399, 	0.149079, 	1240000
12499, 	0.149014, 	1250000
12599, 	0.148996, 	1260000
12699, 	0.148978, 	1270000
12799, 	0.148902, 	1280000
12899, 	0.148990, 	1290000
12999, 	0.149005, 	1300000
13099, 	0.148826, 	1310000
13199, 	0.148835, 	1320000
13299, 	0.148765, 	1330000
13399, 	0.148845, 	1340000
13499, 	0.148893, 	1350000
13599, 	0.148829, 	1360000
13699, 	0.148745, 	1370000
13799, 	0.148574, 	1380000
13899, 	0.148453, 	1390000
13999, 	0.148414, 	1400000
14099, 	0.148324, 	1410000
14199, 	0.148350, 	1420000
14299, 	0.148259, 	1430000
14399, 	0.148154, 	1440000
14499, 	0.148205, 	1450000
14599, 	0.148199, 	1460000
14699, 	0.148264, 	1470000
14799, 	0.148089, 	1480000
14899, 	0.148096, 	1490000
14999, 	0.148094, 	1500000
15099, 	0.148004, 	1510000
15199, 	0.147967, 	1520000
15299, 	0.147931, 	1530000
15399, 	0.147895, 	1540000
15499, 	0.147843, 	1550000
15599, 	0.147745, 	1560000
15699, 	0.147716, 	1570000
15799, 	0.147650, 	1580000
15899, 	0.147731, 	1590000
15999, 	0.147750, 	1600000
16099, 	0.147774, 	1610000
16199, 	0.147712, 	1620000
16299, 	0.147730, 	1630000
16399, 	0.147697, 	1640000
16499, 	0.147585, 	1650000
16599, 	0.147626, 	1660000
16699, 	0.147550, 	1670000
16799, 	0.147395, 	1680000
16899, 	0.147342, 	1690000
16999, 	0.147165, 	1700000
17099, 	0.147199, 	1710000
17199, 	0.147242, 	1720000
17299, 	0.147273, 	1730000
17399, 	0.147236, 	1740000
17499, 	0.147145, 	1750000
17599, 	0.147086, 	1760000
17699, 	0.146988, 	1770000
17799, 	0.146825, 	1780000
17899, 	0.146841, 	1790000
17999, 	0.146744, 	1800000
18099, 	0.146702, 	1810000
18199, 	0.146592, 	1820000
18299, 	0.146554, 	1830000
18399, 	0.146450, 	1840000
18499, 	0.146347, 	1850000
18599, 	0.146357, 	1860000
18699, 	0.146356, 	1870000
18799, 	0.146298, 	1880000
18899, 	0.146298, 	1890000
18999, 	0.146225, 	1900000
19099, 	0.146118, 	1910000
19199, 	0.146037, 	1920000
19299, 	0.145945, 	1930000
19399, 	0.145773, 	1940000
19499, 	0.145777, 	1950000
19599, 	0.145619, 	1960000
19699, 	0.145641, 	1970000
19799, 	0.145559, 	1980000
19899, 	0.145515, 	1990000
19999, 	0.145423, 	2000000
20099, 	0.145281, 	2010000
20199, 	0.145198, 	2020000
20299, 	0.145115, 	2030000
20399, 	0.145030, 	2040000
20499, 	0.144955, 	2050000
20599, 	0.144921, 	2060000
20699, 	0.144888, 	2070000
20799, 	0.144882, 	2080000
20899, 	0.144816, 	2090000
20999, 	0.144716, 	2100000
21099, 	0.144646, 	2110000
21199, 	0.144609, 	2120000
21299, 	0.144542, 	2130000
21399, 	0.144461, 	2140000
21499, 	0.144416, 	2150000
21599, 	0.144347, 	2160000
21699, 	0.144334, 	2170000
21799, 	0.144250, 	2180000
21899, 	0.144194, 	2190000
21999, 	0.144127, 	2200000
22099, 	0.144049, 	2210000
22199, 	0.143974, 	2220000
22299, 	0.143888, 	2230000
22399, 	0.143845, 	2240000
22499, 	0.143882, 	2250000
22599, 	0.143840, 	2260000
22699, 	0.143835, 	2270000
22799, 	0.143843, 	2280000
22899, 	0.143840, 	2290000
22999, 	0.143781, 	2300000
23099, 	0.143670, 	2310000
23199, 	0.143586, 	2320000
23299, 	0.143519, 	2330000
23399, 	0.143508, 	2340000
23499, 	0.143456, 	2350000
23599, 	0.143455, 	2360000
23699, 	0.143362, 	2370000
23799, 	0.143218, 	2380000
23899, 	0.143125, 	2390000
23999, 	0.143108, 	2400000
24099, 	0.143041, 	2410000
24199, 	0.142977, 	2420000
24299, 	0.142976, 	2430000
24399, 	0.142921, 	2440000
24499, 	0.142860, 	2450000
24599, 	0.142783, 	2460000
24699, 	0.142776, 	2470000
24799, 	0.142715, 	2480000
24899, 	0.142623, 	2490000
24999, 	0.142603, 	2500000
25099, 	0.142569, 	2510000
25199, 	0.142527, 	2520000
25299, 	0.142462, 	2530000
25399, 	0.142424, 	2540000
25499, 	0.142399, 	2550000
25599, 	0.142286, 	2560000
25699, 	0.142214, 	2570000
25799, 	0.142116, 	2580000
25899, 	0.142059, 	2590000
25999, 	0.142012, 	2600000
26099, 	0.141873, 	2610000
26199, 	0.141791, 	2620000
26299, 	0.141651, 	2630000
26399, 	0.141603, 	2640000
26499, 	0.141509, 	2650000
26599, 	0.141414, 	2660000
26699, 	0.141354, 	2670000
26799, 	0.141286, 	2680000
26899, 	0.141234, 	2690000
26999, 	0.141167, 	2700000
27099, 	0.141079, 	2710000
27199, 	0.141019, 	2720000
27299, 	0.140950, 	2730000
27399, 	0.140854, 	2740000
27499, 	0.140823, 	2750000
27599, 	0.140746, 	2760000
27699, 	0.140615, 	2770000
27799, 	0.140543, 	2780000
27899, 	0.140490, 	2790000
27999, 	0.140426, 	2800000
28099, 	0.140244, 	2810000
28199, 	0.140165, 	2820000
28299, 	0.140064, 	2830000
28399, 	0.140014, 	2840000
28499, 	0.139875, 	2850000
28599, 	0.139828, 	2860000
28699, 	0.139705, 	2870000
28799, 	0.139590, 	2880000
28899, 	0.139505, 	2890000
28999, 	0.139407, 	2900000
29099, 	0.139271, 	2910000
29199, 	0.139110, 	2920000
29299, 	0.138985, 	2930000
29399, 	0.138933, 	2940000
29499, 	0.138872, 	2950000
29599, 	0.138744, 	2960000
29699, 	0.138669, 	2970000
29799, 	0.138502, 	2980000
29899, 	0.138385, 	2990000
29999, 	0.138308, 	3000000
30099, 	0.138177, 	3010000
30199, 	0.138088, 	3020000
30299, 	0.138006, 	3030000
30399, 	0.137869, 	3040000
30499, 	0.137758, 	3050000
30599, 	0.137628, 	3060000
30699, 	0.137489, 	3070000
30799, 	0.137378, 	3080000
30899, 	0.137238, 	3090000
30999, 	0.137184, 	3100000
31099, 	0.137044, 	3110000
31199, 	0.136919, 	3120000
31299, 	0.136815, 	3130000
31399, 	0.136711, 	3140000
31499, 	0.136531, 	3150000
31599, 	0.136446, 	3160000
31699, 	0.136386, 	3170000
31799, 	0.136295, 	3180000
31899, 	0.136215, 	3190000
31999, 	0.136133, 	3200000
32099, 	0.135990, 	3210000
32199, 	0.135832, 	3220000
32299, 	0.135721, 	3230000
32399, 	0.135606, 	3240000
32499, 	0.135474, 	3250000
32599, 	0.135350, 	3260000
32699, 	0.135248, 	3270000
32799, 	0.135183, 	3280000
32899, 	0.135076, 	3290000
32999, 	0.134889, 	3300000
33099, 	0.134761, 	3310000
33199, 	0.134613, 	3320000
33299, 	0.134477, 	3330000
33399, 	0.134374, 	3340000
33499, 	0.134209, 	3350000
33599, 	0.134007, 	3360000
33699, 	0.133901, 	3370000
33799, 	0.133749, 	3380000
33899, 	0.133586, 	3390000
33999, 	0.133431, 	3400000
34099, 	0.133306, 	3410000
34199, 	0.133123, 	3420000
34299, 	0.133007, 	3430000
34399, 	0.132884, 	3440000
34499, 	0.132719, 	3450000
34599, 	0.132598, 	3460000
34699, 	0.132435, 	3470000
34799, 	0.132302, 	3480000
34899, 	0.132157, 	3490000
34999, 	0.132021, 	3500000
35099, 	0.131807, 	3510000
35199, 	0.131662, 	3520000
35299, 	0.131545, 	3530000
35399, 	0.131307, 	3540000
35499, 	0.131116, 	3550000
35599, 	0.130984, 	3560000
35699, 	0.130824, 	3570000
35799, 	0.130693, 	3580000
35899, 	0.130556, 	3590000
35999, 	0.130424, 	3600000
36099, 	0.130300, 	3610000
36199, 	0.130168, 	3620000
36299, 	0.130011, 	3630000
36399, 	0.129843, 	3640000
36499, 	0.129723, 	3650000
36599, 	0.129537, 	3660000
36699, 	0.129417, 	3670000
36799, 	0.129251, 	3680000
36899, 	0.129095, 	3690000
36999, 	0.128909, 	3700000
37099, 	0.128715, 	3710000
37199, 	0.128563, 	3720000
37299, 	0.128378, 	3730000
37399, 	0.128272, 	3740000
37499, 	0.128107, 	3750000
37599, 	0.127957, 	3760000
37699, 	0.127801, 	3770000
37799, 	0.127601, 	3780000
37899, 	0.127435, 	3790000
37999, 	0.127233, 	3800000
38099, 	0.127050, 	3810000
38199, 	0.126870, 	3820000
38299, 	0.126669, 	3830000
38399, 	0.126536, 	3840000
38499, 	0.126366, 	3850000
38599, 	0.126208, 	3860000
38699, 	0.125987, 	3870000
38799, 	0.125855, 	3880000
38899, 	0.125723, 	3890000
38999, 	0.125547, 	3900000
39099, 	0.125358, 	3910000
39199, 	0.125169, 	3920000
39299, 	0.124993, 	3930000
39399, 	0.124808, 	3940000
39499, 	0.124634, 	3950000
39599, 	0.124524, 	3960000
39699, 	0.124370, 	3970000
39799, 	0.124177, 	3980000
39899, 	0.124030, 	3990000
39999, 	0.123883, 	4000000
40099, 	0.123694, 	4010000
40199, 	0.123488, 	4020000
40299, 	0.123311, 	4030000
40399, 	0.123142, 	4040000
40499, 	0.122996, 	4050000
40599, 	0.122801, 	4060000
40699, 	0.122643, 	4070000
40799, 	0.122473, 	4080000
40899, 	0.122303, 	4090000
40999, 	0.122138, 	4100000
41099, 	0.121968, 	4110000
41199, 	0.121771, 	4120000
41299, 	0.121576, 	4130000
41399, 	0.121407, 	4140000
41499, 	0.121234, 	4150000
41599, 	0.121049, 	4160000
41699, 	0.120858, 	4170000
41799, 	0.120720, 	4180000
41899, 	0.120536, 	4190000
41999, 	0.120334, 	4200000
42099, 	0.120157, 	4210000
42199, 	0.119971, 	4220000
42299, 	0.119857, 	4230000
42399, 	0.119666, 	4240000
42499, 	0.119504, 	4250000
42599, 	0.119343, 	4260000
42699, 	0.119154, 	4270000
42799, 	0.119011, 	4280000
42899, 	0.118851, 	4290000
42999, 	0.118679, 	4300000
43099, 	0.118514, 	4310000
43199, 	0.118343, 	4320000
43299, 	0.118191, 	4330000
43399, 	0.118008, 	4340000
43499, 	0.117850, 	4350000
43599, 	0.117668, 	4360000
43699, 	0.117495, 	4370000
43799, 	0.117350, 	4380000
43899, 	0.117175, 	4390000
43999, 	0.116979, 	4400000
44099, 	0.116807, 	4410000
44199, 	0.116670, 	4420000
44299, 	0.116494, 	4430000
44399, 	0.116333, 	4440000
44499, 	0.116187, 	4450000
44599, 	0.115990, 	4460000
44699, 	0.115855, 	4470000
44799, 	0.115690, 	4480000
44899, 	0.115534, 	4490000
44999, 	0.115374, 	4500000
45099, 	0.115223, 	4510000
45199, 	0.115075, 	4520000
45299, 	0.114917, 	4530000
45399, 	0.114769, 	4540000
45499, 	0.114606, 	4550000
45599, 	0.114438, 	4560000
45699, 	0.114254, 	4570000
45799, 	0.114091, 	4580000
45899, 	0.113945, 	4590000
45999, 	0.113807, 	4600000
46099, 	0.113639, 	4610000
46199, 	0.113479, 	4620000
46299, 	0.113316, 	4630000
46399, 	0.113140, 	4640000
46499, 	0.112959, 	4650000
46599, 	0.112814, 	4660000
46699, 	0.112639, 	4670000
46799, 	0.112505, 	4680000
46899, 	0.112344, 	4690000
46999, 	0.112177, 	4700000
47099, 	0.112011, 	4710000
47199, 	0.111822, 	4720000
47299, 	0.111660, 	4730000
47399, 	0.111500, 	4740000
47499, 	0.111321, 	4750000
47599, 	0.111143, 	4760000
47699, 	0.110990, 	4770000
47799, 	0.110849, 	4780000
47899, 	0.110706, 	4790000
47999, 	0.110547, 	4800000
48099, 	0.110361, 	4810000
48199, 	0.110240, 	4820000
48299, 	0.110094, 	4830000
48399, 	0.109933, 	4840000
48499, 	0.109785, 	4850000
48599, 	0.109598, 	4860000
48699, 	0.109461, 	4870000
48799, 	0.109320, 	4880000
48899, 	0.109160, 	4890000
48999, 	0.109016, 	4900000
49099, 	0.108876, 	4910000
49199, 	0.108714, 	4920000
49299, 	0.108558, 	4930000
49399, 	0.108391, 	4940000
49499, 	0.108235, 	4950000
49599, 	0.108098, 	4960000
49699, 	0.107933, 	4970000
49799, 	0.107791, 	4980000
49899, 	0.107635, 	4990000
49999, 	0.107499, 	5000000
50099, 	0.107364, 	5010000
50199, 	0.107220, 	5020000
50299, 	0.107067, 	5030000
50399, 	0.106941, 	5040000
50499, 	0.106771, 	5050000
50599, 	0.106641, 	5060000
50699, 	0.106509, 	5070000
50799, 	0.106357, 	5080000
50899, 	0.106200, 	5090000
50999, 	0.106069, 	5100000
51099, 	0.105928, 	5110000
51199, 	0.105781, 	5120000
51299, 	0.105633, 	5130000
51399, 	0.105528, 	5140000
51499, 	0.105404, 	5150000
51599, 	0.105254, 	5160000
51699, 	0.105116, 	5170000
51799, 	0.104972, 	5180000
51899, 	0.104833, 	5190000
51999, 	0.104690, 	5200000
52099, 	0.104525, 	5210000
52199, 	0.104380, 	5220000
52299, 	0.104220, 	5230000
52399, 	0.104072, 	5240000
52499, 	0.103934, 	5250000
52599, 	0.103790, 	5260000
52699, 	0.103655, 	5270000
52799, 	0.103532, 	5280000
52899, 	0.103398, 	5290000
52999, 	0.103256, 	5300000
53099, 	0.103108, 	5310000
53199, 	0.102949, 	5320000
53299, 	0.102790, 	5330000
53399, 	0.102636, 	5340000
53499, 	0.102487, 	5350000
53599, 	0.102326, 	5360000
53699, 	0.102202, 	5370000
53799, 	0.102058, 	5380000
53899, 	0.101917, 	5390000
53999, 	0.101788, 	5400000
54099, 	0.101666, 	5410000
54199, 	0.101533, 	5420000
54299, 	0.101390, 	5430000
54399, 	0.101245, 	5440000
54499, 	0.101095, 	5450000
54599, 	0.100949, 	5460000
54699, 	0.100806, 	5470000
54799, 	0.100667, 	5480000
54899, 	0.100522, 	5490000
54999, 	0.100386, 	5500000
55099, 	0.100232, 	5510000
55199, 	0.100092, 	5520000
55299, 	0.099947, 	5530000
55399, 	0.099798, 	5540000
55499, 	0.099654, 	5550000
55599, 	0.099517, 	5560000
55699, 	0.099358, 	5570000
55799, 	0.099198, 	5580000
55899, 	0.099054, 	5590000
55999, 	0.098922, 	5600000
56099, 	0.098770, 	5610000
56199, 	0.098637, 	5620000
56299, 	0.098493, 	5630000
56399, 	0.098355, 	5640000
56499, 	0.098228, 	5650000
56599, 	0.098077, 	5660000
56699, 	0.097964, 	5670000
56799, 	0.097849, 	5680000
56899, 	0.097724, 	5690000
56999, 	0.097604, 	5700000
57099, 	0.097469, 	5710000
57199, 	0.097340, 	5720000
57299, 	0.097216, 	5730000
57399, 	0.097085, 	5740000
57499, 	0.096949, 	5750000
57599, 	0.096843, 	5760000
57699, 	0.096718, 	5770000
57799, 	0.096608, 	5780000
57899, 	0.096480, 	5790000
57999, 	0.096366, 	5800000
58099, 	0.096218, 	5810000
58199, 	0.096100, 	5820000
58299, 	0.095968, 	5830000
58399, 	0.095836, 	5840000
58499, 	0.095702, 	5850000
58599, 	0.095580, 	5860000
58699, 	0.095459, 	5870000
58799, 	0.095341, 	5880000
58899, 	0.095206, 	5890000
58999, 	0.095097, 	5900000
59099, 	0.094985, 	5910000
59199, 	0.094856, 	5920000
59299, 	0.094734, 	5930000
59399, 	0.094617, 	5940000
59499, 	0.094503, 	5950000
59599, 	0.094393, 	5960000
59699, 	0.094272, 	5970000
59799, 	0.094146, 	5980000
59899, 	0.094027, 	5990000
59999, 	0.093911, 	6000000
60099, 	0.093789, 	6010000
60199, 	0.093676, 	6020000
60299, 	0.093539, 	6030000
60399, 	0.093415, 	6040000
60499, 	0.093316, 	6050000
60599, 	0.093194, 	6060000
60699, 	0.093089, 	6070000
60799, 	0.092968, 	6080000
60899, 	0.092840, 	6090000
60999, 	0.092729, 	6100000
61099, 	0.092599, 	6110000
61199, 	0.092469, 	6120000
61299, 	0.092353, 	6130000
61399, 	0.092234, 	6140000
61499, 	0.092117, 	6150000
61599, 	0.092008, 	6160000
61699, 	0.091901, 	6170000
61799, 	0.091785, 	6180000
61899, 	0.091672, 	6190000
61999, 	0.091562, 	6200000
62099, 	0.091437, 	6210000
62199, 	0.091322, 	6220000
62299, 	0.091227, 	6230000
62399, 	0.091103, 	6240000
62499, 	0.090995, 	6250000
62599, 	0.090883, 	6260000
62699, 	0.090771, 	6270000
62799, 	0.090664, 	6280000
62899, 	0.090558, 	6290000
62999, 	0.090469, 	6300000
63099, 	0.090360, 	6310000
63199, 	0.090241, 	6320000
63299, 	0.090124, 	6330000
63399, 	0.090030, 	6340000
63499, 	0.089926, 	6350000
63599, 	0.089812, 	6360000
63699, 	0.089700, 	6370000
63799, 	0.089597, 	6380000
63899, 	0.089478, 	6390000
63999, 	0.089378, 	6400000
64099, 	0.089265, 	6410000
64199, 	0.089181, 	6420000
64299, 	0.089074, 	6430000
64399, 	0.088965, 	6440000
64499, 	0.088850, 	6450000
64599, 	0.088743, 	6460000
64699, 	0.088626, 	6470000
64799, 	0.088528, 	6480000
64899, 	0.088415, 	6490000
64999, 	0.088297, 	6500000
65099, 	0.088187, 	6510000
65199, 	0.088076, 	6520000
65299, 	0.087947, 	6530000
65399, 	0.087847, 	6540000
65499, 	0.087734, 	6550000
65599, 	0.087630, 	6560000
65699, 	0.087538, 	6570000
65799, 	0.087426, 	6580000
65899, 	0.087313, 	6590000
65999, 	0.087212, 	6600000
66099, 	0.087108, 	6610000
66199, 	0.087010, 	6620000
66299, 	0.086917, 	6630000
66399, 	0.086808, 	6640000
66499, 	0.086708, 	6650000
66599, 	0.086602, 	6660000
66699, 	0.086502, 	6670000
66799, 	0.086402, 	6680000
66899, 	0.086284, 	6690000
66999, 	0.086176, 	6700000
67099, 	0.086074, 	6710000
67199, 	0.085982, 	6720000
67299, 	0.085873, 	6730000
67399, 	0.085769, 	6740000
67499, 	0.085669, 	6750000
67599, 	0.085569, 	6760000
67699, 	0.085469, 	6770000
67799, 	0.085381, 	6780000
67899, 	0.085275, 	6790000
67999, 	0.085184, 	6800000
68099, 	0.085096, 	6810000
68199, 	0.084986, 	6820000
68299, 	0.084886, 	6830000
68399, 	0.084792, 	6840000
68499, 	0.084701, 	6850000
68599, 	0.084605, 	6860000
68699, 	0.084518, 	6870000
68799, 	0.084427, 	6880000
68899, 	0.084331, 	6890000
68999, 	0.084234, 	6900000
69099, 	0.084141, 	6910000
69199, 	0.084040, 	6920000
69299, 	0.083944, 	6930000
69399, 	0.083857, 	6940000
69499, 	0.083765, 	6950000
69599, 	0.083670, 	6960000
69699, 	0.083582, 	6970000
69799, 	0.083494, 	6980000
69899, 	0.083405, 	6990000
69999, 	0.083311, 	7000000
70099, 	0.083218, 	7010000
70199, 	0.083130, 	7020000
70299, 	0.083044, 	7030000
70399, 	0.082957, 	7040000
70499, 	0.082861, 	7050000
70599, 	0.082765, 	7060000
70699, 	0.082682, 	7070000
70799, 	0.082581, 	7080000
70899, 	0.082510, 	7090000
70999, 	0.082411, 	7100000
71099, 	0.082321, 	7110000
71199, 	0.082231, 	7120000
71299, 	0.082147, 	7130000
71399, 	0.082052, 	7140000
71499, 	0.081966, 	7150000
71599, 	0.081872, 	7160000
71699, 	0.081791, 	7170000
71799, 	0.081712, 	7180000
71899, 	0.081606, 	7190000
71999, 	0.081527, 	7200000
72099, 	0.081438, 	7210000
72199, 	0.081360, 	7220000
72299, 	0.081283, 	7230000
72399, 	0.081176, 	7240000
72499, 	0.081079, 	7250000
72599, 	0.080989, 	7260000
72699, 	0.080901, 	7270000
72799, 	0.080819, 	7280000
72899, 	0.080727, 	7290000
72999, 	0.080646, 	7300000
73099, 	0.080580, 	7310000
73199, 	0.080496, 	7320000
73299, 	0.080415, 	7330000
73399, 	0.080332, 	7340000
73499, 	0.080251, 	7350000
73599, 	0.080176, 	7360000
73699, 	0.080096, 	7370000
73799, 	0.080010, 	7380000
73899, 	0.079929, 	7390000
73999, 	0.079839, 	7400000
74099, 	0.079747, 	7410000
74199, 	0.079655, 	7420000
74299, 	0.079574, 	7430000
74399, 	0.079478, 	7440000
74499, 	0.079397, 	7450000
74599, 	0.079313, 	7460000
74699, 	0.079222, 	7470000
74799, 	0.079153, 	7480000
74899, 	0.079067, 	7490000
74999, 	0.078978, 	7500000
75099, 	0.078901, 	7510000
75199, 	0.078821, 	7520000
75299, 	0.078748, 	7530000
75399, 	0.078679, 	7540000
75499, 	0.078590, 	7550000
75599, 	0.078490, 	7560000
75699, 	0.078408, 	7570000
75799, 	0.078320, 	7580000
75899, 	0.078231, 	7590000
75999, 	0.078154, 	7600000
76099, 	0.078080, 	7610000
76199, 	0.077994, 	7620000
76299, 	0.077911, 	7630000
76399, 	0.077838, 	7640000
76499, 	0.077767, 	7650000
76599, 	0.077674, 	7660000
76699, 	0.077596, 	7670000
76799, 	0.077519, 	7680000
76899, 	0.077438, 	7690000
76999, 	0.077364, 	7700000
77099, 	0.077292, 	7710000
77199, 	0.077223, 	7720000
77299, 	0.077144, 	7730000
77399, 	0.077064, 	7740000
77499, 	0.076990, 	7750000
77599, 	0.076906, 	7760000
77699, 	0.076838, 	7770000
77799, 	0.076763, 	7780000
77899, 	0.076681, 	7790000
77999, 	0.076609, 	7800000
78099, 	0.076523, 	7810000
78199, 	0.076433, 	7820000
78299, 	0.076350, 	7830000
78399, 	0.076279, 	7840000
78499, 	0.076204, 	7850000
78599, 	0.076138, 	7860000
78699, 	0.076073, 	7870000
78799, 	0.075996, 	7880000
78899, 	0.075916, 	7890000
78999, 	0.075834, 	7900000
79099, 	0.075765, 	7910000
79199, 	0.075687, 	7920000
79299, 	0.075613, 	7930000
79399, 	0.075533, 	7940000
79499, 	0.075460, 	7950000
79599, 	0.075386, 	7960000
79699, 	0.075313, 	7970000
79799, 	0.075243, 	7980000
79899, 	0.075165, 	7990000
79999, 	0.075085, 	8000000
80099, 	0.075009, 	8010000
80199, 	0.074940, 	8020000
80299, 	0.074869, 	8030000
80399, 	0.074789, 	8040000
80499, 	0.074709, 	8050000
80599, 	0.074638, 	8060000
80699, 	0.074565, 	8070000
80799, 	0.074479, 	8080000
80899, 	0.074408, 	8090000
80999, 	0.074338, 	8100000
81099, 	0.074261, 	8110000
81199, 	0.074187, 	8120000
81299, 	0.074106, 	8130000
81399, 	0.074036, 	8140000
81499, 	0.073970, 	8150000
81599, 	0.073890, 	8160000
81699, 	0.073823, 	8170000
81799, 	0.073751, 	8180000
81899, 	0.073674, 	8190000
81999, 	0.073603, 	8200000
82099, 	0.073541, 	8210000
82199, 	0.073463, 	8220000
82299, 	0.073393, 	8230000
82399, 	0.073317, 	8240000
82499, 	0.073247, 	8250000
82599, 	0.073184, 	8260000
82699, 	0.073123, 	8270000
82799, 	0.073041, 	8280000
82899, 	0.072980, 	8290000
82999, 	0.072905, 	8300000
83099, 	0.072848, 	8310000
83199, 	0.072783, 	8320000
83299, 	0.072713, 	8330000
83399, 	0.072649, 	8340000
83499, 	0.072571, 	8350000
83599, 	0.072491, 	8360000
83699, 	0.072436, 	8370000
83799, 	0.072376, 	8380000
83899, 	0.072305, 	8390000
83999, 	0.072229, 	8400000
84099, 	0.072163, 	8410000
84199, 	0.072096, 	8420000
84299, 	0.072024, 	8430000
84399, 	0.071965, 	8440000
84499, 	0.071902, 	8450000
84599, 	0.071835, 	8460000
84699, 	0.071760, 	8470000
84799, 	0.071694, 	8480000
84899, 	0.071622, 	8490000
84999, 	0.071553, 	8500000
85099, 	0.071484, 	8510000
85199, 	0.071426, 	8520000
85299, 	0.071370, 	8530000
85399, 	0.071308, 	8540000
85499, 	0.071246, 	8550000
85599, 	0.071193, 	8560000
85699, 	0.071128, 	8570000
85799, 	0.071072, 	8580000
85899, 	0.071006, 	8590000
85999, 	0.070943, 	8600000
86099, 	0.070877, 	8610000
86199, 	0.070812, 	8620000
86299, 	0.070741, 	8630000
86399, 	0.070674, 	8640000
86499, 	0.070605, 	8650000
86599, 	0.070550, 	8660000
86699, 	0.070485, 	8670000
86799, 	0.070421, 	8680000
86899, 	0.070359, 	8690000
86999, 	0.070294, 	8700000
87099, 	0.070232, 	8710000
87199, 	0.070165, 	8720000
87299, 	0.070103, 	8730000
87399, 	0.070050, 	8740000
87499, 	0.069981, 	8750000
87599, 	0.069922, 	8760000
87699, 	0.069857, 	8770000
87799, 	0.069804, 	8780000
87899, 	0.069737, 	8790000
87999, 	0.069681, 	8800000
88099, 	0.069615, 	8810000
88199, 	0.069566, 	8820000
88299, 	0.069500, 	8830000
88399, 	0.069426, 	8840000
88499, 	0.069362, 	8850000
88599, 	0.069299, 	8860000
88699, 	0.069241, 	8870000
88799, 	0.069179, 	8880000
88899, 	0.069111, 	8890000
88999, 	0.069052, 	8900000
89099, 	0.068995, 	8910000
89199, 	0.068938, 	8920000
89299, 	0.068873, 	8930000
89399, 	0.068805, 	8940000
89499, 	0.068742, 	8950000
89599, 	0.068689, 	8960000
89699, 	0.068637, 	8970000
89799, 	0.068575, 	8980000
89899, 	0.068531, 	8990000
89999, 	0.068465, 	9000000
90099, 	0.068399, 	9010000
90199, 	0.068338, 	9020000
90299, 	0.068277, 	9030000
90399, 	0.068219, 	9040000
90499, 	0.068167, 	9050000
90599, 	0.068112, 	9060000
90699, 	0.068052, 	9070000
90799, 	0.067990, 	9080000
90899, 	0.067934, 	9090000
90999, 	0.067868, 	9100000
91099, 	0.067810, 	9110000
91199, 	0.067750, 	9120000
91299, 	0.067692, 	9130000
91399, 	0.067622, 	9140000
91499, 	0.067575, 	9150000
91599, 	0.067510, 	9160000
91699, 	0.067460, 	9170000
91799, 	0.067409, 	9180000
91899, 	0.067350, 	9190000
91999, 	0.067295, 	9200000
92099, 	0.067252, 	9210000
92199, 	0.067194, 	9220000
92299, 	0.067128, 	9230000
92399, 	0.067073, 	9240000
92499, 	0.067023, 	9250000
92599, 	0.066964, 	9260000
92699, 	0.066908, 	9270000
92799, 	0.066859, 	9280000
92899, 	0.066803, 	9290000
92999, 	0.066744, 	9300000
93099, 	0.066688, 	9310000
93199, 	0.066641, 	9320000
93299, 	0.066575, 	9330000
93399, 	0.066511, 	9340000
93499, 	0.066450, 	9350000
93599, 	0.066395, 	9360000
93699, 	0.066351, 	9370000
93799, 	0.066285, 	9380000
93899, 	0.066227, 	9390000
93999, 	0.066176, 	9400000
94099, 	0.066128, 	9410000
94199, 	0.066075, 	9420000
94299, 	0.066023, 	9430000
94399, 	0.065972, 	9440000
94499, 	0.065918, 	9450000
94599, 	0.065868, 	9460000
94699, 	0.065808, 	9470000
94799, 	0.065755, 	9480000
94899, 	0.065704, 	9490000
94999, 	0.065647, 	9500000
95099, 	0.065599, 	9510000
95199, 	0.065542, 	9520000
95299, 	0.065492, 	9530000
95399, 	0.065438, 	9540000
95499, 	0.065385, 	9550000
95599, 	0.065339, 	9560000
95699, 	0.065296, 	9570000
95799, 	0.065244, 	9580000
95899, 	0.065186, 	9590000
95999, 	0.065140, 	9600000
96099, 	0.065085, 	9610000
96199, 	0.065024, 	9620000
96299, 	0.064973, 	9630000
96399, 	0.064919, 	9640000
96499, 	0.064876, 	9650000
96599, 	0.064826, 	9660000
96699, 	0.064778, 	9670000
96799, 	0.064729, 	9680000
96899, 	0.064679, 	9690000
96999, 	0.064631, 	9700000
97099, 	0.064577, 	9710000
97199, 	0.064519, 	9720000
97299, 	0.064464, 	9730000
97399, 	0.064417, 	9740000
97499, 	0.064360, 	9750000
97599, 	0.064308, 	9760000
97699, 	0.064260, 	9770000
97799, 	0.064203, 	9780000
97899, 	0.064153, 	9790000
97999, 	0.064099, 	9800000
98099, 	0.064045, 	9810000
98199, 	0.063991, 	9820000
98299, 	0.063939, 	9830000
98399, 	0.063896, 	9840000
98499, 	0.063842, 	9850000
98599, 	0.063800, 	9860000
98699, 	0.063746, 	9870000
98799, 	0.063694, 	9880000
98899, 	0.063647, 	9890000
98999, 	0.063597, 	9900000
99099, 	0.063548, 	9910000
99199, 	0.063499, 	9920000
99299, 	0.063451, 	9930000
99399, 	0.063400, 	9940000
99499, 	0.063342, 	9950000
99599, 	0.063297, 	9960000
99699, 	0.063241, 	9970000
99799, 	0.063191, 	9980000
99899, 	0.063143, 	9990000
99999, 	0.063097, 	10000000


==> src/fig/baseline/gaussian-dewa-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.159170, 	5326
199, 	0.152327, 	10639
299, 	0.152320, 	15959
399, 	0.152931, 	21288
499, 	0.154122, 	26610
599, 	0.153841, 	31948
699, 	0.154547, 	37222
799, 	0.155448, 	42507
899, 	0.155112, 	47825
999, 	0.143842, 	53106
1099, 	0.144587, 	58400
1199, 	0.136631, 	63682
1299, 	0.126656, 	68980
1399, 	0.117846, 	74285
1499, 	0.109984, 	79596
1599, 	0.103106, 	84894
1699, 	0.097562, 	90201
1799, 	0.092217, 	95493
1899, 	0.087361, 	100786
1999, 	0.083568, 	106070
2099, 	0.086227, 	111353
2199, 	0.086416, 	116679
2299, 	0.082657, 	121984
2399, 	0.079212, 	127277
2499, 	0.076042, 	132588
2599, 	0.073116, 	137869
2699, 	0.070407, 	143179
2799, 	0.067982, 	148487
2899, 	0.066790, 	153786
2999, 	0.069118, 	159102
3099, 	0.071214, 	164431
3199, 	0.073615, 	169745
3299, 	0.075529, 	175044
3399, 	0.073934, 	180360
3499, 	0.072239, 	185676
3599, 	0.072025, 	190984
3699, 	0.074442, 	196295
3799, 	0.076411, 	201614
3899, 	0.078560, 	206892
3999, 	0.077782, 	212203
4099, 	0.076823, 	217527
4199, 	0.076169, 	222839
4299, 	0.074459, 	228115
4399, 	0.073726, 	233433
4499, 	0.073940, 	238746
4599, 	0.072332, 	244035
4699, 	0.071851, 	249340
4799, 	0.071449, 	254679
4899, 	0.069991, 	260003
4999, 	0.068590, 	265292
5099, 	0.067245, 	270590
5199, 	0.065997, 	275905
5299, 	0.064752, 	281204
5399, 	0.063552, 	286510
5499, 	0.063570, 	291838
5599, 	0.065305, 	297146
5699, 	0.066649, 	302424
5799, 	0.067902, 	307732
5899, 	0.068874, 	313047
5999, 	0.070657, 	318341
6099, 	0.071999, 	323620
6199, 	0.073207, 	328945
6299, 	0.074361, 	334222
6399, 	0.075432, 	339498
6499, 	0.076590, 	344768
6599, 	0.077931, 	350049
6699, 	0.079044, 	355333
6799, 	0.080049, 	360632
6899, 	0.081004, 	365952
6999, 	0.081994, 	371258
7099, 	0.082878, 	376580
7199, 	0.083774, 	381925
7299, 	0.084782, 	387207
7399, 	0.083768, 	392516
7499, 	0.082651, 	397793
7599, 	0.081563, 	403104
7699, 	0.080856, 	408449
7799, 	0.080182, 	413728
7899, 	0.080001, 	419027
7999, 	0.080901, 	424332
8099, 	0.081460, 	429637
8199, 	0.082223, 	434964
8299, 	0.081438, 	440245
8399, 	0.080583, 	445544
8499, 	0.079699, 	450808
8599, 	0.078772, 	456141
8699, 	0.077867, 	461432
8799, 	0.076982, 	466765
8899, 	0.076117, 	472093
8999, 	0.075271, 	477392
9099, 	0.074779, 	482705
9199, 	0.074687, 	488023
9299, 	0.075177, 	493332
9399, 	0.075974, 	498664
9499, 	0.076787, 	503929
9599, 	0.077470, 	509223
9699, 	0.077780, 	514511
9799, 	0.076986, 	519808
9899, 	0.076209, 	525110
9999, 	0.075446, 	530397
10099, 	0.074699, 	535684
10199, 	0.073967, 	540970
10299, 	0.073249, 	546249
10399, 	0.072544, 	551567
10499, 	0.071876, 	556875
10599, 	0.071963, 	562162
10699, 	0.072755, 	567448
10799, 	0.073490, 	572745
10899, 	0.074126, 	578031
10999, 	0.074983, 	583334
11099, 	0.074517, 	588645
11199, 	0.073851, 	593947
11299, 	0.073198, 	599252
11399, 	0.072842, 	604560
11499, 	0.072215, 	609868
11599, 	0.071593, 	615162
11699, 	0.070981, 	620455
11799, 	0.070379, 	625759
11899, 	0.070007, 	631093
11999, 	0.070683, 	636397
12099, 	0.071518, 	641708
12199, 	0.072184, 	647002
12299, 	0.072989, 	652306
12399, 	0.073617, 	657594
12499, 	0.074137, 	662892
12599, 	0.074693, 	668173
12699, 	0.075261, 	673468
12799, 	0.075835, 	678771
12899, 	0.075247, 	684069
12999, 	0.074669, 	689353
13099, 	0.074099, 	694641
13199, 	0.073537, 	699940
13299, 	0.072984, 	705253
13399, 	0.072440, 	710556
13499, 	0.071903, 	715828
13599, 	0.071374, 	721121
13699, 	0.070853, 	726405
13799, 	0.070340, 	731709
13899, 	0.069834, 	737015
13999, 	0.069335, 	742322
14099, 	0.068843, 	747616
14199, 	0.068358, 	752919
14299, 	0.067880, 	758211
14399, 	0.067409, 	763492
14499, 	0.066944, 	768795
14599, 	0.066485, 	774087
14699, 	0.066033, 	779405
14799, 	0.065587, 	784703
14899, 	0.065146, 	789971
14999, 	0.064712, 	795265
15099, 	0.064284, 	800562
15199, 	0.063861, 	805904
15299, 	0.063443, 	811216
15399, 	0.063031, 	816513
15499, 	0.062625, 	821818
15599, 	0.062223, 	827094
15699, 	0.061827, 	832409
15799, 	0.061435, 	837729
15899, 	0.061049, 	843010
15999, 	0.060667, 	848306
16099, 	0.060291, 	853617
16199, 	0.059918, 	858922
16299, 	0.059551, 	864217
16399, 	0.059188, 	869538
16499, 	0.058829, 	874805
16599, 	0.058474, 	880105
16699, 	0.058124, 	885377
16799, 	0.057778, 	890669
16899, 	0.057436, 	895954
16999, 	0.057098, 	901238
17099, 	0.056765, 	906545
17199, 	0.056435, 	911862
17299, 	0.056108, 	917179
17399, 	0.055786, 	922477
17499, 	0.055467, 	927792
17599, 	0.055152, 	933106
17699, 	0.054840, 	938434
17799, 	0.054532, 	943736
17899, 	0.054227, 	949059
17999, 	0.053926, 	954379
18099, 	0.053628, 	959687
18199, 	0.053334, 	964990
18299, 	0.053042, 	970277
18399, 	0.052754, 	975608
18499, 	0.052469, 	980899
18599, 	0.052187, 	986177
18699, 	0.051907, 	991483
18799, 	0.051631, 	996777
18899, 	0.051358, 	1002080
18999, 	0.051088, 	1007364
19099, 	0.050820, 	1012639
19199, 	0.050556, 	1017921
19299, 	0.050294, 	1023228
19399, 	0.050034, 	1028535
19499, 	0.049778, 	1033856
19599, 	0.049524, 	1039137
19699, 	0.049272, 	1044474
19799, 	0.049024, 	1049754
19899, 	0.048777, 	1055052
19999, 	0.048533, 	1060358
20099, 	0.048292, 	1065666
20199, 	0.048053, 	1070943
20299, 	0.047816, 	1076259
20399, 	0.047582, 	1081552
20499, 	0.047349, 	1086872
20599, 	0.047120, 	1092149
20699, 	0.046892, 	1097460
20799, 	0.046667, 	1102760
20899, 	0.046443, 	1108054
20999, 	0.046222, 	1113372
21099, 	0.046003, 	1118665
21199, 	0.045786, 	1123982
21299, 	0.045571, 	1129255
21399, 	0.045358, 	1134560
21499, 	0.045147, 	1139852
21599, 	0.044938, 	1145168
21699, 	0.044731, 	1150469
21799, 	0.044526, 	1155776
21899, 	0.044322, 	1161079
21999, 	0.044121, 	1166366
22099, 	0.043921, 	1171665
22199, 	0.043723, 	1176982
22299, 	0.043527, 	1182284
22399, 	0.043333, 	1187552
22499, 	0.043140, 	1192810
22599, 	0.042950, 	1198109
22699, 	0.042760, 	1203392
22799, 	0.042573, 	1208703
22899, 	0.042387, 	1214008
22999, 	0.042203, 	1219334
23099, 	0.042020, 	1224618
23199, 	0.041839, 	1229920
23299, 	0.041659, 	1235199
23399, 	0.041481, 	1240504
23499, 	0.041305, 	1245784
23599, 	0.041130, 	1251101
23699, 	0.040956, 	1256443
23799, 	0.040784, 	1261698
23899, 	0.040613, 	1267015
23999, 	0.040444, 	1272310
24099, 	0.040276, 	1277605
24199, 	0.040110, 	1282897
24299, 	0.039945, 	1288177
24399, 	0.039781, 	1293474
24499, 	0.039619, 	1298799
24599, 	0.039458, 	1304087
24699, 	0.039298, 	1309417
24799, 	0.039139, 	1314727
24899, 	0.038982, 	1320001
24999, 	0.038826, 	1325288
25099, 	0.038672, 	1330583
25199, 	0.038518, 	1335883
25299, 	0.038366, 	1341181
25399, 	0.038215, 	1346477
25499, 	0.038065, 	1351783
25599, 	0.037916, 	1357115
25699, 	0.037769, 	1362463
25799, 	0.037622, 	1367775
25899, 	0.037477, 	1373042
25999, 	0.037333, 	1378311
26099, 	0.037190, 	1383581
26199, 	0.037048, 	1388909
26299, 	0.036907, 	1394194
26399, 	0.036767, 	1399496
26499, 	0.036628, 	1404785
26599, 	0.036491, 	1410092
26699, 	0.036354, 	1415380
26799, 	0.036218, 	1420678
26899, 	0.036084, 	1426003
26999, 	0.035950, 	1431318
27099, 	0.035817, 	1436611
27199, 	0.035686, 	1441929
27299, 	0.035555, 	1447233
27399, 	0.035425, 	1452492
27499, 	0.035296, 	1457786
27599, 	0.035169, 	1463089
27699, 	0.035042, 	1468404
27799, 	0.034916, 	1473718
27899, 	0.034790, 	1479031
27999, 	0.034666, 	1484341
28099, 	0.034543, 	1489658
28199, 	0.034420, 	1494935
28299, 	0.034299, 	1500224
28399, 	0.034178, 	1505529
28499, 	0.034058, 	1510828
28599, 	0.033939, 	1516132
28699, 	0.033821, 	1521423
28799, 	0.033703, 	1526712
28899, 	0.033587, 	1532014
28999, 	0.033471, 	1537298
29099, 	0.033356, 	1542611
29199, 	0.033241, 	1547913
29299, 	0.033128, 	1553226
29399, 	0.033015, 	1558531
29499, 	0.032903, 	1563793
29599, 	0.032792, 	1569069
29699, 	0.032682, 	1574355
29799, 	0.032572, 	1579676
29899, 	0.032463, 	1584960
29999, 	0.032355, 	1590258
30099, 	0.032247, 	1595547
30199, 	0.032141, 	1600809
30299, 	0.032035, 	1606082
30399, 	0.031929, 	1611421
30499, 	0.031825, 	1616713
30599, 	0.031721, 	1622016
30699, 	0.031617, 	1627347
30799, 	0.031515, 	1632666
30899, 	0.031413, 	1637958
30999, 	0.031311, 	1643260
31099, 	0.031211, 	1648528
31199, 	0.031111, 	1653808
31299, 	0.031011, 	1659119
31399, 	0.030912, 	1664421
31499, 	0.030814, 	1669708
31599, 	0.030717, 	1675014
31699, 	0.030620, 	1680343
31799, 	0.030524, 	1685645
31899, 	0.030428, 	1690970
31999, 	0.030333, 	1696265
32099, 	0.030238, 	1701548
32199, 	0.030144, 	1706830
32299, 	0.030051, 	1712119
32399, 	0.029958, 	1717403
32499, 	0.029866, 	1722720
32599, 	0.029774, 	1728037
32699, 	0.029683, 	1733320
32799, 	0.029593, 	1738597
32899, 	0.029503, 	1743882
32999, 	0.029414, 	1749193
33099, 	0.029325, 	1754479
33199, 	0.029236, 	1759778
33299, 	0.029149, 	1765093
33399, 	0.029061, 	1770368
33499, 	0.028975, 	1775672
33599, 	0.028888, 	1780980
33699, 	0.028803, 	1786271
33799, 	0.028717, 	1791570
33899, 	0.028633, 	1796869
33999, 	0.028548, 	1802206
34099, 	0.028465, 	1807516
34199, 	0.028381, 	1812820
34299, 	0.028299, 	1818121
34399, 	0.028216, 	1823427
34499, 	0.028135, 	1828742
34599, 	0.028053, 	1834041
34699, 	0.027972, 	1839352
34799, 	0.027892, 	1844637
34899, 	0.027812, 	1849958
34999, 	0.027733, 	1855275
35099, 	0.027654, 	1860576
35199, 	0.027575, 	1865872
35299, 	0.027497, 	1871168
35399, 	0.027419, 	1876457
35499, 	0.027342, 	1881767
35599, 	0.027265, 	1887105
35699, 	0.027189, 	1892405
35799, 	0.027113, 	1897722
35899, 	0.027037, 	1903013
35999, 	0.026962, 	1908294
36099, 	0.026888, 	1913581
36199, 	0.026813, 	1918903
36299, 	0.026740, 	1924207
36399, 	0.026666, 	1929510
36499, 	0.026593, 	1934821
36599, 	0.026520, 	1940125
36699, 	0.026448, 	1945424
36799, 	0.026376, 	1950711
36899, 	0.026305, 	1956020
36999, 	0.026234, 	1961335
37099, 	0.026163, 	1966647
37199, 	0.026093, 	1971963
37299, 	0.026023, 	1977256
37399, 	0.025953, 	1982542
37499, 	0.025884, 	1987843
37599, 	0.025815, 	1993108
37699, 	0.025747, 	1998409
37799, 	0.025678, 	2003698
37899, 	0.025611, 	2009001
37999, 	0.025543, 	2014332
38099, 	0.025476, 	2019614
38199, 	0.025409, 	2024905
38299, 	0.025343, 	2030217
38399, 	0.025277, 	2035522
38499, 	0.025211, 	2040850
38599, 	0.025146, 	2046137
38699, 	0.025081, 	2051470
38799, 	0.025017, 	2056799
38899, 	0.024952, 	2062086
38999, 	0.024888, 	2067396
39099, 	0.024825, 	2072691
39199, 	0.024761, 	2077991
39299, 	0.024698, 	2083286
39399, 	0.024636, 	2088587
39499, 	0.024573, 	2093887
39599, 	0.024511, 	2099205
39699, 	0.024449, 	2104476
39799, 	0.024388, 	2109803
39899, 	0.024327, 	2115089
39999, 	0.024266, 	2120409
40099, 	0.024206, 	2125699
40199, 	0.024145, 	2131015
40299, 	0.024085, 	2136325
40399, 	0.024026, 	2141620
40499, 	0.023966, 	2146911
40599, 	0.023907, 	2152217
40699, 	0.023849, 	2157519
40799, 	0.023790, 	2162829
40899, 	0.023732, 	2168131
40999, 	0.023674, 	2173445
41099, 	0.023617, 	2178758
41199, 	0.023559, 	2184082
41299, 	0.023502, 	2189404
41399, 	0.023445, 	2194708
41499, 	0.023389, 	2199978
41599, 	0.023333, 	2205261
41699, 	0.023277, 	2210548
41799, 	0.023221, 	2215846
41899, 	0.023166, 	2221131
41999, 	0.023110, 	2226432
42099, 	0.023056, 	2231751
42199, 	0.023001, 	2237043
42299, 	0.022947, 	2242344
42399, 	0.022892, 	2247634
42499, 	0.022839, 	2252931
42599, 	0.022785, 	2258222
42699, 	0.022732, 	2263533
42799, 	0.022679, 	2268845
42899, 	0.022626, 	2274158
42999, 	0.022573, 	2279488
43099, 	0.022521, 	2284785
43199, 	0.022469, 	2290075
43299, 	0.022417, 	2295363
43399, 	0.022365, 	2300648
43499, 	0.022314, 	2305926
43599, 	0.022262, 	2311218
43699, 	0.022211, 	2316496
43799, 	0.022161, 	2321783
43899, 	0.022110, 	2327055
43999, 	0.022060, 	2332356
44099, 	0.022010, 	2337641
44199, 	0.021960, 	2342927
44299, 	0.021911, 	2348235
44399, 	0.021861, 	2353550
44499, 	0.021812, 	2358852
44599, 	0.021763, 	2364158
44699, 	0.021715, 	2369459
44799, 	0.021666, 	2374742
44899, 	0.021618, 	2380042
44999, 	0.021570, 	2385342
45099, 	0.021522, 	2390644
45199, 	0.021474, 	2395969
45299, 	0.021427, 	2401239
45399, 	0.021380, 	2406535
45499, 	0.021333, 	2411810
45599, 	0.021286, 	2417090
45699, 	0.021239, 	2422414
45799, 	0.021193, 	2427736
45899, 	0.021147, 	2432998
45999, 	0.021101, 	2438297
46099, 	0.021055, 	2443578
46199, 	0.021009, 	2448888
46299, 	0.020964, 	2454182
46399, 	0.020919, 	2459480
46499, 	0.020874, 	2464793
46599, 	0.020829, 	2470096
46699, 	0.020785, 	2475447
46799, 	0.020740, 	2480738
46899, 	0.020696, 	2486043
46999, 	0.020652, 	2491342
47099, 	0.020608, 	2496636
47199, 	0.020564, 	2501929
47299, 	0.020521, 	2507229
47399, 	0.020478, 	2512538
47499, 	0.020434, 	2517834
47599, 	0.020392, 	2523112
47699, 	0.020349, 	2528439
47799, 	0.020306, 	2533724
47899, 	0.020264, 	2539006
47999, 	0.020222, 	2544271
48099, 	0.020180, 	2549569
48199, 	0.020138, 	2554864
48299, 	0.020096, 	2560163
48399, 	0.020054, 	2565468
48499, 	0.020013, 	2570771
48599, 	0.019972, 	2576069
48699, 	0.019931, 	2581379
48799, 	0.019890, 	2586673
48899, 	0.019849, 	2591968
48999, 	0.019809, 	2597251
49099, 	0.019769, 	2602527
49199, 	0.019728, 	2607809
49299, 	0.019688, 	2613128
49399, 	0.019649, 	2618414
49499, 	0.019609, 	2623722
49599, 	0.019569, 	2629014
49699, 	0.019530, 	2634352
49799, 	0.019491, 	2639667
49899, 	0.019452, 	2645006
49999, 	0.019413, 	2650295
50099, 	0.019374, 	2655602
50199, 	0.019335, 	2660903
50299, 	0.019297, 	2666196
50399, 	0.019259, 	2671512
50499, 	0.019221, 	2676841
50599, 	0.019183, 	2682151
50699, 	0.019145, 	2687460
50799, 	0.019107, 	2692762
50899, 	0.019069, 	2698062
50999, 	0.019032, 	2703375
51099, 	0.018995, 	2708684
51199, 	0.018958, 	2714000
51299, 	0.018921, 	2719302
51399, 	0.018884, 	2724578
51499, 	0.018847, 	2729917
51599, 	0.018811, 	2735212
51699, 	0.018774, 	2740472
51799, 	0.018738, 	2745781
51899, 	0.018702, 	2751069
51999, 	0.018666, 	2756380
52099, 	0.018630, 	2761666
52199, 	0.018595, 	2766997
52299, 	0.018559, 	2772301
52399, 	0.018524, 	2777596
52499, 	0.018488, 	2782892
52599, 	0.018453, 	2788196
52699, 	0.018418, 	2793511
52799, 	0.018383, 	2798823
52899, 	0.018349, 	2804139
52999, 	0.018314, 	2809457
53099, 	0.018279, 	2814761
53199, 	0.018245, 	2820032
53299, 	0.018211, 	2825361
53399, 	0.018177, 	2830660
53499, 	0.018143, 	2835924
53599, 	0.018109, 	2841234
53699, 	0.018075, 	2846529
53799, 	0.018042, 	2851805
53899, 	0.018008, 	2857113
53999, 	0.017975, 	2862438
54099, 	0.017942, 	2867746
54199, 	0.017908, 	2873029
54299, 	0.017875, 	2878340
54399, 	0.017843, 	2883641
54499, 	0.017810, 	2888898
54599, 	0.017777, 	2894185
54699, 	0.017745, 	2899501
54799, 	0.017712, 	2904793
54899, 	0.017680, 	2910082
54999, 	0.017648, 	2915401
55099, 	0.017616, 	2920686
55199, 	0.017584, 	2925996
55299, 	0.017552, 	2931279
55399, 	0.017520, 	2936571
55499, 	0.017489, 	2941884
55599, 	0.017457, 	2947172
55699, 	0.017426, 	2952471
55799, 	0.017395, 	2957758
55899, 	0.017364, 	2963046
55999, 	0.017333, 	2968364
56099, 	0.017302, 	2973666
56199, 	0.017271, 	2978975
56299, 	0.017240, 	2984308
56399, 	0.017210, 	2989604
56499, 	0.017179, 	2994906
56599, 	0.017149, 	3000248
56699, 	0.017119, 	3005563
56799, 	0.017089, 	3010833
56899, 	0.017059, 	3016148
56999, 	0.017029, 	3021439
57099, 	0.016999, 	3026729
57199, 	0.016969, 	3032030
57299, 	0.016940, 	3037328
57399, 	0.016910, 	3042627
57499, 	0.016881, 	3047915
57599, 	0.016851, 	3053204
57699, 	0.016822, 	3058459
57799, 	0.016793, 	3063785
57899, 	0.016764, 	3069094
57999, 	0.016735, 	3074406
58099, 	0.016706, 	3079706
58199, 	0.016678, 	3084984
58299, 	0.016649, 	3090272
58399, 	0.016620, 	3095554
58499, 	0.016592, 	3100850
58599, 	0.016564, 	3106156
58699, 	0.016536, 	3111460
58799, 	0.016507, 	3116752
58899, 	0.016479, 	3122068
58999, 	0.016451, 	3127352
59099, 	0.016424, 	3132626
59199, 	0.016396, 	3137899
59299, 	0.016368, 	3143214
59399, 	0.016341, 	3148515
59499, 	0.016313, 	3153807
59599, 	0.016286, 	3159119
59699, 	0.016259, 	3164429
59799, 	0.016231, 	3169717
59899, 	0.016204, 	3175009
59999, 	0.016177, 	3180278
60099, 	0.016150, 	3185548
60199, 	0.016123, 	3190830
60299, 	0.016097, 	3196142
60399, 	0.016070, 	3201441
60499, 	0.016044, 	3206716
60599, 	0.016017, 	3212019
60699, 	0.015991, 	3217329
60799, 	0.015964, 	3222621
60899, 	0.015938, 	3227908
60999, 	0.015912, 	3233220
61099, 	0.015886, 	3238526
61199, 	0.015860, 	3243823
61299, 	0.015834, 	3249130
61399, 	0.015808, 	3254423
61499, 	0.015783, 	3259693
61599, 	0.015757, 	3264984
61699, 	0.015731, 	3270280
61799, 	0.015706, 	3275581
61899, 	0.015681, 	3280904
61999, 	0.015655, 	3286162
62099, 	0.015630, 	3291455
62199, 	0.015605, 	3296751
62299, 	0.015580, 	3302047
62399, 	0.015555, 	3307330
62499, 	0.015530, 	3312645
62599, 	0.015505, 	3317978
62699, 	0.015481, 	3323277
62799, 	0.015456, 	3328610
62899, 	0.015431, 	3333903
62999, 	0.015407, 	3339201
63099, 	0.015382, 	3344474
63199, 	0.015358, 	3349761
63299, 	0.015334, 	3355080
63399, 	0.015310, 	3360339
63499, 	0.015286, 	3365625
63599, 	0.015262, 	3370912
63699, 	0.015238, 	3376234
63799, 	0.015214, 	3381555
63899, 	0.015190, 	3386856
63999, 	0.015166, 	3392165
64099, 	0.015142, 	3397449
64199, 	0.015119, 	3402754
64299, 	0.015095, 	3408075
64399, 	0.015072, 	3413360
64499, 	0.015049, 	3418693
64599, 	0.015025, 	3424006
64699, 	0.015002, 	3429294
64799, 	0.014979, 	3434579
64899, 	0.014956, 	3439892
64999, 	0.014933, 	3445167
65099, 	0.014910, 	3450473
65199, 	0.014887, 	3455775
65299, 	0.014864, 	3461076
65399, 	0.014841, 	3466384
65499, 	0.014819, 	3471679
65599, 	0.014796, 	3476960
65699, 	0.014774, 	3482221
65799, 	0.014751, 	3487491
65899, 	0.014729, 	3492790
65999, 	0.014707, 	3498102
66099, 	0.014684, 	3503400
66199, 	0.014662, 	3508704
66299, 	0.014640, 	3514032
66399, 	0.014618, 	3519345
66499, 	0.014596, 	3524673
66599, 	0.014574, 	3529969
66699, 	0.014552, 	3535265
66799, 	0.014530, 	3540600
66899, 	0.014509, 	3545910
66999, 	0.014487, 	3551193
67099, 	0.014465, 	3556475
67199, 	0.014444, 	3561769
67299, 	0.014422, 	3567097
67399, 	0.014401, 	3572418
67499, 	0.014380, 	3577697
67599, 	0.014358, 	3583027
67699, 	0.014337, 	3588321
67799, 	0.014316, 	3593634
67899, 	0.014295, 	3598935
67999, 	0.014274, 	3604239
68099, 	0.014253, 	3609556
68199, 	0.014232, 	3614829
68299, 	0.014211, 	3620112
68399, 	0.014191, 	3625398
68499, 	0.014170, 	3630699
68599, 	0.014149, 	3636019
68699, 	0.014129, 	3641321
68799, 	0.014108, 	3646611
68899, 	0.014088, 	3651904
68999, 	0.014067, 	3657221
69099, 	0.014047, 	3662488
69199, 	0.014026, 	3667772
69299, 	0.014006, 	3673075
69399, 	0.013986, 	3678386
69499, 	0.013966, 	3683665
69599, 	0.013946, 	3688996
69699, 	0.013926, 	3694277
69799, 	0.013906, 	3699598
69899, 	0.013886, 	3704884
69999, 	0.013866, 	3710207
70099, 	0.013846, 	3715516
70199, 	0.013827, 	3720815
70299, 	0.013807, 	3726102
70399, 	0.013787, 	3731390
70499, 	0.013768, 	3736689
70599, 	0.013748, 	3741971
70699, 	0.013729, 	3747247
70799, 	0.013709, 	3752561
70899, 	0.013690, 	3757861
70999, 	0.013671, 	3763177
71099, 	0.013652, 	3768471
71199, 	0.013632, 	3773793
71299, 	0.013613, 	3779071
71399, 	0.013594, 	3784362
71499, 	0.013575, 	3789665
71599, 	0.013556, 	3794983
71699, 	0.013537, 	3800284
71799, 	0.013519, 	3805578
71899, 	0.013500, 	3810891
71999, 	0.013481, 	3816200
72099, 	0.013462, 	3821491
72199, 	0.013444, 	3826785
72299, 	0.013425, 	3832054
72399, 	0.013407, 	3837346
72499, 	0.013388, 	3842653
72599, 	0.013370, 	3847957
72699, 	0.013351, 	3853260
72799, 	0.013333, 	3858543
72899, 	0.013315, 	3863840
72999, 	0.013296, 	3869177
73099, 	0.013278, 	3874478
73199, 	0.013260, 	3879781
73299, 	0.013242, 	3885094
73399, 	0.013224, 	3890376
73499, 	0.013206, 	3895655
73599, 	0.013188, 	3900959
73699, 	0.013170, 	3906221
73799, 	0.013152, 	3911536
73899, 	0.013134, 	3916853
73999, 	0.013117, 	3922146
74099, 	0.013099, 	3927433
74199, 	0.013081, 	3932729
74299, 	0.013064, 	3938036
74399, 	0.013046, 	3943340
74499, 	0.013029, 	3948622
74599, 	0.013011, 	3953901
74699, 	0.012994, 	3959181
74799, 	0.012976, 	3964485
74899, 	0.012959, 	3969761
74999, 	0.012942, 	3975073
75099, 	0.012925, 	3980368
75199, 	0.012907, 	3985660
75299, 	0.012890, 	3990952
75399, 	0.012873, 	3996250
75499, 	0.012856, 	4001573
75599, 	0.012839, 	4006869
75699, 	0.012822, 	4012150
75799, 	0.012805, 	4017449
75899, 	0.012788, 	4022765
75999, 	0.012771, 	4028097
76099, 	0.012755, 	4033433
76199, 	0.012738, 	4038756
76299, 	0.012721, 	4044051
76399, 	0.012705, 	4049367
76499, 	0.012688, 	4054689
76599, 	0.012671, 	4060010
76699, 	0.012655, 	4065326
76799, 	0.012638, 	4070604
76899, 	0.012622, 	4075911
76999, 	0.012606, 	4081236
77099, 	0.012589, 	4086529
77199, 	0.012573, 	4091845
77299, 	0.012557, 	4097123
77399, 	0.012540, 	4102399
77499, 	0.012524, 	4107710
77599, 	0.012508, 	4113009
77699, 	0.012492, 	4118346
77799, 	0.012476, 	4123638
77899, 	0.012460, 	4128950
77999, 	0.012444, 	4134222
78099, 	0.012428, 	4139512
78199, 	0.012412, 	4144789
78299, 	0.012396, 	4150082
78399, 	0.012380, 	4155369
78499, 	0.012365, 	4160642
78599, 	0.012349, 	4165952
78699, 	0.012333, 	4171240
78799, 	0.012318, 	4176573
78899, 	0.012302, 	4181885
78999, 	0.012286, 	4187208
79099, 	0.012271, 	4192539
79199, 	0.012255, 	4197795
79299, 	0.012240, 	4203086
79399, 	0.012225, 	4208412
79499, 	0.012209, 	4213714
79599, 	0.012194, 	4219001
79699, 	0.012179, 	4224288
79799, 	0.012163, 	4229568
79899, 	0.012148, 	4234882
79999, 	0.012133, 	4240162
80099, 	0.012118, 	4245439
80199, 	0.012103, 	4250766
80299, 	0.012088, 	4256055
80399, 	0.012073, 	4261355
80499, 	0.012058, 	4266669
80599, 	0.012043, 	4271952
80699, 	0.012028, 	4277262
80799, 	0.012013, 	4282562
80899, 	0.011998, 	4287877
80999, 	0.011983, 	4293217
81099, 	0.011968, 	4298508
81199, 	0.011954, 	4303833
81299, 	0.011939, 	4309142
81399, 	0.011924, 	4314438
81499, 	0.011910, 	4319738
81599, 	0.011895, 	4325071
81699, 	0.011880, 	4330367
81799, 	0.011866, 	4335675
81899, 	0.011851, 	4340975
81999, 	0.011837, 	4346258
82099, 	0.011823, 	4351564
82199, 	0.011808, 	4356853
82299, 	0.011794, 	4362137
82399, 	0.011779, 	4367448
82499, 	0.011765, 	4372794
82599, 	0.011751, 	4378090
82699, 	0.011737, 	4383390
82799, 	0.011723, 	4388696
82899, 	0.011708, 	4394007
82999, 	0.011694, 	4399303
83099, 	0.011680, 	4404611
83199, 	0.011666, 	4409895
83299, 	0.011652, 	4415194
83399, 	0.011638, 	4420490
83499, 	0.011624, 	4425781
83599, 	0.011610, 	4431077
83699, 	0.011597, 	4436401
83799, 	0.011583, 	4441705
83899, 	0.011569, 	4446988
83999, 	0.011555, 	4452298
84099, 	0.011541, 	4457573
84199, 	0.011528, 	4462879
84299, 	0.011514, 	4468164
84399, 	0.011500, 	4473479
84499, 	0.011487, 	4478775
84599, 	0.011473, 	4484090
84699, 	0.011460, 	4489403
84799, 	0.011446, 	4494690
84899, 	0.011433, 	4499982
84999, 	0.011419, 	4505264
85099, 	0.011406, 	4510565
85199, 	0.011392, 	4515887
85299, 	0.011379, 	4521174
85399, 	0.011366, 	4526471
85499, 	0.011352, 	4531768
85599, 	0.011339, 	4537068
85699, 	0.011326, 	4542365
85799, 	0.011313, 	4547654
85899, 	0.011300, 	4552935
85999, 	0.011286, 	4558223
86099, 	0.011273, 	4563499
86199, 	0.011260, 	4568776
86299, 	0.011247, 	4574061
86399, 	0.011234, 	4579354
86499, 	0.011221, 	4584657
86599, 	0.011208, 	4589979
86699, 	0.011195, 	4595266
86799, 	0.011182, 	4600575
86899, 	0.011169, 	4605871
86999, 	0.011157, 	4611192
87099, 	0.011144, 	4616472
87199, 	0.011131, 	4621771
87299, 	0.011118, 	4627070
87399, 	0.011106, 	4632352
87499, 	0.011093, 	4637680
87599, 	0.011080, 	4642966
87699, 	0.011068, 	4648289
87799, 	0.011055, 	4653595
87899, 	0.011042, 	4658902
87999, 	0.011030, 	4664222
88099, 	0.011017, 	4669541
88199, 	0.011005, 	4674844
88299, 	0.010992, 	4680178
88399, 	0.010980, 	4685476
88499, 	0.010968, 	4690778
88599, 	0.010955, 	4696074
88699, 	0.010943, 	4701366
88799, 	0.010930, 	4706660
88899, 	0.010918, 	4711919
88999, 	0.010906, 	4717223
89099, 	0.010894, 	4722530
89199, 	0.010881, 	4727814
89299, 	0.010869, 	4733117
89399, 	0.010857, 	4738429
89499, 	0.010845, 	4743741
89599, 	0.010833, 	4749037
89699, 	0.010821, 	4754339
89799, 	0.010809, 	4759657
89899, 	0.010797, 	4764947
89999, 	0.010785, 	4770228
90099, 	0.010773, 	4775508
90199, 	0.010761, 	4780839
90299, 	0.010749, 	4786149
90399, 	0.010737, 	4791477
90499, 	0.010725, 	4796748
90599, 	0.010713, 	4802052
90699, 	0.010702, 	4807359
90799, 	0.010690, 	4812691
90899, 	0.010678, 	4817986
90999, 	0.010666, 	4823269
91099, 	0.010655, 	4828562
91199, 	0.010643, 	4833845
91299, 	0.010631, 	4839141
91399, 	0.010620, 	4844412
91499, 	0.010608, 	4849708
91599, 	0.010596, 	4855010
91699, 	0.010585, 	4860296
91799, 	0.010573, 	4865606
91899, 	0.010562, 	4870905
91999, 	0.010550, 	4876243
92099, 	0.010539, 	4881515
92199, 	0.010527, 	4886813
92299, 	0.010516, 	4892135
92399, 	0.010505, 	4897440
92499, 	0.010493, 	4902731
92599, 	0.010482, 	4908030
92699, 	0.010471, 	4913349
92799, 	0.010459, 	4918641
92899, 	0.010448, 	4923923
92999, 	0.010437, 	4929227
93099, 	0.010426, 	4934531
93199, 	0.010414, 	4939806
93299, 	0.010403, 	4945109
93399, 	0.010392, 	4950422
93499, 	0.010381, 	4955721
93599, 	0.010370, 	4961033
93699, 	0.010359, 	4966320
93799, 	0.010348, 	4971652
93899, 	0.010337, 	4976939
93999, 	0.010326, 	4982209
94099, 	0.010315, 	4987506
94199, 	0.010304, 	4992820
94299, 	0.010293, 	4998101
94399, 	0.010282, 	5003392
94499, 	0.010271, 	5008714
94599, 	0.010260, 	5014014
94699, 	0.010249, 	5019298
94799, 	0.010239, 	5024592
94899, 	0.010228, 	5029890
94999, 	0.010217, 	5035195
95099, 	0.010206, 	5040480
95199, 	0.010196, 	5045775
95299, 	0.010185, 	5051098
95399, 	0.010174, 	5056409
95499, 	0.010164, 	5061724
95599, 	0.010153, 	5067026
95699, 	0.010142, 	5072303
95799, 	0.010132, 	5077579
95899, 	0.010121, 	5082867
95999, 	0.010111, 	5088175
96099, 	0.010100, 	5093474
96199, 	0.010090, 	5098757
96299, 	0.010079, 	5104089
96399, 	0.010069, 	5109399
96499, 	0.010058, 	5114683
96599, 	0.010048, 	5119974
96699, 	0.010038, 	5125303
96799, 	0.010027, 	5130559
96899, 	0.010017, 	5135875
96999, 	0.010006, 	5141191
97099, 	0.009996, 	5146477
97199, 	0.009986, 	5151802
97299, 	0.009976, 	5157086
97399, 	0.009965, 	5162401
97499, 	0.009955, 	5167737
97599, 	0.009945, 	5173001
97699, 	0.009935, 	5178303
97799, 	0.009925, 	5183592
97899, 	0.009914, 	5188918
97999, 	0.009904, 	5194178
98099, 	0.009894, 	5199473
98199, 	0.009884, 	5204766
98299, 	0.009874, 	5210076
98399, 	0.009864, 	5215364
98499, 	0.009854, 	5220689
98599, 	0.009844, 	5225968
98699, 	0.009834, 	5231286
98799, 	0.009824, 	5236596
98899, 	0.009814, 	5241905
98999, 	0.009804, 	5247202
99099, 	0.009794, 	5252487
99199, 	0.009785, 	5257787
99299, 	0.009775, 	5263104
99399, 	0.009765, 	5268393
99499, 	0.009755, 	5273679
99599, 	0.009745, 	5279013
99699, 	0.009735, 	5284303
99799, 	0.009726, 	5289603
99899, 	0.009716, 	5294900
99999, 	0.009706, 	5300216


==> src/fig/baseline/gaussian-dewa-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.154328, 	15226
199, 	0.143365, 	30437
299, 	0.129342, 	45653
399, 	0.103006, 	60874
499, 	0.083010, 	76075
599, 	0.069152, 	91303
699, 	0.059259, 	106487
799, 	0.051842, 	121675
899, 	0.046076, 	136869
999, 	0.041463, 	152042
1099, 	0.037691, 	167234
1199, 	0.034547, 	182430
1299, 	0.031888, 	197631
1399, 	0.029608, 	212838
1499, 	0.027633, 	228055
1599, 	0.025905, 	243258
1699, 	0.024380, 	258478
1799, 	0.023025, 	273669
1899, 	0.021812, 	288860
1999, 	0.020721, 	304042
2099, 	0.019734, 	319228
2199, 	0.018837, 	334437
2299, 	0.018017, 	349647
2399, 	0.017266, 	364836
2499, 	0.016575, 	380041
2599, 	0.015938, 	395226
2699, 	0.015347, 	410439
2799, 	0.014799, 	425643
2899, 	0.014288, 	440842
2999, 	0.013812, 	456063
3099, 	0.013366, 	471286
3199, 	0.012948, 	486503
3299, 	0.012556, 	501716
3399, 	0.012186, 	516918
3499, 	0.011838, 	532124
3599, 	0.011509, 	547322
3699, 	0.011198, 	562536
3799, 	0.010903, 	577744
3899, 	0.010624, 	592924
3999, 	0.010358, 	608134
4099, 	0.010105, 	623353
4199, 	0.009865, 	638561
4299, 	0.009635, 	653731
4399, 	0.009416, 	668944
4499, 	0.009207, 	684157
4599, 	0.009007, 	699338
4699, 	0.008815, 	714528
4799, 	0.008631, 	729759
4899, 	0.008455, 	744976
4999, 	0.008286, 	760156
5099, 	0.008124, 	775350
5199, 	0.007967, 	790569
5299, 	0.007817, 	805752
5399, 	0.007672, 	820956
5499, 	0.007533, 	836168
5599, 	0.007398, 	851369
5699, 	0.007268, 	866545
5799, 	0.007143, 	881756
5899, 	0.007022, 	896957
5999, 	0.006905, 	912162
6099, 	0.006792, 	927354
6199, 	0.006682, 	942573
6299, 	0.006576, 	957755
6399, 	0.006473, 	972949
6499, 	0.006374, 	988120
6599, 	0.006277, 	1003305
6699, 	0.006183, 	1018493
6799, 	0.006092, 	1033691
6899, 	0.006004, 	1048898
6999, 	0.005918, 	1064109
7099, 	0.005835, 	1079326
7199, 	0.005754, 	1094556
7299, 	0.005675, 	1109739
7399, 	0.005598, 	1124948
7499, 	0.005524, 	1140126
7599, 	0.005451, 	1155330
7699, 	0.005380, 	1170574
7799, 	0.005311, 	1185764
7899, 	0.005244, 	1200971
7999, 	0.005178, 	1216172
8099, 	0.005114, 	1231366
8199, 	0.005052, 	1246574
8299, 	0.004991, 	1261762
8399, 	0.004932, 	1276964
8499, 	0.004874, 	1292132
8599, 	0.004817, 	1307353
8699, 	0.004762, 	1322544
8799, 	0.004708, 	1337774
8899, 	0.004655, 	1352998
8999, 	0.004603, 	1368184
9099, 	0.004552, 	1383382
9199, 	0.004503, 	1398596
9299, 	0.004454, 	1413804
9399, 	0.004407, 	1429030
9499, 	0.004361, 	1444215
9599, 	0.004315, 	1459404
9699, 	0.004271, 	1474598
9799, 	0.004227, 	1489794
9899, 	0.004184, 	1504998
9999, 	0.004143, 	1520188


==> src/fig/baseline/gaussian-dewa-p-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.157252, 	252214
199, 	0.160731, 	504547
299, 	0.156081, 	756658
399, 	0.152513, 	1008958
499, 	0.149241, 	1261108
599, 	0.148419, 	1513435
699, 	0.147354, 	1765598
799, 	0.146247, 	2017741
899, 	0.144869, 	2270081
999, 	0.143159, 	2522231
1099, 	0.144703, 	2774392
1199, 	0.144295, 	3026636
1299, 	0.144702, 	3278660
1399, 	0.144449, 	3530790
1499, 	0.144168, 	3783018
1599, 	0.144282, 	4035165
1699, 	0.144104, 	4287233
1799, 	0.143707, 	4539334
1899, 	0.140243, 	4791564
1999, 	0.134200, 	5043751
2099, 	0.129695, 	5295933
2199, 	0.128987, 	5548129
2299, 	0.124626, 	5800335
2399, 	0.119431, 	6052644
2499, 	0.114652, 	6304945
2599, 	0.111132, 	6557164
2699, 	0.108419, 	6809508
2799, 	0.105823, 	7061745
2899, 	0.107197, 	7313980
2999, 	0.108604, 	7566227
3099, 	0.108869, 	7818370
3199, 	0.105590, 	8070706
3299, 	0.104544, 	8322944
3399, 	0.101765, 	8575060
3499, 	0.099244, 	8827342
3599, 	0.099898, 	9079571
3699, 	0.100518, 	9331782
3799, 	0.101559, 	9583971
3899, 	0.102584, 	9836162
3999, 	0.103864, 	10088473
4099, 	0.105431, 	10340557
4199, 	0.106214, 	10592836
4299, 	0.106856, 	10845032
4399, 	0.107137, 	11097301
4499, 	0.106142, 	11349473
4599, 	0.104339, 	11601633
4699, 	0.102174, 	11853711
4799, 	0.100113, 	12106038
4899, 	0.098093, 	12358473
4999, 	0.096131, 	12610583
5099, 	0.094246, 	12862818
5199, 	0.092433, 	13114937
5299, 	0.090688, 	13367145
5399, 	0.089009, 	13619278
5499, 	0.087390, 	13871434
5599, 	0.085829, 	14123714
5699, 	0.084323, 	14375843
5799, 	0.082869, 	14628006
5899, 	0.081464, 	14880187
5999, 	0.080106, 	15132270
6099, 	0.078793, 	15384322
6199, 	0.077522, 	15636487
6299, 	0.076291, 	15888690
6399, 	0.075099, 	16140931
6499, 	0.073943, 	16393206
6599, 	0.072823, 	16645411
6699, 	0.071736, 	16897630
6799, 	0.070681, 	17149831
6899, 	0.069656, 	17402025
6999, 	0.068661, 	17654273
7099, 	0.067694, 	17906386
7199, 	0.066753, 	18158612
7299, 	0.065839, 	18410880
7399, 	0.064949, 	18663089
7499, 	0.064083, 	18915224
7599, 	0.063240, 	19167379
7699, 	0.062418, 	19419476
7799, 	0.061618, 	19671899
7899, 	0.060838, 	19923986
7999, 	0.060077, 	20176171
8099, 	0.059335, 	20428418
8199, 	0.058612, 	20680570
8299, 	0.057906, 	20932652
8399, 	0.057216, 	21184901
8499, 	0.056543, 	21437060
8599, 	0.055885, 	21689223
8699, 	0.055243, 	21941422
8799, 	0.054615, 	22193714
8899, 	0.054001, 	22445721
8999, 	0.053401, 	22697896
9099, 	0.052814, 	22949983
9199, 	0.052240, 	23202190
9299, 	0.051678, 	23454472
9399, 	0.051129, 	23706765
9499, 	0.050590, 	23958994
9599, 	0.050063, 	24211224
9699, 	0.049547, 	24463536
9799, 	0.049042, 	24715680
9899, 	0.048546, 	24967891
9999, 	0.048061, 	25220169
10099, 	0.047585, 	25472359
10199, 	0.047118, 	25724584
10299, 	0.046661, 	25976845
10399, 	0.046212, 	26229105
10499, 	0.045772, 	26481488
10599, 	0.045340, 	26733716
10699, 	0.044916, 	26985838
10799, 	0.044500, 	27238037
10899, 	0.044092, 	27490074
10999, 	0.043691, 	27742208
11099, 	0.043297, 	27994367
11199, 	0.042911, 	28246410
11299, 	0.042531, 	28498514
11399, 	0.042158, 	28750905
11499, 	0.041791, 	29003134
11599, 	0.041431, 	29255280
11699, 	0.041077, 	29507382
11799, 	0.040729, 	29759590
11899, 	0.040386, 	30011711
11999, 	0.040050, 	30263883
12099, 	0.039719, 	30515969
12199, 	0.039393, 	30768101
12299, 	0.039073, 	31020300
12399, 	0.038758, 	31272337
12499, 	0.038448, 	31524571
12599, 	0.038143, 	31776861
12699, 	0.037842, 	32029042
12799, 	0.037547, 	32281192
12899, 	0.037255, 	32533499
12999, 	0.036969, 	32785690
13099, 	0.036687, 	33037938
13199, 	0.036409, 	33290215
13299, 	0.036135, 	33542501
13399, 	0.035865, 	33794672
13499, 	0.035600, 	34046892
13599, 	0.035338, 	34299202
13699, 	0.035080, 	34551340
13799, 	0.034826, 	34803520
13899, 	0.034575, 	35055665
13999, 	0.034328, 	35307832
14099, 	0.034085, 	35560061
14199, 	0.033844, 	35812343
14299, 	0.033608, 	36064524
14399, 	0.033374, 	36316819
14499, 	0.033144, 	36569133
14599, 	0.032917, 	36821311
14699, 	0.032693, 	37073606
14799, 	0.032472, 	37325713
14899, 	0.032254, 	37577735
14999, 	0.032039, 	37829970
15099, 	0.031827, 	38082234
15199, 	0.031618, 	38334454
15299, 	0.031411, 	38586674
15399, 	0.031207, 	38838727
15499, 	0.031006, 	39090814
15599, 	0.030807, 	39342882
15699, 	0.030611, 	39595021
15799, 	0.030417, 	39847235
15899, 	0.030226, 	40099418
15999, 	0.030037, 	40351732
16099, 	0.029850, 	40604010
16199, 	0.029666, 	40856320
16299, 	0.029484, 	41108536
16399, 	0.029304, 	41360728
16499, 	0.029126, 	41612984
16599, 	0.028951, 	41865258
16699, 	0.028778, 	42117443
16799, 	0.028606, 	42369822
16899, 	0.028437, 	42622066
16999, 	0.028270, 	42874469
17099, 	0.028104, 	43126680
17199, 	0.027941, 	43378967
17299, 	0.027780, 	43631257
17399, 	0.027620, 	43883515
17499, 	0.027462, 	44135493
17599, 	0.027306, 	44387596
17699, 	0.027152, 	44639843
17799, 	0.026999, 	44891939
17899, 	0.026848, 	45143995
17999, 	0.026699, 	45396148
18099, 	0.026552, 	45648557
18199, 	0.026406, 	45900768
18299, 	0.026261, 	46152854
18399, 	0.026119, 	46404838
18499, 	0.025978, 	46657096
18599, 	0.025838, 	46909317
18699, 	0.025700, 	47161388
18799, 	0.025563, 	47413717
18899, 	0.025428, 	47665908
18999, 	0.025294, 	47918083
19099, 	0.025161, 	48170271
19199, 	0.025030, 	48422409
19299, 	0.024901, 	48674552
19399, 	0.024772, 	48926747
19499, 	0.024645, 	49178958
19599, 	0.024520, 	49431227
19699, 	0.024395, 	49683369
19799, 	0.024272, 	49935664
19899, 	0.024150, 	50187888
19999, 	0.024029, 	50440101
20099, 	0.023910, 	50692264
20199, 	0.023791, 	50944484
20299, 	0.023674, 	51196550
20399, 	0.023558, 	51448717
20499, 	0.023443, 	51700820
20599, 	0.023329, 	51953058
20699, 	0.023216, 	52205305
20799, 	0.023105, 	52457610
20899, 	0.022994, 	52709750
20999, 	0.022885, 	52961775
21099, 	0.022776, 	53214145
21199, 	0.022669, 	53466513
21299, 	0.022562, 	53718701
21399, 	0.022457, 	53970910
21499, 	0.022353, 	54223161
21599, 	0.022249, 	54475445
21699, 	0.022147, 	54727753
21799, 	0.022045, 	54980056
21899, 	0.021944, 	55232277
21999, 	0.021845, 	55484441
22099, 	0.021746, 	55736628
22199, 	0.021648, 	55988808
22299, 	0.021551, 	56240971
22399, 	0.021454, 	56493044
22499, 	0.021359, 	56745145
22599, 	0.021265, 	56997241
22699, 	0.021171, 	57249358
22799, 	0.021078, 	57501486
22899, 	0.020986, 	57753747
22999, 	0.020895, 	58006019
23099, 	0.020804, 	58258142
23199, 	0.020715, 	58510404
23299, 	0.020626, 	58762533
23399, 	0.020538, 	59014687
23499, 	0.020450, 	59266891
23599, 	0.020363, 	59519118
23699, 	0.020278, 	59771414
23799, 	0.020192, 	60023633
23899, 	0.020108, 	60275831
23999, 	0.020024, 	60527952
24099, 	0.019941, 	60780195
24199, 	0.019859, 	61032407
24299, 	0.019777, 	61284500
24399, 	0.019696, 	61536710
24499, 	0.019615, 	61788948
24599, 	0.019536, 	62041084
24699, 	0.019457, 	62293302
24799, 	0.019378, 	62545484
24899, 	0.019300, 	62797587
24999, 	0.019223, 	63049762
25099, 	0.019146, 	63301889
25199, 	0.019071, 	63554076
25299, 	0.018995, 	63806223
25399, 	0.018920, 	64058318
25499, 	0.018846, 	64310423
25599, 	0.018773, 	64562631
25699, 	0.018699, 	64814771
25799, 	0.018627, 	65067131
25899, 	0.018555, 	65319236
25999, 	0.018484, 	65571625
26099, 	0.018413, 	65823893
26199, 	0.018343, 	66076263
26299, 	0.018273, 	66328515
26399, 	0.018204, 	66580631
26499, 	0.018135, 	66832750
26599, 	0.018067, 	67084883
26699, 	0.017999, 	67337102
26799, 	0.017932, 	67589305
26899, 	0.017865, 	67841541
26999, 	0.017799, 	68093767
27099, 	0.017733, 	68345929
27199, 	0.017668, 	68598153
27299, 	0.017603, 	68850292
27399, 	0.017539, 	69102506
27499, 	0.017475, 	69354618
27599, 	0.017412, 	69606729
27699, 	0.017349, 	69859109
27799, 	0.017287, 	70111277
27899, 	0.017225, 	70363458
27999, 	0.017163, 	70615664
28099, 	0.017102, 	70867871
28199, 	0.017042, 	71120070
28299, 	0.016981, 	71372317
28399, 	0.016922, 	71624512
28499, 	0.016862, 	71876655
28599, 	0.016803, 	72128825
28699, 	0.016745, 	72380927
28799, 	0.016687, 	72633245
28899, 	0.016629, 	72885460
28999, 	0.016572, 	73137684
29099, 	0.016515, 	73389824
29199, 	0.016458, 	73642062
29299, 	0.016402, 	73894299
29399, 	0.016346, 	74146480
29499, 	0.016291, 	74398596
29599, 	0.016236, 	74650825
29699, 	0.016181, 	74903178
29799, 	0.016127, 	75155350
29899, 	0.016073, 	75407533
29999, 	0.016019, 	75659740
30099, 	0.015966, 	75911898
30199, 	0.015913, 	76164247
30299, 	0.015861, 	76416514
30399, 	0.015808, 	76668508
30499, 	0.015757, 	76920698
30599, 	0.015705, 	77172845
30699, 	0.015654, 	77424936
30799, 	0.015603, 	77677077
30899, 	0.015553, 	77929403
30999, 	0.015502, 	78181472
31099, 	0.015453, 	78433685
31199, 	0.015403, 	78685859
31299, 	0.015354, 	78937995
31399, 	0.015305, 	79190186
31499, 	0.015256, 	79442318
31599, 	0.015208, 	79694395
31699, 	0.015160, 	79946689
31799, 	0.015112, 	80198928
31899, 	0.015065, 	80451112
31999, 	0.015018, 	80703195
32099, 	0.014971, 	80955453
32199, 	0.014925, 	81207554
32299, 	0.014878, 	81459936
32399, 	0.014832, 	81712144
32499, 	0.014787, 	81964289
32599, 	0.014741, 	82216510
32699, 	0.014696, 	82468710
32799, 	0.014652, 	82720897
32899, 	0.014607, 	82973084
32999, 	0.014563, 	83225344
33099, 	0.014519, 	83477612
33199, 	0.014475, 	83729692
33299, 	0.014432, 	83981941
33399, 	0.014388, 	84234138
33499, 	0.014345, 	84486251
33599, 	0.014303, 	84738374
33699, 	0.014260, 	84990610
33799, 	0.014218, 	85242834
33899, 	0.014176, 	85495102
33999, 	0.014134, 	85747152
34099, 	0.014093, 	85999443
34199, 	0.014052, 	86251653
34299, 	0.014011, 	86503922
34399, 	0.013970, 	86756200
34499, 	0.013930, 	87008415
34599, 	0.013889, 	87260570
34699, 	0.013849, 	87512826
34799, 	0.013810, 	87765021
34899, 	0.013770, 	88017277
34999, 	0.013731, 	88269510
35099, 	0.013691, 	88521651
35199, 	0.013653, 	88773833
35299, 	0.013614, 	89026159
35399, 	0.013575, 	89278281
35499, 	0.013537, 	89530564
35599, 	0.013499, 	89782831
35699, 	0.013461, 	90034979
35799, 	0.013424, 	90287282
35899, 	0.013386, 	90539632
35999, 	0.013349, 	90791784
36099, 	0.013312, 	91044082
36199, 	0.013275, 	91296158
36299, 	0.013239, 	91548332
36399, 	0.013203, 	91800425
36499, 	0.013166, 	92052644
36599, 	0.013130, 	92304824
36699, 	0.013095, 	92557101
36799, 	0.013059, 	92809297
36899, 	0.013024, 	93061439
36999, 	0.012988, 	93313604
37099, 	0.012953, 	93565996
37199, 	0.012919, 	93818064
37299, 	0.012884, 	94070275
37399, 	0.012849, 	94322458
37499, 	0.012815, 	94574654
37599, 	0.012781, 	94826943
37699, 	0.012747, 	95079089
37799, 	0.012714, 	95331366
37899, 	0.012680, 	95583502
37999, 	0.012647, 	95835778
38099, 	0.012613, 	96087993
38199, 	0.012580, 	96340230
38299, 	0.012548, 	96592537
38399, 	0.012515, 	96844806
38499, 	0.012482, 	97096971
38599, 	0.012450, 	97349169
38699, 	0.012418, 	97601450
38799, 	0.012386, 	97853599
38899, 	0.012354, 	98105721
38999, 	0.012322, 	98357914
39099, 	0.012291, 	98610088
39199, 	0.012259, 	98862385
39299, 	0.012228, 	99114502
39399, 	0.012197, 	99366671
39499, 	0.012166, 	99618930
39599, 	0.012136, 	99871150
39699, 	0.012105, 	100123288
39799, 	0.012075, 	100375448
39899, 	0.012044, 	100627688
39999, 	0.012014, 	100879791
40099, 	0.011984, 	101132023
40199, 	0.011954, 	101384249
40299, 	0.011925, 	101636597
40399, 	0.011895, 	101888714
40499, 	0.011866, 	102140867
40599, 	0.011837, 	102393044
40699, 	0.011808, 	102645257
40799, 	0.011779, 	102897511
40899, 	0.011750, 	103149755
40999, 	0.011721, 	103402062
41099, 	0.011693, 	103654271
41199, 	0.011664, 	103906445
41299, 	0.011636, 	104158515
41399, 	0.011608, 	104410834
41499, 	0.011580, 	104663186
41599, 	0.011552, 	104915346
41699, 	0.011524, 	105167700
41799, 	0.011497, 	105419823
41899, 	0.011469, 	105671924
41999, 	0.011442, 	105924014
42099, 	0.011415, 	106176173
42199, 	0.011388, 	106428304
42299, 	0.011361, 	106680361
42399, 	0.011334, 	106932488
42499, 	0.011308, 	107184514
42599, 	0.011281, 	107436699
42699, 	0.011255, 	107688944
42799, 	0.011228, 	107941121
42899, 	0.011202, 	108193371
42999, 	0.011176, 	108445583
43099, 	0.011150, 	108697646
43199, 	0.011124, 	108949866
43299, 	0.011099, 	109202056
43399, 	0.011073, 	109454181
43499, 	0.011048, 	109706357
43599, 	0.011022, 	109958629
43699, 	0.010997, 	110210814
43799, 	0.010972, 	110463120
43899, 	0.010947, 	110715343
43999, 	0.010922, 	110967500
44099, 	0.010897, 	111219666
44199, 	0.010873, 	111471908
44299, 	0.010848, 	111724082
44399, 	0.010824, 	111976293
44499, 	0.010799, 	112228369
44599, 	0.010775, 	112480513
44699, 	0.010751, 	112732811
44799, 	0.010727, 	112985052
44899, 	0.010703, 	113237230
44999, 	0.010679, 	113489368
45099, 	0.010656, 	113741485
45199, 	0.010632, 	113993697
45299, 	0.010609, 	114245811
45399, 	0.010585, 	114498052
45499, 	0.010562, 	114750200
45599, 	0.010539, 	115002439
45699, 	0.010516, 	115254658
45799, 	0.010493, 	115506856
45899, 	0.010470, 	115759157
45999, 	0.010447, 	116011397
46099, 	0.010424, 	116263607
46199, 	0.010402, 	116515887
46299, 	0.010379, 	116768138
46399, 	0.010357, 	117020404
46499, 	0.010335, 	117272470
46599, 	0.010313, 	117524696
46699, 	0.010291, 	117777049
46799, 	0.010269, 	118029212
46899, 	0.010247, 	118281451
46999, 	0.010225, 	118533650
47099, 	0.010203, 	118785974
47199, 	0.010182, 	119038210
47299, 	0.010160, 	119290398
47399, 	0.010139, 	119542665
47499, 	0.010117, 	119794898
47599, 	0.010096, 	120047052
47699, 	0.010075, 	120299216
47799, 	0.010054, 	120551389
47899, 	0.010033, 	120803595
47999, 	0.010012, 	121055741
48099, 	0.009991, 	121308009
48199, 	0.009970, 	121560170
48299, 	0.009950, 	121812330
48399, 	0.009929, 	122064693
48499, 	0.009909, 	122316886
48599, 	0.009888, 	122569139
48699, 	0.009868, 	122821251
48799, 	0.009848, 	123073535
48899, 	0.009828, 	123325862
48999, 	0.009808, 	123578031
49099, 	0.009788, 	123830286
49199, 	0.009768, 	124082390
49299, 	0.009748, 	124334565
49399, 	0.009728, 	124586803
49499, 	0.009708, 	124838941
49599, 	0.009689, 	125091075
49699, 	0.009669, 	125343293
49799, 	0.009650, 	125595480
49899, 	0.009631, 	125847782
49999, 	0.009611, 	126099873
50099, 	0.009592, 	126352116
50199, 	0.009573, 	126604237
50299, 	0.009554, 	126856496
50399, 	0.009535, 	127108568
50499, 	0.009516, 	127360667
50599, 	0.009497, 	127612902
50699, 	0.009479, 	127865111
50799, 	0.009460, 	128117426
50899, 	0.009441, 	128369465
50999, 	0.009423, 	128621640
51099, 	0.009404, 	128873771
51199, 	0.009386, 	129125967
51299, 	0.009368, 	129378216
51399, 	0.009350, 	129630384
51499, 	0.009331, 	129882543
51599, 	0.009313, 	130134644
51699, 	0.009295, 	130386957
51799, 	0.009277, 	130639298
51899, 	0.009259, 	130891538
51999, 	0.009242, 	131143727
52099, 	0.009224, 	131396045
52199, 	0.009206, 	131648111
52299, 	0.009189, 	131900331
52399, 	0.009171, 	132152544
52499, 	0.009154, 	132404795
52599, 	0.009136, 	132657055
52699, 	0.009119, 	132909123
52799, 	0.009102, 	133161405
52899, 	0.009084, 	133413539
52999, 	0.009067, 	133665716
53099, 	0.009050, 	133917876
53199, 	0.009033, 	134170227
53299, 	0.009016, 	134422541
53399, 	0.008999, 	134674671
53499, 	0.008983, 	134927005
53599, 	0.008966, 	135179308
53699, 	0.008949, 	135431524
53799, 	0.008932, 	135683830
53899, 	0.008916, 	135936122
53999, 	0.008899, 	136188319
54099, 	0.008883, 	136440481
54199, 	0.008867, 	136692679
54299, 	0.008850, 	136945005
54399, 	0.008834, 	137197234
54499, 	0.008818, 	137449470
54599, 	0.008802, 	137701574
54699, 	0.008785, 	137953842
54799, 	0.008769, 	138206156
54899, 	0.008753, 	138458239
54999, 	0.008738, 	138710357
55099, 	0.008722, 	138962498
55199, 	0.008706, 	139214629
55299, 	0.008690, 	139466813
55399, 	0.008674, 	139719025
55499, 	0.008659, 	139971214
55599, 	0.008643, 	140223398
55699, 	0.008628, 	140475560
55799, 	0.008612, 	140727774
55899, 	0.008597, 	140979880
55999, 	0.008582, 	141231943
56099, 	0.008566, 	141483940
56199, 	0.008551, 	141736209
56299, 	0.008536, 	141988379
56399, 	0.008521, 	142240530
56499, 	0.008506, 	142492747
56599, 	0.008491, 	142744935
56699, 	0.008476, 	142997181
56799, 	0.008461, 	143249399
56899, 	0.008446, 	143501431
56999, 	0.008431, 	143753664
57099, 	0.008416, 	144005806
57199, 	0.008402, 	144258088
57299, 	0.008387, 	144510273
57399, 	0.008372, 	144762593
57499, 	0.008358, 	145014818
57599, 	0.008343, 	145266853
57699, 	0.008329, 	145519210
57799, 	0.008314, 	145771456
57899, 	0.008300, 	146023651
57999, 	0.008286, 	146275789
58099, 	0.008271, 	146527992
58199, 	0.008257, 	146780180
58299, 	0.008243, 	147032475
58399, 	0.008229, 	147284731
58499, 	0.008215, 	147536899
58599, 	0.008201, 	147789280
58699, 	0.008187, 	148041466
58799, 	0.008173, 	148293837
58899, 	0.008159, 	148546036
58999, 	0.008145, 	148798249
59099, 	0.008131, 	149050366
59199, 	0.008118, 	149302487
59299, 	0.008104, 	149554571
59399, 	0.008090, 	149806738
59499, 	0.008077, 	150059021
59599, 	0.008063, 	150311153
59699, 	0.008050, 	150563203
59799, 	0.008036, 	150815379
59899, 	0.008023, 	151067588
59999, 	0.008009, 	151319724
60099, 	0.007996, 	151571909
60199, 	0.007983, 	151823988
60299, 	0.007970, 	152076199
60399, 	0.007956, 	152328386
60499, 	0.007943, 	152580628
60599, 	0.007930, 	152832832
60699, 	0.007917, 	153085033
60799, 	0.007904, 	153337253
60899, 	0.007891, 	153589630
60999, 	0.007878, 	153841863
61099, 	0.007865, 	154094003
61199, 	0.007852, 	154346298
61299, 	0.007840, 	154598491
61399, 	0.007827, 	154850695
61499, 	0.007814, 	155102849
61599, 	0.007801, 	155355040
61699, 	0.007789, 	155607384
61799, 	0.007776, 	155859463
61899, 	0.007764, 	156111610
61999, 	0.007751, 	156363686
62099, 	0.007739, 	156615859
62199, 	0.007726, 	156868083
62299, 	0.007714, 	157120205
62399, 	0.007701, 	157372434
62499, 	0.007689, 	157624622
62599, 	0.007677, 	157876886
62699, 	0.007665, 	158128942
62799, 	0.007652, 	158381204
62899, 	0.007640, 	158633377
62999, 	0.007628, 	158885653
63099, 	0.007616, 	159137919
63199, 	0.007604, 	159390009
63299, 	0.007592, 	159642178
63399, 	0.007580, 	159894230
63499, 	0.007568, 	160146393
63599, 	0.007556, 	160398601
63699, 	0.007544, 	160650612
63799, 	0.007532, 	160902886
63899, 	0.007521, 	161155057
63999, 	0.007509, 	161407192
64099, 	0.007497, 	161659365
64199, 	0.007485, 	161911646
64299, 	0.007474, 	162163862
64399, 	0.007462, 	162415905
64499, 	0.007451, 	162668114
64599, 	0.007439, 	162920196
64699, 	0.007428, 	163172404
64799, 	0.007416, 	163424591
64899, 	0.007405, 	163676871
64999, 	0.007393, 	163929168
65099, 	0.007382, 	164181350
65199, 	0.007371, 	164433518
65299, 	0.007359, 	164685799
65399, 	0.007348, 	164938043
65499, 	0.007337, 	165190308
65599, 	0.007326, 	165442427
65699, 	0.007315, 	165694617
65799, 	0.007303, 	165946691
65899, 	0.007292, 	166198833
65999, 	0.007281, 	166451122
66099, 	0.007270, 	166703310
66199, 	0.007259, 	166955428
66299, 	0.007248, 	167207547
66399, 	0.007237, 	167459789
66499, 	0.007227, 	167711941
66599, 	0.007216, 	167964053
66699, 	0.007205, 	168216212
66799, 	0.007194, 	168468420
66899, 	0.007183, 	168720493
66999, 	0.007173, 	168972643
67099, 	0.007162, 	169224841
67199, 	0.007151, 	169477171
67299, 	0.007141, 	169729331
67399, 	0.007130, 	169981671
67499, 	0.007119, 	170233909
67599, 	0.007109, 	170486039
67699, 	0.007098, 	170738054
67799, 	0.007088, 	170990107
67899, 	0.007078, 	171242331
67999, 	0.007067, 	171494401
68099, 	0.007057, 	171746647
68199, 	0.007046, 	171998859
68299, 	0.007036, 	172251041
68399, 	0.007026, 	172503189
68499, 	0.007016, 	172755370
68599, 	0.007005, 	173007526
68699, 	0.006995, 	173259642
68799, 	0.006985, 	173511756
68899, 	0.006975, 	173764031
68999, 	0.006965, 	174016176
69099, 	0.006955, 	174268282
69199, 	0.006945, 	174520489
69299, 	0.006935, 	174772674
69399, 	0.006925, 	175024922
69499, 	0.006915, 	175277022
69599, 	0.006905, 	175529173
69699, 	0.006895, 	175781293
69799, 	0.006885, 	176033595
69899, 	0.006875, 	176285680
69999, 	0.006865, 	176537786
70099, 	0.006855, 	176790058
70199, 	0.006846, 	177042368
70299, 	0.006836, 	177294544
70399, 	0.006826, 	177546729
70499, 	0.006817, 	177798945
70599, 	0.006807, 	178051062
70699, 	0.006797, 	178303269
70799, 	0.006788, 	178555483
70899, 	0.006778, 	178807816
70999, 	0.006769, 	179060092
71099, 	0.006759, 	179312423
71199, 	0.006750, 	179564634
71299, 	0.006740, 	179816733
71399, 	0.006731, 	180068977
71499, 	0.006721, 	180321224
71599, 	0.006712, 	180573335
71699, 	0.006702, 	180825461
71799, 	0.006693, 	181077572
71899, 	0.006684, 	181329690
71999, 	0.006675, 	181581954
72099, 	0.006665, 	181834248
72199, 	0.006656, 	182086368
72299, 	0.006647, 	182338490
72399, 	0.006638, 	182590690
72499, 	0.006628, 	182842879
72599, 	0.006619, 	183095150
72699, 	0.006610, 	183347343
72799, 	0.006601, 	183599637
72899, 	0.006592, 	183851799
72999, 	0.006583, 	184103941
73099, 	0.006574, 	184356072
73199, 	0.006565, 	184608477
73299, 	0.006556, 	184860755
73399, 	0.006547, 	185112980
73499, 	0.006538, 	185365106
73599, 	0.006529, 	185617304
73699, 	0.006521, 	185869332
73799, 	0.006512, 	186121541
73899, 	0.006503, 	186373905
73999, 	0.006494, 	186626127
74099, 	0.006485, 	186878364
74199, 	0.006477, 	187130694
74299, 	0.006468, 	187382891
74399, 	0.006459, 	187635098
74499, 	0.006451, 	187887284
74599, 	0.006442, 	188139458
74699, 	0.006433, 	188391766
74799, 	0.006425, 	188643917
74899, 	0.006416, 	188896109
74999, 	0.006408, 	189148326
75099, 	0.006399, 	189400479
75199, 	0.006390, 	189652826
75299, 	0.006382, 	189905072
75399, 	0.006374, 	190157227
75499, 	0.006365, 	190409346
75599, 	0.006357, 	190661541
75699, 	0.006348, 	190913873
75799, 	0.006340, 	191166244
75899, 	0.006332, 	191418617
75999, 	0.006323, 	191670746
76099, 	0.006315, 	191922947
76199, 	0.006307, 	192175145
76299, 	0.006298, 	192427401
76399, 	0.006290, 	192679652
76499, 	0.006282, 	192931863
76599, 	0.006274, 	193184077
76699, 	0.006266, 	193436252
76799, 	0.006257, 	193688379
76899, 	0.006249, 	193940458
76999, 	0.006241, 	194192550
77099, 	0.006233, 	194444719
77199, 	0.006225, 	194697043
77299, 	0.006217, 	194949249
77399, 	0.006209, 	195201493
77499, 	0.006201, 	195453612
77599, 	0.006193, 	195705901
77699, 	0.006185, 	195958111
77799, 	0.006177, 	196210160
77899, 	0.006169, 	196462483
77999, 	0.006161, 	196714577
78099, 	0.006153, 	196966756
78199, 	0.006145, 	197218936
78299, 	0.006137, 	197471172
78399, 	0.006130, 	197723276
78499, 	0.006122, 	197975497
78599, 	0.006114, 	198227875
78699, 	0.006106, 	198480159
78799, 	0.006099, 	198732408
78899, 	0.006091, 	198984707
78999, 	0.006083, 	199236939
79099, 	0.006075, 	199489096
79199, 	0.006068, 	199741321
79299, 	0.006060, 	199993666
79399, 	0.006052, 	200245952
79499, 	0.006045, 	200498111
79599, 	0.006037, 	200750475
79699, 	0.006030, 	201002566
79799, 	0.006022, 	201254618
79899, 	0.006015, 	201506881
79999, 	0.006007, 	201759153
80099, 	0.006000, 	202011316
80199, 	0.005992, 	202263699
80299, 	0.005985, 	202516022
80399, 	0.005977, 	202768246
80499, 	0.005970, 	203020501
80599, 	0.005962, 	203272620
80699, 	0.005955, 	203524861
80799, 	0.005948, 	203777142
80899, 	0.005940, 	204029285
80999, 	0.005933, 	204281428
81099, 	0.005926, 	204533600
81199, 	0.005918, 	204785704
81299, 	0.005911, 	205037873
81399, 	0.005904, 	205289958
81499, 	0.005896, 	205542047
81599, 	0.005889, 	205794186
81699, 	0.005882, 	206046396
81799, 	0.005875, 	206298534
81899, 	0.005868, 	206550775
81999, 	0.005861, 	206803006
82099, 	0.005853, 	207055379
82199, 	0.005846, 	207307660
82299, 	0.005839, 	207559911
82399, 	0.005832, 	207812078
82499, 	0.005825, 	208064429
82599, 	0.005818, 	208316574
82699, 	0.005811, 	208568691
82799, 	0.005804, 	208820841
82899, 	0.005797, 	209073088
82999, 	0.005790, 	209325237
83099, 	0.005783, 	209577178
83199, 	0.005776, 	209829318
83299, 	0.005769, 	210081593
83399, 	0.005762, 	210333863
83499, 	0.005755, 	210586118
83599, 	0.005748, 	210838268
83699, 	0.005742, 	211090562
83799, 	0.005735, 	211342656
83899, 	0.005728, 	211594853
83999, 	0.005721, 	211847247
84099, 	0.005714, 	212099421
84199, 	0.005707, 	212351662
84299, 	0.005701, 	212603833
84399, 	0.005694, 	212856091
84499, 	0.005687, 	213108298
84599, 	0.005680, 	213360629
84699, 	0.005674, 	213612854
84799, 	0.005667, 	213865020
84899, 	0.005660, 	214117161
84999, 	0.005654, 	214369231
85099, 	0.005647, 	214621481
85199, 	0.005640, 	214873670
85299, 	0.005634, 	215125830
85399, 	0.005627, 	215377956
85499, 	0.005621, 	215630005
85599, 	0.005614, 	215882206
85699, 	0.005608, 	216134541
85799, 	0.005601, 	216386704
85899, 	0.005594, 	216638929
85999, 	0.005588, 	216891050
86099, 	0.005581, 	217143089
86199, 	0.005575, 	217395229
86299, 	0.005569, 	217647347
86399, 	0.005562, 	217899340
86499, 	0.005556, 	218151671
86599, 	0.005549, 	218403937
86699, 	0.005543, 	218656280
86799, 	0.005536, 	218908408
86899, 	0.005530, 	219160633
86999, 	0.005524, 	219412786
87099, 	0.005517, 	219664968
87199, 	0.005511, 	219917205
87299, 	0.005505, 	220169525
87399, 	0.005498, 	220421691
87499, 	0.005492, 	220673873
87599, 	0.005486, 	220926102
87699, 	0.005480, 	221178286
87799, 	0.005473, 	221430361
87899, 	0.005467, 	221682503
87999, 	0.005461, 	221934747
88099, 	0.005455, 	222187087
88199, 	0.005449, 	222439386
88299, 	0.005442, 	222691575
88399, 	0.005436, 	222943789
88499, 	0.005430, 	223196063
88599, 	0.005424, 	223448243
88699, 	0.005418, 	223700369
88799, 	0.005412, 	223952559
88899, 	0.005406, 	224204806
88999, 	0.005400, 	224457013
89099, 	0.005394, 	224709292
89199, 	0.005387, 	224961551
89299, 	0.005381, 	225213865
89399, 	0.005375, 	225465941
89499, 	0.005369, 	225718065
89599, 	0.005363, 	225970224
89699, 	0.005357, 	226222406
89799, 	0.005351, 	226474544
89899, 	0.005346, 	226726723
89999, 	0.005340, 	226979059
90099, 	0.005334, 	227231263
90199, 	0.005328, 	227483406
90299, 	0.005322, 	227735698
90399, 	0.005316, 	227987909
90499, 	0.005310, 	228240049
90599, 	0.005304, 	228492268
90699, 	0.005298, 	228744466
90799, 	0.005293, 	228996693
90899, 	0.005287, 	229248830
90999, 	0.005281, 	229500954
91099, 	0.005275, 	229753270
91199, 	0.005269, 	230005584
91299, 	0.005264, 	230257748
91399, 	0.005258, 	230509788
91499, 	0.005252, 	230762094
91599, 	0.005246, 	231014439
91699, 	0.005241, 	231266611
91799, 	0.005235, 	231518884
91899, 	0.005229, 	231770996
91999, 	0.005224, 	232023155
92099, 	0.005218, 	232275373
92199, 	0.005212, 	232527479
92299, 	0.005207, 	232779710
92399, 	0.005201, 	233032037
92499, 	0.005195, 	233284344
92599, 	0.005190, 	233536646
92699, 	0.005184, 	233788770
92799, 	0.005178, 	234041058
92899, 	0.005173, 	234293262
92999, 	0.005167, 	234545515
93099, 	0.005162, 	234797688
93199, 	0.005156, 	235049867
93299, 	0.005151, 	235302096
93399, 	0.005145, 	235554353
93499, 	0.005140, 	235806518
93599, 	0.005134, 	236058812
93699, 	0.005129, 	236311003
93799, 	0.005123, 	236563141
93899, 	0.005118, 	236815328
93999, 	0.005112, 	237067601
94099, 	0.005107, 	237319860
94199, 	0.005102, 	237572174
94299, 	0.005096, 	237824227
94399, 	0.005091, 	238076352
94499, 	0.005085, 	238328651
94599, 	0.005080, 	238580923
94699, 	0.005075, 	238833103
94799, 	0.005069, 	239085381
94899, 	0.005064, 	239337533
94999, 	0.005059, 	239589665
95099, 	0.005053, 	239841882
95199, 	0.005048, 	240093957
95299, 	0.005043, 	240346127
95399, 	0.005037, 	240598362
95499, 	0.005032, 	240850531
95599, 	0.005027, 	241102789
95699, 	0.005022, 	241354956
95799, 	0.005016, 	241607265
95899, 	0.005011, 	241859528
95999, 	0.005006, 	242111849
96099, 	0.005001, 	242364038
96199, 	0.004995, 	242616278
96299, 	0.004990, 	242868428
96399, 	0.004985, 	243120586
96499, 	0.004980, 	243372830
96599, 	0.004975, 	243625019
96699, 	0.004970, 	243877168
96799, 	0.004964, 	244129264
96899, 	0.004959, 	244381386
96999, 	0.004954, 	244633731
97099, 	0.004949, 	244886014
97199, 	0.004944, 	245138259
97299, 	0.004939, 	245390513
97399, 	0.004934, 	245642726
97499, 	0.004929, 	245894989
97599, 	0.004924, 	246147296
97699, 	0.004919, 	246399593
97799, 	0.004914, 	246651649
97899, 	0.004909, 	246903716
97999, 	0.004904, 	247155930
98099, 	0.004899, 	247408186
98199, 	0.004894, 	247660234
98299, 	0.004889, 	247912399
98399, 	0.004884, 	248164674
98499, 	0.004879, 	248416981
98599, 	0.004874, 	248669140
98699, 	0.004869, 	248921302
98799, 	0.004864, 	249173563
98899, 	0.004859, 	249425884
98999, 	0.004854, 	249678119
99099, 	0.004849, 	249930287
99199, 	0.004844, 	250182438
99299, 	0.004840, 	250434666
99399, 	0.004835, 	250686814
99499, 	0.004830, 	250939049
99599, 	0.004825, 	251191229
99699, 	0.004820, 	251443392
99799, 	0.004815, 	251695375
99899, 	0.004810, 	251947592
99999, 	0.004806, 	252199866


==> src/fig/baseline/gaussian-dewa-p-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.154594, 	388921
199, 	0.148336, 	777717
299, 	0.135745, 	1166477
399, 	0.114045, 	1555242
499, 	0.093788, 	1944093
599, 	0.078131, 	2332817
699, 	0.067097, 	2721548
799, 	0.058917, 	3110390
899, 	0.052364, 	3499268
999, 	0.047122, 	3888070
1099, 	0.042834, 	4276739
1199, 	0.039262, 	4665557
1299, 	0.036239, 	5054343
1399, 	0.033649, 	5443207
1499, 	0.031404, 	5832001
1599, 	0.029440, 	6220855
1699, 	0.027707, 	6609686
1799, 	0.026167, 	6998501
1899, 	0.024789, 	7387238
1999, 	0.023549, 	7776041
2099, 	0.022427, 	8164793
2199, 	0.021407, 	8553673
2299, 	0.020476, 	8942431
2399, 	0.019623, 	9331283
2499, 	0.018838, 	9720011
2599, 	0.018113, 	10108934
2699, 	0.017442, 	10497670
2799, 	0.016818, 	10886442
2899, 	0.016238, 	11275324
2999, 	0.015697, 	11664092
3099, 	0.015190, 	12052903
3199, 	0.014716, 	12441707
3299, 	0.014269, 	12830584
3399, 	0.013850, 	13219350
3499, 	0.013454, 	13608222
3599, 	0.013080, 	13997054
3699, 	0.012726, 	14385884
3799, 	0.012391, 	14774606
3899, 	0.012074, 	15163477
3999, 	0.011772, 	15552301
4099, 	0.011484, 	15941045
4199, 	0.011211, 	16329845
4299, 	0.010950, 	16718674
4399, 	0.010701, 	17107528
4499, 	0.010463, 	17496359
4599, 	0.010236, 	17885212
4699, 	0.010018, 	18274011
4799, 	0.009809, 	18662866
4899, 	0.009609, 	19051655
4999, 	0.009417, 	19440376
5099, 	0.009232, 	19829157
5199, 	0.009055, 	20218005
5299, 	0.008884, 	20606852
5399, 	0.008719, 	20995689
5499, 	0.008561, 	21384647
5599, 	0.008408, 	21773385
5699, 	0.008260, 	22162159
5799, 	0.008118, 	22551000
5899, 	0.007980, 	22939854
5999, 	0.007847, 	23328707
6099, 	0.007718, 	23717571
6199, 	0.007594, 	24106404
6299, 	0.007473, 	24495313
6399, 	0.007357, 	24884158
6499, 	0.007243, 	25272959
6599, 	0.007134, 	25661844
6699, 	0.007027, 	26050644
6799, 	0.006924, 	26439477
6899, 	0.006823, 	26828229
6999, 	0.006726, 	27217082
7099, 	0.006631, 	27605917
7199, 	0.006539, 	27994729
7299, 	0.006450, 	28383475
7399, 	0.006362, 	28772347
7499, 	0.006277, 	29161262
7599, 	0.006195, 	29550089
7699, 	0.006114, 	29938925
7799, 	0.006036, 	30327681
7899, 	0.005960, 	30716411
7999, 	0.005885, 	31105207
8099, 	0.005812, 	31493961
8199, 	0.005742, 	31882791
8299, 	0.005672, 	32271515
8399, 	0.005605, 	32660351
8499, 	0.005539, 	33049149
8599, 	0.005474, 	33437932
8699, 	0.005412, 	33826797
8799, 	0.005350, 	34215680
8899, 	0.005290, 	34604379
8999, 	0.005231, 	34993189
9099, 	0.005174, 	35381959
9199, 	0.005117, 	35770829
9299, 	0.005062, 	36159621
9399, 	0.005009, 	36548463
9499, 	0.004956, 	36937177
9599, 	0.004904, 	37325960
9699, 	0.004854, 	37714632
9799, 	0.004804, 	38103408
9899, 	0.004756, 	38492131
9999, 	0.004708, 	38880982


==> src/fig/baseline/max-gaussian-dewa-m-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.192549, 	7400
199, 	0.137083, 	14800
299, 	0.125697, 	22200
399, 	0.125337, 	29600
499, 	0.114072, 	37000
599, 	0.119459, 	44400
699, 	0.123485, 	51800
799, 	0.132843, 	59200
899, 	0.135774, 	66600
999, 	0.136452, 	74000
1099, 	0.141258, 	81400
1199, 	0.143466, 	88800
1299, 	0.147974, 	96200
1399, 	0.140947, 	103600
1499, 	0.137275, 	111000
1599, 	0.132644, 	118400
1699, 	0.140954, 	125800
1799, 	0.138964, 	133200
1899, 	0.141901, 	140600
1999, 	0.142631, 	148000
2099, 	0.142789, 	155400
2199, 	0.144577, 	162800
2299, 	0.143098, 	170200
2399, 	0.145522, 	177600
2499, 	0.145876, 	185000
2599, 	0.144427, 	192400
2699, 	0.141261, 	199800
2799, 	0.141825, 	207200
2899, 	0.143793, 	214600
2999, 	0.142920, 	222000
3099, 	0.146436, 	229400
3199, 	0.146758, 	236800
3299, 	0.149501, 	244200
3399, 	0.151694, 	251600
3499, 	0.151304, 	259000
3599, 	0.151213, 	266400
3699, 	0.150633, 	273800
3799, 	0.151721, 	281200
3899, 	0.151018, 	288600
3999, 	0.150158, 	296000
4099, 	0.151171, 	303400
4199, 	0.149085, 	310800
4299, 	0.149213, 	318200
4399, 	0.150207, 	325600
4499, 	0.149599, 	333000
4599, 	0.150670, 	340400
4699, 	0.151412, 	347800
4799, 	0.154456, 	355200
4899, 	0.154951, 	362600
4999, 	0.154139, 	370000
5099, 	0.155818, 	377400
5199, 	0.153172, 	384800
5299, 	0.152969, 	392200
5399, 	0.151019, 	399600
5499, 	0.148273, 	407000
5599, 	0.145625, 	414400
5699, 	0.143070, 	421800
5799, 	0.140602, 	429200
5899, 	0.139586, 	436600
5999, 	0.138697, 	444000
6099, 	0.136422, 	451400
6199, 	0.134222, 	458800
6299, 	0.132091, 	466200
6399, 	0.130058, 	473600
6499, 	0.128243, 	481000
6599, 	0.126852, 	488400
6699, 	0.126781, 	495800
6799, 	0.127014, 	503200
6899, 	0.128764, 	510600
6999, 	0.128299, 	518000
7099, 	0.128313, 	525400
7199, 	0.128256, 	532800
7299, 	0.129776, 	540200
7399, 	0.128952, 	547600
7499, 	0.128331, 	555000
7599, 	0.128183, 	562400
7699, 	0.128078, 	569800
7799, 	0.130094, 	577200
7899, 	0.129636, 	584600
7999, 	0.129456, 	592000
8099, 	0.129264, 	599400
8199, 	0.129299, 	606800
8299, 	0.129966, 	614200
8399, 	0.130407, 	621600
8499, 	0.130338, 	629000
8599, 	0.130047, 	636400
8699, 	0.131110, 	643800
8799, 	0.133334, 	651200
8899, 	0.133702, 	658600
8999, 	0.134743, 	666000
9099, 	0.135096, 	673400
9199, 	0.135853, 	680800
9299, 	0.134460, 	688200
9399, 	0.135149, 	695600
9499, 	0.135594, 	703000
9599, 	0.136689, 	710400
9699, 	0.136334, 	717800
9799, 	0.137000, 	725200
9899, 	0.136797, 	732600
9999, 	0.136832, 	740000
10099, 	0.136410, 	747400
10199, 	0.136400, 	754800
10299, 	0.136574, 	762200
10399, 	0.136247, 	769600
10499, 	0.135617, 	777000
10599, 	0.136315, 	784400
10699, 	0.137190, 	791800
10799, 	0.137591, 	799200
10899, 	0.137835, 	806600
10999, 	0.137705, 	814000
11099, 	0.136418, 	821400
11199, 	0.135625, 	828800
11299, 	0.134811, 	836200
11399, 	0.135001, 	843600
11499, 	0.134134, 	851000
11599, 	0.132978, 	858400
11699, 	0.131841, 	865800
11799, 	0.130723, 	873200
11899, 	0.129625, 	880600
11999, 	0.128545, 	888000
12099, 	0.127482, 	895400
12199, 	0.126437, 	902800
12299, 	0.125409, 	910200
12399, 	0.124398, 	917600
12499, 	0.123402, 	925000
12599, 	0.122423, 	932400
12699, 	0.121459, 	939800
12799, 	0.120510, 	947200
12899, 	0.119576, 	954600
12999, 	0.118656, 	962000
13099, 	0.117750, 	969400
13199, 	0.116858, 	976800
13299, 	0.115979, 	984200
13399, 	0.115114, 	991600
13499, 	0.114261, 	999000
13599, 	0.113421, 	1006400
13699, 	0.112593, 	1013800
13799, 	0.111777, 	1021200
13899, 	0.110972, 	1028600
13999, 	0.110180, 	1036000
14099, 	0.109398, 	1043400
14199, 	0.108628, 	1050800
14299, 	0.107868, 	1058200
14399, 	0.107119, 	1065600
14499, 	0.106380, 	1073000
14599, 	0.105652, 	1080400
14699, 	0.104933, 	1087800
14799, 	0.104224, 	1095200
14899, 	0.103524, 	1102600
14999, 	0.102834, 	1110000
15099, 	0.102153, 	1117400
15199, 	0.101481, 	1124800
15299, 	0.100817, 	1132200
15399, 	0.100163, 	1139600
15499, 	0.099517, 	1147000
15599, 	0.098879, 	1154400
15699, 	0.098249, 	1161800
15799, 	0.097627, 	1169200
15899, 	0.097013, 	1176600
15999, 	0.096406, 	1184000
16099, 	0.095808, 	1191400
16199, 	0.095216, 	1198800
16299, 	0.094632, 	1206200
16399, 	0.094055, 	1213600
16499, 	0.093485, 	1221000
16599, 	0.092922, 	1228400
16699, 	0.092365, 	1235800
16799, 	0.091815, 	1243200
16899, 	0.091272, 	1250600
16999, 	0.090735, 	1258000
17099, 	0.090204, 	1265400
17199, 	0.089680, 	1272800
17299, 	0.089162, 	1280200
17399, 	0.088649, 	1287600
17499, 	0.088143, 	1295000
17599, 	0.087642, 	1302400
17699, 	0.087147, 	1309800
17799, 	0.086657, 	1317200
17899, 	0.086173, 	1324600
17999, 	0.085694, 	1332000
18099, 	0.085221, 	1339400
18199, 	0.084752, 	1346800
18299, 	0.084289, 	1354200
18399, 	0.083831, 	1361600
18499, 	0.083378, 	1369000
18599, 	0.082930, 	1376400
18699, 	0.082486, 	1383800
18799, 	0.082047, 	1391200
18899, 	0.081613, 	1398600
18999, 	0.081184, 	1406000
19099, 	0.080758, 	1413400
19199, 	0.080338, 	1420800
19299, 	0.079922, 	1428200
19399, 	0.079510, 	1435600
19499, 	0.079102, 	1443000
19599, 	0.078698, 	1450400
19699, 	0.078299, 	1457800
19799, 	0.077903, 	1465200
19899, 	0.077512, 	1472600
19999, 	0.077124, 	1480000
20099, 	0.076740, 	1487400
20199, 	0.076361, 	1494800
20299, 	0.075984, 	1502200
20399, 	0.075612, 	1509600
20499, 	0.075243, 	1517000
20599, 	0.074878, 	1524400
20699, 	0.074516, 	1531800
20799, 	0.074158, 	1539200
20899, 	0.073803, 	1546600
20999, 	0.073451, 	1554000
21099, 	0.073103, 	1561400
21199, 	0.072758, 	1568800
21299, 	0.072417, 	1576200
21399, 	0.072078, 	1583600
21499, 	0.071743, 	1591000
21599, 	0.071411, 	1598400
21699, 	0.071082, 	1605800
21799, 	0.070756, 	1613200
21899, 	0.070433, 	1620600
21999, 	0.070113, 	1628000
22099, 	0.069795, 	1635400
22199, 	0.069481, 	1642800
22299, 	0.069169, 	1650200
22399, 	0.068861, 	1657600
22499, 	0.068554, 	1665000
22599, 	0.068251, 	1672400
22699, 	0.067950, 	1679800
22799, 	0.067652, 	1687200
22899, 	0.067357, 	1694600
22999, 	0.067064, 	1702000
23099, 	0.066774, 	1709400
23199, 	0.066486, 	1716800
23299, 	0.066201, 	1724200
23399, 	0.065918, 	1731600
23499, 	0.065637, 	1739000
23599, 	0.065359, 	1746400
23699, 	0.065083, 	1753800
23799, 	0.064810, 	1761200
23899, 	0.064539, 	1768600
23999, 	0.064270, 	1776000
24099, 	0.064003, 	1783400
24199, 	0.063738, 	1790800
24299, 	0.063476, 	1798200
24399, 	0.063216, 	1805600
24499, 	0.062958, 	1813000
24599, 	0.062702, 	1820400
24699, 	0.062448, 	1827800
24799, 	0.062196, 	1835200
24899, 	0.061947, 	1842600
24999, 	0.061699, 	1850000
25099, 	0.061453, 	1857400
25199, 	0.061209, 	1864800
25299, 	0.060967, 	1872200
25399, 	0.060727, 	1879600
25499, 	0.060489, 	1887000
25599, 	0.060253, 	1894400
25699, 	0.060018, 	1901800
25799, 	0.059786, 	1909200
25899, 	0.059555, 	1916600
25999, 	0.059326, 	1924000
26099, 	0.059098, 	1931400
26199, 	0.058873, 	1938800
26299, 	0.058649, 	1946200
26399, 	0.058427, 	1953600
26499, 	0.058206, 	1961000
26599, 	0.057987, 	1968400
26699, 	0.057770, 	1975800
26799, 	0.057555, 	1983200
26899, 	0.057341, 	1990600
26999, 	0.057128, 	1998000
27099, 	0.056917, 	2005400
27199, 	0.056708, 	2012800
27299, 	0.056500, 	2020200
27399, 	0.056294, 	2027600
27499, 	0.056090, 	2035000
27599, 	0.055886, 	2042400
27699, 	0.055685, 	2049800
27799, 	0.055484, 	2057200
27899, 	0.055285, 	2064600
27999, 	0.055088, 	2072000
28099, 	0.054892, 	2079400
28199, 	0.054697, 	2086800
28299, 	0.054504, 	2094200
28399, 	0.054312, 	2101600
28499, 	0.054121, 	2109000
28599, 	0.053932, 	2116400
28699, 	0.053744, 	2123800
28799, 	0.053558, 	2131200
28899, 	0.053372, 	2138600
28999, 	0.053188, 	2146000
29099, 	0.053005, 	2153400
29199, 	0.052824, 	2160800
29299, 	0.052644, 	2168200
29399, 	0.052465, 	2175600
29499, 	0.052287, 	2183000
29599, 	0.052110, 	2190400
29699, 	0.051935, 	2197800
29799, 	0.051760, 	2205200
29899, 	0.051587, 	2212600
29999, 	0.051415, 	2220000
30099, 	0.051244, 	2227400
30199, 	0.051075, 	2234800
30299, 	0.050906, 	2242200
30399, 	0.050739, 	2249600
30499, 	0.050572, 	2257000
30599, 	0.050407, 	2264400
30699, 	0.050243, 	2271800
30799, 	0.050080, 	2279200
30899, 	0.049918, 	2286600
30999, 	0.049757, 	2294000
31099, 	0.049597, 	2301400
31199, 	0.049438, 	2308800
31299, 	0.049280, 	2316200
31399, 	0.049123, 	2323600
31499, 	0.048967, 	2331000
31599, 	0.048812, 	2338400
31699, 	0.048658, 	2345800
31799, 	0.048505, 	2353200
31899, 	0.048353, 	2360600
31999, 	0.048202, 	2368000
32099, 	0.048052, 	2375400
32199, 	0.047902, 	2382800
32299, 	0.047754, 	2390200
32399, 	0.047607, 	2397600
32499, 	0.047460, 	2405000
32599, 	0.047315, 	2412400
32699, 	0.047170, 	2419800
32799, 	0.047026, 	2427200
32899, 	0.046883, 	2434600
32999, 	0.046741, 	2442000
33099, 	0.046600, 	2449400
33199, 	0.046459, 	2456800
33299, 	0.046320, 	2464200
33399, 	0.046181, 	2471600
33499, 	0.046043, 	2479000
33599, 	0.045906, 	2486400
33699, 	0.045770, 	2493800
33799, 	0.045635, 	2501200
33899, 	0.045500, 	2508600
33999, 	0.045366, 	2516000
34099, 	0.045233, 	2523400
34199, 	0.045101, 	2530800
34299, 	0.044969, 	2538200
34399, 	0.044839, 	2545600
34499, 	0.044709, 	2553000
34599, 	0.044580, 	2560400
34699, 	0.044451, 	2567800
34799, 	0.044323, 	2575200
34899, 	0.044196, 	2582600
34999, 	0.044070, 	2590000
35099, 	0.043944, 	2597400
35199, 	0.043820, 	2604800
35299, 	0.043695, 	2612200
35399, 	0.043572, 	2619600
35499, 	0.043449, 	2627000
35599, 	0.043327, 	2634400
35699, 	0.043206, 	2641800
35799, 	0.043085, 	2649200
35899, 	0.042965, 	2656600
35999, 	0.042846, 	2664000
36099, 	0.042727, 	2671400
36199, 	0.042609, 	2678800
36299, 	0.042492, 	2686200
36399, 	0.042375, 	2693600
36499, 	0.042259, 	2701000
36599, 	0.042143, 	2708400
36699, 	0.042029, 	2715800
36799, 	0.041914, 	2723200
36899, 	0.041801, 	2730600
36999, 	0.041688, 	2738000
37099, 	0.041575, 	2745400
37199, 	0.041464, 	2752800
37299, 	0.041352, 	2760200
37399, 	0.041242, 	2767600
37499, 	0.041132, 	2775000
37599, 	0.041023, 	2782400
37699, 	0.040914, 	2789800
37799, 	0.040805, 	2797200
37899, 	0.040698, 	2804600
37999, 	0.040591, 	2812000
38099, 	0.040484, 	2819400
38199, 	0.040378, 	2826800
38299, 	0.040273, 	2834200
38399, 	0.040168, 	2841600
38499, 	0.040064, 	2849000
38599, 	0.039960, 	2856400
38699, 	0.039856, 	2863800
38799, 	0.039754, 	2871200
38899, 	0.039652, 	2878600
38999, 	0.039550, 	2886000
39099, 	0.039449, 	2893400
39199, 	0.039348, 	2900800
39299, 	0.039248, 	2908200
39399, 	0.039148, 	2915600
39499, 	0.039049, 	2923000
39599, 	0.038951, 	2930400
39699, 	0.038853, 	2937800
39799, 	0.038755, 	2945200
39899, 	0.038658, 	2952600
39999, 	0.038561, 	2960000
40099, 	0.038465, 	2967400
40199, 	0.038369, 	2974800
40299, 	0.038274, 	2982200
40399, 	0.038179, 	2989600
40499, 	0.038085, 	2997000
40599, 	0.037991, 	3004400
40699, 	0.037898, 	3011800
40799, 	0.037805, 	3019200
40899, 	0.037713, 	3026600
40999, 	0.037621, 	3034000
41099, 	0.037529, 	3041400
41199, 	0.037438, 	3048800
41299, 	0.037347, 	3056200
41399, 	0.037257, 	3063600
41499, 	0.037167, 	3071000
41599, 	0.037078, 	3078400
41699, 	0.036989, 	3085800
41799, 	0.036901, 	3093200
41899, 	0.036812, 	3100600
41999, 	0.036725, 	3108000
42099, 	0.036638, 	3115400
42199, 	0.036551, 	3122800
42299, 	0.036464, 	3130200
42399, 	0.036378, 	3137600
42499, 	0.036293, 	3145000
42599, 	0.036208, 	3152400
42699, 	0.036123, 	3159800
42799, 	0.036038, 	3167200
42899, 	0.035954, 	3174600
42999, 	0.035871, 	3182000
43099, 	0.035788, 	3189400
43199, 	0.035705, 	3196800
43299, 	0.035622, 	3204200
43399, 	0.035540, 	3211600
43499, 	0.035458, 	3219000
43599, 	0.035377, 	3226400
43699, 	0.035296, 	3233800
43799, 	0.035216, 	3241200
43899, 	0.035135, 	3248600
43999, 	0.035055, 	3256000
44099, 	0.034976, 	3263400
44199, 	0.034897, 	3270800
44299, 	0.034818, 	3278200
44399, 	0.034740, 	3285600
44499, 	0.034662, 	3293000
44599, 	0.034584, 	3300400
44699, 	0.034507, 	3307800
44799, 	0.034429, 	3315200
44899, 	0.034353, 	3322600
44999, 	0.034276, 	3330000
45099, 	0.034200, 	3337400
45199, 	0.034125, 	3344800
45299, 	0.034049, 	3352200
45399, 	0.033974, 	3359600
45499, 	0.033900, 	3367000
45599, 	0.033825, 	3374400
45699, 	0.033751, 	3381800
45799, 	0.033678, 	3389200
45899, 	0.033604, 	3396600
45999, 	0.033531, 	3404000
46099, 	0.033459, 	3411400
46199, 	0.033386, 	3418800
46299, 	0.033314, 	3426200
46399, 	0.033242, 	3433600
46499, 	0.033171, 	3441000
46599, 	0.033100, 	3448400
46699, 	0.033029, 	3455800
46799, 	0.032958, 	3463200
46899, 	0.032888, 	3470600
46999, 	0.032818, 	3478000
47099, 	0.032748, 	3485400
47199, 	0.032679, 	3492800
47299, 	0.032610, 	3500200
47399, 	0.032541, 	3507600
47499, 	0.032472, 	3515000
47599, 	0.032404, 	3522400
47699, 	0.032336, 	3529800
47799, 	0.032269, 	3537200
47899, 	0.032201, 	3544600
47999, 	0.032134, 	3552000
48099, 	0.032067, 	3559400
48199, 	0.032001, 	3566800
48299, 	0.031935, 	3574200
48399, 	0.031869, 	3581600
48499, 	0.031803, 	3589000
48599, 	0.031737, 	3596400
48699, 	0.031672, 	3603800
48799, 	0.031607, 	3611200
48899, 	0.031543, 	3618600
48999, 	0.031478, 	3626000
49099, 	0.031414, 	3633400
49199, 	0.031350, 	3640800
49299, 	0.031287, 	3648200
49399, 	0.031223, 	3655600
49499, 	0.031160, 	3663000
49599, 	0.031098, 	3670400
49699, 	0.031035, 	3677800
49799, 	0.030973, 	3685200
49899, 	0.030911, 	3692600
49999, 	0.030849, 	3700000
50099, 	0.030787, 	3707400
50199, 	0.030726, 	3714800
50299, 	0.030665, 	3722200
50399, 	0.030604, 	3729600
50499, 	0.030543, 	3737000
50599, 	0.030483, 	3744400
50699, 	0.030423, 	3751800
50799, 	0.030363, 	3759200
50899, 	0.030303, 	3766600
50999, 	0.030244, 	3774000
51099, 	0.030185, 	3781400
51199, 	0.030126, 	3788800
51299, 	0.030067, 	3796200
51399, 	0.030008, 	3803600
51499, 	0.029950, 	3811000
51599, 	0.029892, 	3818400
51699, 	0.029834, 	3825800
51799, 	0.029777, 	3833200
51899, 	0.029719, 	3840600
51999, 	0.029662, 	3848000
52099, 	0.029605, 	3855400
52199, 	0.029549, 	3862800
52299, 	0.029492, 	3870200
52399, 	0.029436, 	3877600
52499, 	0.029380, 	3885000
52599, 	0.029324, 	3892400
52699, 	0.029268, 	3899800
52799, 	0.029213, 	3907200
52899, 	0.029158, 	3914600
52999, 	0.029103, 	3922000
53099, 	0.029048, 	3929400
53199, 	0.028993, 	3936800
53299, 	0.028939, 	3944200
53399, 	0.028885, 	3951600
53499, 	0.028831, 	3959000
53599, 	0.028777, 	3966400
53699, 	0.028723, 	3973800
53799, 	0.028670, 	3981200
53899, 	0.028617, 	3988600
53999, 	0.028564, 	3996000
54099, 	0.028511, 	4003400
54199, 	0.028458, 	4010800
54299, 	0.028406, 	4018200
54399, 	0.028354, 	4025600
54499, 	0.028302, 	4033000
54599, 	0.028250, 	4040400
54699, 	0.028198, 	4047800
54799, 	0.028147, 	4055200
54899, 	0.028095, 	4062600
54999, 	0.028044, 	4070000
55099, 	0.027993, 	4077400
55199, 	0.027943, 	4084800
55299, 	0.027892, 	4092200
55399, 	0.027842, 	4099600
55499, 	0.027792, 	4107000
55599, 	0.027742, 	4114400
55699, 	0.027692, 	4121800
55799, 	0.027642, 	4129200
55899, 	0.027593, 	4136600
55999, 	0.027543, 	4144000
56099, 	0.027494, 	4151400
56199, 	0.027445, 	4158800
56299, 	0.027397, 	4166200
56399, 	0.027348, 	4173600
56499, 	0.027300, 	4181000
56599, 	0.027251, 	4188400
56699, 	0.027203, 	4195800
56799, 	0.027156, 	4203200
56899, 	0.027108, 	4210600
56999, 	0.027060, 	4218000
57099, 	0.027013, 	4225400
57199, 	0.026966, 	4232800
57299, 	0.026919, 	4240200
57399, 	0.026872, 	4247600
57499, 	0.026825, 	4255000
57599, 	0.026778, 	4262400
57699, 	0.026732, 	4269800
57799, 	0.026686, 	4277200
57899, 	0.026640, 	4284600
57999, 	0.026594, 	4292000
58099, 	0.026548, 	4299400
58199, 	0.026502, 	4306800
58299, 	0.026457, 	4314200
58399, 	0.026412, 	4321600
58499, 	0.026366, 	4329000
58599, 	0.026321, 	4336400
58699, 	0.026277, 	4343800
58799, 	0.026232, 	4351200
58899, 	0.026187, 	4358600
58999, 	0.026143, 	4366000
59099, 	0.026099, 	4373400
59199, 	0.026055, 	4380800
59299, 	0.026011, 	4388200
59399, 	0.025967, 	4395600
59499, 	0.025923, 	4403000
59599, 	0.025880, 	4410400
59699, 	0.025836, 	4417800
59799, 	0.025793, 	4425200
59899, 	0.025750, 	4432600
59999, 	0.025707, 	4440000
60099, 	0.025664, 	4447400
60199, 	0.025622, 	4454800
60299, 	0.025579, 	4462200
60399, 	0.025537, 	4469600
60499, 	0.025495, 	4477000
60599, 	0.025453, 	4484400
60699, 	0.025411, 	4491800
60799, 	0.025369, 	4499200
60899, 	0.025327, 	4506600
60999, 	0.025286, 	4514000
61099, 	0.025244, 	4521400
61199, 	0.025203, 	4528800
61299, 	0.025162, 	4536200
61399, 	0.025121, 	4543600
61499, 	0.025080, 	4551000
61599, 	0.025039, 	4558400
61699, 	0.024999, 	4565800
61799, 	0.024958, 	4573200
61899, 	0.024918, 	4580600
61999, 	0.024878, 	4588000
62099, 	0.024838, 	4595400
62199, 	0.024798, 	4602800
62299, 	0.024758, 	4610200
62399, 	0.024718, 	4617600
62499, 	0.024679, 	4625000
62599, 	0.024639, 	4632400
62699, 	0.024600, 	4639800
62799, 	0.024561, 	4647200
62899, 	0.024522, 	4654600
62999, 	0.024483, 	4662000
63099, 	0.024444, 	4669400
63199, 	0.024406, 	4676800
63299, 	0.024367, 	4684200
63399, 	0.024329, 	4691600
63499, 	0.024290, 	4699000
63599, 	0.024252, 	4706400
63699, 	0.024214, 	4713800
63799, 	0.024176, 	4721200
63899, 	0.024138, 	4728600
63999, 	0.024100, 	4736000
64099, 	0.024063, 	4743400
64199, 	0.024025, 	4750800
64299, 	0.023988, 	4758200
64399, 	0.023951, 	4765600
64499, 	0.023914, 	4773000
64599, 	0.023877, 	4780400
64699, 	0.023840, 	4787800
64799, 	0.023803, 	4795200
64899, 	0.023766, 	4802600
64999, 	0.023730, 	4810000
65099, 	0.023693, 	4817400
65199, 	0.023657, 	4824800
65299, 	0.023621, 	4832200
65399, 	0.023585, 	4839600
65499, 	0.023549, 	4847000
65599, 	0.023513, 	4854400
65699, 	0.023477, 	4861800
65799, 	0.023441, 	4869200
65899, 	0.023406, 	4876600
65999, 	0.023370, 	4884000
66099, 	0.023335, 	4891400
66199, 	0.023300, 	4898800
66299, 	0.023264, 	4906200
66399, 	0.023229, 	4913600
66499, 	0.023194, 	4921000
66599, 	0.023160, 	4928400
66699, 	0.023125, 	4935800
66799, 	0.023090, 	4943200
66899, 	0.023056, 	4950600
66999, 	0.023021, 	4958000
67099, 	0.022987, 	4965400
67199, 	0.022953, 	4972800
67299, 	0.022919, 	4980200
67399, 	0.022885, 	4987600
67499, 	0.022851, 	4995000
67599, 	0.022817, 	5002400
67699, 	0.022783, 	5009800
67799, 	0.022750, 	5017200
67899, 	0.022716, 	5024600
67999, 	0.022683, 	5032000
68099, 	0.022649, 	5039400
68199, 	0.022616, 	5046800
68299, 	0.022583, 	5054200
68399, 	0.022550, 	5061600
68499, 	0.022517, 	5069000
68599, 	0.022484, 	5076400
68699, 	0.022452, 	5083800
68799, 	0.022419, 	5091200
68899, 	0.022386, 	5098600
68999, 	0.022354, 	5106000
69099, 	0.022322, 	5113400
69199, 	0.022289, 	5120800
69299, 	0.022257, 	5128200
69399, 	0.022225, 	5135600
69499, 	0.022193, 	5143000
69599, 	0.022161, 	5150400
69699, 	0.022130, 	5157800
69799, 	0.022098, 	5165200
69899, 	0.022066, 	5172600
69999, 	0.022035, 	5180000
70099, 	0.022003, 	5187400
70199, 	0.021972, 	5194800
70299, 	0.021941, 	5202200
70399, 	0.021909, 	5209600
70499, 	0.021878, 	5217000
70599, 	0.021847, 	5224400
70699, 	0.021817, 	5231800
70799, 	0.021786, 	5239200
70899, 	0.021755, 	5246600
70999, 	0.021724, 	5254000
71099, 	0.021694, 	5261400
71199, 	0.021663, 	5268800
71299, 	0.021633, 	5276200
71399, 	0.021603, 	5283600
71499, 	0.021572, 	5291000
71599, 	0.021542, 	5298400
71699, 	0.021512, 	5305800
71799, 	0.021482, 	5313200
71899, 	0.021452, 	5320600
71999, 	0.021423, 	5328000
72099, 	0.021393, 	5335400
72199, 	0.021363, 	5342800
72299, 	0.021334, 	5350200
72399, 	0.021304, 	5357600
72499, 	0.021275, 	5365000
72599, 	0.021246, 	5372400
72699, 	0.021216, 	5379800
72799, 	0.021187, 	5387200
72899, 	0.021158, 	5394600
72999, 	0.021129, 	5402000
73099, 	0.021100, 	5409400
73199, 	0.021071, 	5416800
73299, 	0.021043, 	5424200
73399, 	0.021014, 	5431600
73499, 	0.020985, 	5439000
73599, 	0.020957, 	5446400
73699, 	0.020928, 	5453800
73799, 	0.020900, 	5461200
73899, 	0.020872, 	5468600
73999, 	0.020844, 	5476000
74099, 	0.020815, 	5483400
74199, 	0.020787, 	5490800
74299, 	0.020759, 	5498200
74399, 	0.020732, 	5505600
74499, 	0.020704, 	5513000
74599, 	0.020676, 	5520400
74699, 	0.020648, 	5527800
74799, 	0.020621, 	5535200
74899, 	0.020593, 	5542600
74999, 	0.020566, 	5550000
75099, 	0.020538, 	5557400
75199, 	0.020511, 	5564800
75299, 	0.020484, 	5572200
75399, 	0.020457, 	5579600
75499, 	0.020429, 	5587000
75599, 	0.020402, 	5594400
75699, 	0.020376, 	5601800
75799, 	0.020349, 	5609200
75899, 	0.020322, 	5616600
75999, 	0.020295, 	5624000
76099, 	0.020268, 	5631400
76199, 	0.020242, 	5638800
76299, 	0.020215, 	5646200
76399, 	0.020189, 	5653600
76499, 	0.020162, 	5661000
76599, 	0.020136, 	5668400
76699, 	0.020110, 	5675800
76799, 	0.020084, 	5683200
76899, 	0.020058, 	5690600
76999, 	0.020032, 	5698000
77099, 	0.020006, 	5705400
77199, 	0.019980, 	5712800
77299, 	0.019954, 	5720200
77399, 	0.019928, 	5727600
77499, 	0.019902, 	5735000
77599, 	0.019877, 	5742400
77699, 	0.019851, 	5749800
77799, 	0.019826, 	5757200
77899, 	0.019800, 	5764600
77999, 	0.019775, 	5772000
78099, 	0.019749, 	5779400
78199, 	0.019724, 	5786800
78299, 	0.019699, 	5794200
78399, 	0.019674, 	5801600
78499, 	0.019649, 	5809000
78599, 	0.019624, 	5816400
78699, 	0.019599, 	5823800
78799, 	0.019574, 	5831200
78899, 	0.019549, 	5838600
78999, 	0.019524, 	5846000
79099, 	0.019500, 	5853400
79199, 	0.019475, 	5860800
79299, 	0.019451, 	5868200
79399, 	0.019426, 	5875600
79499, 	0.019402, 	5883000
79599, 	0.019377, 	5890400
79699, 	0.019353, 	5897800
79799, 	0.019329, 	5905200
79899, 	0.019304, 	5912600
79999, 	0.019280, 	5920000
80099, 	0.019256, 	5927400
80199, 	0.019232, 	5934800
80299, 	0.019208, 	5942200
80399, 	0.019184, 	5949600
80499, 	0.019161, 	5957000
80599, 	0.019137, 	5964400
80699, 	0.019113, 	5971800
80799, 	0.019089, 	5979200
80899, 	0.019066, 	5986600
80999, 	0.019042, 	5994000
81099, 	0.019019, 	6001400
81199, 	0.018995, 	6008800
81299, 	0.018972, 	6016200
81399, 	0.018949, 	6023600
81499, 	0.018925, 	6031000
81599, 	0.018902, 	6038400
81699, 	0.018879, 	6045800
81799, 	0.018856, 	6053200
81899, 	0.018833, 	6060600
81999, 	0.018810, 	6068000
82099, 	0.018787, 	6075400
82199, 	0.018764, 	6082800
82299, 	0.018741, 	6090200
82399, 	0.018719, 	6097600
82499, 	0.018696, 	6105000
82599, 	0.018673, 	6112400
82699, 	0.018651, 	6119800
82799, 	0.018628, 	6127200
82899, 	0.018606, 	6134600
82999, 	0.018583, 	6142000
83099, 	0.018561, 	6149400
83199, 	0.018539, 	6156800
83299, 	0.018517, 	6164200
83399, 	0.018494, 	6171600
83499, 	0.018472, 	6179000
83599, 	0.018450, 	6186400
83699, 	0.018428, 	6193800
83799, 	0.018406, 	6201200
83899, 	0.018384, 	6208600
83999, 	0.018362, 	6216000
84099, 	0.018340, 	6223400
84199, 	0.018319, 	6230800
84299, 	0.018297, 	6238200
84399, 	0.018275, 	6245600
84499, 	0.018254, 	6253000
84599, 	0.018232, 	6260400
84699, 	0.018210, 	6267800
84799, 	0.018189, 	6275200
84899, 	0.018168, 	6282600
84999, 	0.018146, 	6290000
85099, 	0.018125, 	6297400
85199, 	0.018104, 	6304800
85299, 	0.018082, 	6312200
85399, 	0.018061, 	6319600
85499, 	0.018040, 	6327000
85599, 	0.018019, 	6334400
85699, 	0.017998, 	6341800
85799, 	0.017977, 	6349200
85899, 	0.017956, 	6356600
85999, 	0.017935, 	6364000
86099, 	0.017914, 	6371400
86199, 	0.017894, 	6378800
86299, 	0.017873, 	6386200
86399, 	0.017852, 	6393600
86499, 	0.017831, 	6401000
86599, 	0.017811, 	6408400
86699, 	0.017790, 	6415800
86799, 	0.017770, 	6423200
86899, 	0.017749, 	6430600
86999, 	0.017729, 	6438000
87099, 	0.017709, 	6445400
87199, 	0.017688, 	6452800
87299, 	0.017668, 	6460200
87399, 	0.017648, 	6467600
87499, 	0.017628, 	6475000
87599, 	0.017608, 	6482400
87699, 	0.017588, 	6489800
87799, 	0.017567, 	6497200
87899, 	0.017547, 	6504600
87999, 	0.017528, 	6512000
88099, 	0.017508, 	6519400
88199, 	0.017488, 	6526800
88299, 	0.017468, 	6534200
88399, 	0.017448, 	6541600
88499, 	0.017429, 	6549000
88599, 	0.017409, 	6556400
88699, 	0.017389, 	6563800
88799, 	0.017370, 	6571200
88899, 	0.017350, 	6578600
88999, 	0.017331, 	6586000
89099, 	0.017311, 	6593400
89199, 	0.017292, 	6600800
89299, 	0.017272, 	6608200
89399, 	0.017253, 	6615600
89499, 	0.017234, 	6623000
89599, 	0.017215, 	6630400
89699, 	0.017195, 	6637800
89799, 	0.017176, 	6645200
89899, 	0.017157, 	6652600
89999, 	0.017138, 	6660000
90099, 	0.017119, 	6667400
90199, 	0.017100, 	6674800
90299, 	0.017081, 	6682200
90399, 	0.017062, 	6689600
90499, 	0.017043, 	6697000
90599, 	0.017025, 	6704400
90699, 	0.017006, 	6711800
90799, 	0.016987, 	6719200
90899, 	0.016968, 	6726600
90999, 	0.016950, 	6734000
91099, 	0.016931, 	6741400
91199, 	0.016913, 	6748800
91299, 	0.016894, 	6756200
91399, 	0.016876, 	6763600
91499, 	0.016857, 	6771000
91599, 	0.016839, 	6778400
91699, 	0.016820, 	6785800
91799, 	0.016802, 	6793200
91899, 	0.016784, 	6800600
91999, 	0.016765, 	6808000
92099, 	0.016747, 	6815400
92199, 	0.016729, 	6822800
92299, 	0.016711, 	6830200
92399, 	0.016693, 	6837600
92499, 	0.016675, 	6845000
92599, 	0.016657, 	6852400
92699, 	0.016639, 	6859800
92799, 	0.016621, 	6867200
92899, 	0.016603, 	6874600
92999, 	0.016585, 	6882000
93099, 	0.016567, 	6889400
93199, 	0.016550, 	6896800
93299, 	0.016532, 	6904200
93399, 	0.016514, 	6911600
93499, 	0.016497, 	6919000
93599, 	0.016479, 	6926400
93699, 	0.016461, 	6933800
93799, 	0.016444, 	6941200
93899, 	0.016426, 	6948600
93999, 	0.016409, 	6956000
94099, 	0.016391, 	6963400
94199, 	0.016374, 	6970800
94299, 	0.016357, 	6978200
94399, 	0.016339, 	6985600
94499, 	0.016322, 	6993000
94599, 	0.016305, 	7000400
94699, 	0.016287, 	7007800
94799, 	0.016270, 	7015200
94899, 	0.016253, 	7022600
94999, 	0.016236, 	7030000
95099, 	0.016219, 	7037400
95199, 	0.016202, 	7044800
95299, 	0.016185, 	7052200
95399, 	0.016168, 	7059600
95499, 	0.016151, 	7067000
95599, 	0.016134, 	7074400
95699, 	0.016117, 	7081800
95799, 	0.016100, 	7089200
95899, 	0.016084, 	7096600
95999, 	0.016067, 	7104000
96099, 	0.016050, 	7111400
96199, 	0.016033, 	7118800
96299, 	0.016017, 	7126200
96399, 	0.016000, 	7133600
96499, 	0.015984, 	7141000
96599, 	0.015967, 	7148400
96699, 	0.015951, 	7155800
96799, 	0.015934, 	7163200
96899, 	0.015918, 	7170600
96999, 	0.015901, 	7178000
97099, 	0.015885, 	7185400
97199, 	0.015869, 	7192800
97299, 	0.015852, 	7200200
97399, 	0.015836, 	7207600
97499, 	0.015820, 	7215000
97599, 	0.015804, 	7222400
97699, 	0.015787, 	7229800
97799, 	0.015771, 	7237200
97899, 	0.015755, 	7244600
97999, 	0.015739, 	7252000
98099, 	0.015723, 	7259400
98199, 	0.015707, 	7266800
98299, 	0.015691, 	7274200
98399, 	0.015675, 	7281600
98499, 	0.015659, 	7289000
98599, 	0.015643, 	7296400
98699, 	0.015627, 	7303800
98799, 	0.015612, 	7311200
98899, 	0.015596, 	7318600
98999, 	0.015580, 	7326000
99099, 	0.015564, 	7333400
99199, 	0.015549, 	7340800
99299, 	0.015533, 	7348200
99399, 	0.015517, 	7355600
99499, 	0.015502, 	7363000
99599, 	0.015486, 	7370400
99699, 	0.015471, 	7377800
99799, 	0.015455, 	7385200
99899, 	0.015440, 	7392600
99999, 	0.015424, 	7400000


==> src/fig/baseline/max-gaussian-dewa-m-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.147531, 	373700
199, 	0.160570, 	747400
299, 	0.167897, 	1121100
399, 	0.153642, 	1494800
499, 	0.141542, 	1868500
599, 	0.118097, 	2242200
699, 	0.103418, 	2615900
799, 	0.091968, 	2989600
899, 	0.081284, 	3363300
999, 	0.073147, 	3737000
1099, 	0.066492, 	4110700
1199, 	0.060946, 	4484400
1299, 	0.056254, 	4858100
1399, 	0.052233, 	5231800
1499, 	0.048749, 	5605500
1599, 	0.045700, 	5979200
1699, 	0.043010, 	6352900
1799, 	0.040619, 	6726600
1899, 	0.038480, 	7100300
1999, 	0.036555, 	7474000
2099, 	0.034814, 	7847700
2199, 	0.033231, 	8221400
2299, 	0.031785, 	8595100
2399, 	0.030460, 	8968800
2499, 	0.029241, 	9342500
2599, 	0.028116, 	9716200
2699, 	0.027075, 	10089900
2799, 	0.026107, 	10463600
2899, 	0.025207, 	10837300
2999, 	0.024366, 	11211000
3099, 	0.023580, 	11584700
3199, 	0.022843, 	11958400
3299, 	0.022150, 	12332100
3399, 	0.021499, 	12705800
3499, 	0.020884, 	13079500
3599, 	0.020304, 	13453200
3699, 	0.019755, 	13826900
3799, 	0.019235, 	14200600
3899, 	0.018742, 	14574300
3999, 	0.018273, 	14948000
4099, 	0.017827, 	15321700
4199, 	0.017403, 	15695400
4299, 	0.016998, 	16069100
4399, 	0.016612, 	16442800
4499, 	0.016242, 	16816500
4599, 	0.015889, 	17190200
4699, 	0.015551, 	17563900
4799, 	0.015227, 	17937600
4899, 	0.014916, 	18311300
4999, 	0.014618, 	18685000
5099, 	0.014331, 	19058700
5199, 	0.014055, 	19432400
5299, 	0.013790, 	19806100
5399, 	0.013535, 	20179800
5499, 	0.013289, 	20553500
5599, 	0.013051, 	20927200
5699, 	0.012822, 	21300900
5799, 	0.012601, 	21674600
5899, 	0.012388, 	22048300
5999, 	0.012181, 	22422000
6099, 	0.011981, 	22795700
6199, 	0.011788, 	23169400
6299, 	0.011601, 	23543100
6399, 	0.011420, 	23916800
6499, 	0.011244, 	24290500
6599, 	0.011074, 	24664200
6699, 	0.010908, 	25037900
6799, 	0.010748, 	25411600
6899, 	0.010592, 	25785300
6999, 	0.010441, 	26159000
7099, 	0.010294, 	26532700
7199, 	0.010151, 	26906400
7299, 	0.010012, 	27280100
7399, 	0.009876, 	27653800
7499, 	0.009745, 	28027500
7599, 	0.009616, 	28401200
7699, 	0.009491, 	28774900
7799, 	0.009370, 	29148600
7899, 	0.009251, 	29522300
7999, 	0.009135, 	29896000
8099, 	0.009023, 	30269700
8199, 	0.008913, 	30643400
8299, 	0.008805, 	31017100
8399, 	0.008700, 	31390800
8499, 	0.008598, 	31764500
8599, 	0.008498, 	32138200
8699, 	0.008400, 	32511900
8799, 	0.008305, 	32885600
8899, 	0.008212, 	33259300
8999, 	0.008120, 	33633000
9099, 	0.008031, 	34006700
9199, 	0.007944, 	34380400
9299, 	0.007858, 	34754100
9399, 	0.007775, 	35127800
9499, 	0.007693, 	35501500
9599, 	0.007613, 	35875200
9699, 	0.007534, 	36248900
9799, 	0.007457, 	36622600
9899, 	0.007382, 	36996300
9999, 	0.007308, 	37370000


==> src/fig/baseline/max-gaussian-dewa-m-p-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.149862, 	37200
199, 	0.155782, 	74400
299, 	0.133855, 	111600
399, 	0.129270, 	148800
499, 	0.119553, 	186000
599, 	0.119683, 	223200
699, 	0.136838, 	260400
799, 	0.134239, 	297600
899, 	0.133713, 	334800
999, 	0.139296, 	372000
1099, 	0.140547, 	409200
1199, 	0.148218, 	446400
1299, 	0.148468, 	483600
1399, 	0.155968, 	520800
1499, 	0.153273, 	558000
1599, 	0.153309, 	595200
1699, 	0.152912, 	632400
1799, 	0.154587, 	669600
1899, 	0.154100, 	706800
1999, 	0.150186, 	744000
2099, 	0.150217, 	781200
2199, 	0.148449, 	818400
2299, 	0.149762, 	855600
2399, 	0.149775, 	892800
2499, 	0.145080, 	930000
2599, 	0.148906, 	967200
2699, 	0.147961, 	1004400
2799, 	0.148564, 	1041600
2899, 	0.143812, 	1078800
2999, 	0.139679, 	1116000
3099, 	0.135277, 	1153200
3199, 	0.131709, 	1190400
3299, 	0.127717, 	1227600
3399, 	0.123959, 	1264800
3499, 	0.122899, 	1302000
3599, 	0.121981, 	1339200
3699, 	0.122575, 	1376400
3799, 	0.121463, 	1413600
3899, 	0.118667, 	1450800
3999, 	0.117467, 	1488000
4099, 	0.114811, 	1525200
4199, 	0.112697, 	1562400
4299, 	0.111998, 	1599600
4399, 	0.113935, 	1636800
4499, 	0.116753, 	1674000
4599, 	0.116442, 	1711200
4699, 	0.118163, 	1748400
4799, 	0.117938, 	1785600
4899, 	0.119510, 	1822800
4999, 	0.118127, 	1860000
5099, 	0.118689, 	1897200
5199, 	0.118114, 	1934400
5299, 	0.116254, 	1971600
5399, 	0.113692, 	2008800
5499, 	0.112726, 	2046000
5599, 	0.112668, 	2083200
5699, 	0.112837, 	2120400
5799, 	0.114849, 	2157600
5899, 	0.114832, 	2194800
5999, 	0.117139, 	2232000
6099, 	0.116727, 	2269200
6199, 	0.117033, 	2306400
6299, 	0.117487, 	2343600
6399, 	0.117409, 	2380800
6499, 	0.117923, 	2418000
6599, 	0.118442, 	2455200
6699, 	0.120216, 	2492400
6799, 	0.120997, 	2529600
6899, 	0.123623, 	2566800
6999, 	0.124056, 	2604000
7099, 	0.125096, 	2641200
7199, 	0.126096, 	2678400
7299, 	0.126175, 	2715600
7399, 	0.127281, 	2752800
7499, 	0.127390, 	2790000
7599, 	0.126869, 	2827200
7699, 	0.125752, 	2864400
7799, 	0.125884, 	2901600
7899, 	0.125263, 	2938800
7999, 	0.123697, 	2976000
8099, 	0.122169, 	3013200
8199, 	0.120679, 	3050400
8299, 	0.119225, 	3087600
8399, 	0.117806, 	3124800
8499, 	0.116419, 	3162000
8599, 	0.115066, 	3199200
8699, 	0.113743, 	3236400
8799, 	0.112450, 	3273600
8899, 	0.111187, 	3310800
8999, 	0.109951, 	3348000
9099, 	0.108733, 	3385200
9199, 	0.107755, 	3422400
9299, 	0.106593, 	3459600
9399, 	0.106328, 	3496800
9499, 	0.104931, 	3534000
9599, 	0.104128, 	3571200
9699, 	0.103054, 	3608400
9799, 	0.102002, 	3645600
9899, 	0.100972, 	3682800
9999, 	0.099962, 	3720000
10099, 	0.098972, 	3757200
10199, 	0.098002, 	3794400
10299, 	0.097050, 	3831600
10399, 	0.096117, 	3868800
10499, 	0.095201, 	3906000
10599, 	0.094303, 	3943200
10699, 	0.093369, 	3980400
10799, 	0.092419, 	4017600
10899, 	0.091535, 	4054800
10999, 	0.090702, 	4092000
11099, 	0.089885, 	4129200
11199, 	0.089083, 	4166400
11299, 	0.088294, 	4203600
11399, 	0.087520, 	4240800
11499, 	0.086758, 	4278000
11599, 	0.086010, 	4315200
11699, 	0.085180, 	4352400
11799, 	0.085012, 	4389600
11899, 	0.084281, 	4426800
11999, 	0.083546, 	4464000
12099, 	0.082855, 	4501200
12199, 	0.082176, 	4538400
12299, 	0.081508, 	4575600
12399, 	0.080851, 	4612800
12499, 	0.080204, 	4650000
12599, 	0.079567, 	4687200
12699, 	0.078941, 	4724400
12799, 	0.078324, 	4761600
12899, 	0.077717, 	4798800
12999, 	0.077119, 	4836000
13099, 	0.076571, 	4873200
13199, 	0.076033, 	4910400
13299, 	0.075597, 	4947600
13399, 	0.075362, 	4984800
13499, 	0.074804, 	5022000
13599, 	0.074254, 	5059200
13699, 	0.073712, 	5096400
13799, 	0.073178, 	5133600
13899, 	0.072651, 	5170800
13999, 	0.072132, 	5208000
14099, 	0.071620, 	5245200
14199, 	0.071116, 	5282400
14299, 	0.070619, 	5319600
14399, 	0.070128, 	5356800
14499, 	0.069645, 	5394000
14599, 	0.069168, 	5431200
14699, 	0.068697, 	5468400
14799, 	0.068233, 	5505600
14899, 	0.067775, 	5542800
14999, 	0.067323, 	5580000
15099, 	0.066877, 	5617200
15199, 	0.066437, 	5654400
15299, 	0.066003, 	5691600
15399, 	0.065574, 	5728800
15499, 	0.065151, 	5766000
15599, 	0.064733, 	5803200
15699, 	0.064321, 	5840400
15799, 	0.063914, 	5877600
15899, 	0.063512, 	5914800
15999, 	0.063115, 	5952000
16099, 	0.062723, 	5989200
16199, 	0.062336, 	6026400
16299, 	0.061953, 	6063600
16399, 	0.061576, 	6100800
16499, 	0.061202, 	6138000
16599, 	0.060834, 	6175200
16699, 	0.060469, 	6212400
16799, 	0.060109, 	6249600
16899, 	0.059754, 	6286800
16999, 	0.059402, 	6324000
17099, 	0.059055, 	6361200
17199, 	0.058711, 	6398400
17299, 	0.058372, 	6435600
17399, 	0.058036, 	6472800
17499, 	0.057705, 	6510000
17599, 	0.057377, 	6547200
17699, 	0.057053, 	6584400
17799, 	0.056732, 	6621600
17899, 	0.056415, 	6658800
17999, 	0.056102, 	6696000
18099, 	0.055792, 	6733200
18199, 	0.055485, 	6770400
18299, 	0.055182, 	6807600
18399, 	0.054882, 	6844800
18499, 	0.054585, 	6882000
18599, 	0.054292, 	6919200
18699, 	0.054002, 	6956400
18799, 	0.053714, 	6993600
18899, 	0.053430, 	7030800
18999, 	0.053149, 	7068000
19099, 	0.052871, 	7105200
19199, 	0.052595, 	7142400
19299, 	0.052323, 	7179600
19399, 	0.052053, 	7216800
19499, 	0.051786, 	7254000
19599, 	0.051522, 	7291200
19699, 	0.051452, 	7328400
19799, 	0.051611, 	7365600
19899, 	0.051651, 	7402800
19999, 	0.052103, 	7440000
20099, 	0.051857, 	7477200
20199, 	0.051618, 	7514400
20299, 	0.052072, 	7551600
20399, 	0.051836, 	7588800
20499, 	0.051583, 	7626000
20599, 	0.051333, 	7663200
20699, 	0.051085, 	7700400
20799, 	0.050839, 	7737600
20899, 	0.050596, 	7774800
20999, 	0.050355, 	7812000
21099, 	0.050116, 	7849200
21199, 	0.049880, 	7886400
21299, 	0.049646, 	7923600
21399, 	0.049414, 	7960800
21499, 	0.049184, 	7998000
21599, 	0.048956, 	8035200
21699, 	0.048730, 	8072400
21799, 	0.048507, 	8109600
21899, 	0.048285, 	8146800
21999, 	0.048066, 	8184000
22099, 	0.047848, 	8221200
22199, 	0.047633, 	8258400
22299, 	0.047419, 	8295600
22399, 	0.047208, 	8332800
22499, 	0.046998, 	8370000
22599, 	0.046790, 	8407200
22699, 	0.046584, 	8444400
22799, 	0.046379, 	8481600
22899, 	0.046177, 	8518800
22999, 	0.045976, 	8556000
23099, 	0.045777, 	8593200
23199, 	0.045580, 	8630400
23299, 	0.045384, 	8667600
23399, 	0.045190, 	8704800
23499, 	0.044998, 	8742000
23599, 	0.044807, 	8779200
23699, 	0.044618, 	8816400
23799, 	0.044431, 	8853600
23899, 	0.044245, 	8890800
23999, 	0.044060, 	8928000
24099, 	0.043877, 	8965200
24199, 	0.043696, 	9002400
24299, 	0.043516, 	9039600
24399, 	0.043338, 	9076800
24499, 	0.043161, 	9114000
24599, 	0.042986, 	9151200
24699, 	0.042812, 	9188400
24799, 	0.042639, 	9225600
24899, 	0.042468, 	9262800
24999, 	0.042298, 	9300000
25099, 	0.042129, 	9337200
25199, 	0.041962, 	9374400
25299, 	0.041796, 	9411600
25399, 	0.041632, 	9448800
25499, 	0.041468, 	9486000
25599, 	0.041306, 	9523200
25699, 	0.041146, 	9560400
25799, 	0.040986, 	9597600
25899, 	0.040828, 	9634800
25999, 	0.040671, 	9672000
26099, 	0.040515, 	9709200
26199, 	0.040360, 	9746400
26299, 	0.040207, 	9783600
26399, 	0.040055, 	9820800
26499, 	0.039903, 	9858000
26599, 	0.039753, 	9895200
26699, 	0.039605, 	9932400
26799, 	0.039457, 	9969600
26899, 	0.039310, 	10006800
26999, 	0.039164, 	10044000
27099, 	0.039020, 	10081200
27199, 	0.038876, 	10118400
27299, 	0.038734, 	10155600
27399, 	0.038593, 	10192800
27499, 	0.038452, 	10230000
27599, 	0.038313, 	10267200
27699, 	0.038175, 	10304400
27799, 	0.038037, 	10341600
27899, 	0.037901, 	10378800
27999, 	0.037766, 	10416000
28099, 	0.037631, 	10453200
28199, 	0.037498, 	10490400
28299, 	0.037365, 	10527600
28399, 	0.037234, 	10564800
28499, 	0.037103, 	10602000
28599, 	0.036973, 	10639200
28699, 	0.036845, 	10676400
28799, 	0.036717, 	10713600
28899, 	0.036590, 	10750800
28999, 	0.036463, 	10788000
29099, 	0.036338, 	10825200
29199, 	0.036214, 	10862400
29299, 	0.036090, 	10899600
29399, 	0.035967, 	10936800
29499, 	0.035845, 	10974000
29599, 	0.035724, 	11011200
29699, 	0.035604, 	11048400
29799, 	0.035484, 	11085600
29899, 	0.035366, 	11122800
29999, 	0.035248, 	11160000
30099, 	0.035131, 	11197200
30199, 	0.035014, 	11234400
30299, 	0.034899, 	11271600
30399, 	0.034784, 	11308800
30499, 	0.034670, 	11346000
30599, 	0.034557, 	11383200
30699, 	0.034444, 	11420400
30799, 	0.034332, 	11457600
30899, 	0.034221, 	11494800
30999, 	0.034111, 	11532000
31099, 	0.034001, 	11569200
31199, 	0.033892, 	11606400
31299, 	0.033784, 	11643600
31399, 	0.033676, 	11680800
31499, 	0.033569, 	11718000
31599, 	0.033463, 	11755200
31699, 	0.033358, 	11792400
31799, 	0.033253, 	11829600
31899, 	0.033148, 	11866800
31999, 	0.033045, 	11904000
32099, 	0.032942, 	11941200
32199, 	0.032840, 	11978400
32299, 	0.032738, 	12015600
32399, 	0.032637, 	12052800
32499, 	0.032536, 	12090000
32599, 	0.032437, 	12127200
32699, 	0.032337, 	12164400
32799, 	0.032239, 	12201600
32899, 	0.032141, 	12238800
32999, 	0.032043, 	12276000
33099, 	0.031947, 	12313200
33199, 	0.031850, 	12350400
33299, 	0.031755, 	12387600
33399, 	0.031660, 	12424800
33499, 	0.031565, 	12462000
33599, 	0.031471, 	12499200
33699, 	0.031378, 	12536400
33799, 	0.031285, 	12573600
33899, 	0.031193, 	12610800
33999, 	0.031101, 	12648000
34099, 	0.031010, 	12685200
34199, 	0.030919, 	12722400
34299, 	0.030829, 	12759600
34399, 	0.030739, 	12796800
34499, 	0.030650, 	12834000
34599, 	0.030562, 	12871200
34699, 	0.030474, 	12908400
34799, 	0.030386, 	12945600
34899, 	0.030299, 	12982800
34999, 	0.030212, 	13020000
35099, 	0.030126, 	13057200
35199, 	0.030041, 	13094400
35299, 	0.029956, 	13131600
35399, 	0.029871, 	13168800
35499, 	0.029787, 	13206000
35599, 	0.029703, 	13243200
35699, 	0.029620, 	13280400
35799, 	0.029537, 	13317600
35899, 	0.029455, 	13354800
35999, 	0.029373, 	13392000
36099, 	0.029292, 	13429200
36199, 	0.029211, 	13466400
36299, 	0.029130, 	13503600
36399, 	0.029050, 	13540800
36499, 	0.028971, 	13578000
36599, 	0.028892, 	13615200
36699, 	0.028813, 	13652400
36799, 	0.028735, 	13689600
36899, 	0.028657, 	13726800
36999, 	0.028579, 	13764000
37099, 	0.028502, 	13801200
37199, 	0.028426, 	13838400
37299, 	0.028349, 	13875600
37399, 	0.028274, 	13912800
37499, 	0.028198, 	13950000
37599, 	0.028123, 	13987200
37699, 	0.028049, 	14024400
37799, 	0.027974, 	14061600
37899, 	0.027901, 	14098800
37999, 	0.027827, 	14136000
38099, 	0.027754, 	14173200
38199, 	0.027681, 	14210400
38299, 	0.027609, 	14247600
38399, 	0.027537, 	14284800
38499, 	0.027466, 	14322000
38599, 	0.027395, 	14359200
38699, 	0.027324, 	14396400
38799, 	0.027253, 	14433600
38899, 	0.027183, 	14470800
38999, 	0.027114, 	14508000
39099, 	0.027044, 	14545200
39199, 	0.026975, 	14582400
39299, 	0.026907, 	14619600
39399, 	0.026838, 	14656800
39499, 	0.026770, 	14694000
39599, 	0.026703, 	14731200
39699, 	0.026635, 	14768400
39799, 	0.026569, 	14805600
39899, 	0.026502, 	14842800
39999, 	0.026436, 	14880000
40099, 	0.026370, 	14917200
40199, 	0.026304, 	14954400
40299, 	0.026239, 	14991600
40399, 	0.026174, 	15028800
40499, 	0.026109, 	15066000
40599, 	0.026045, 	15103200
40699, 	0.025981, 	15140400
40799, 	0.025917, 	15177600
40899, 	0.025854, 	15214800
40999, 	0.025791, 	15252000
41099, 	0.025728, 	15289200
41199, 	0.025666, 	15326400
41299, 	0.025604, 	15363600
41399, 	0.025542, 	15400800
41499, 	0.025480, 	15438000
41599, 	0.025419, 	15475200
41699, 	0.025358, 	15512400
41799, 	0.025297, 	15549600
41899, 	0.025237, 	15586800
41999, 	0.025177, 	15624000
42099, 	0.025117, 	15661200
42199, 	0.025058, 	15698400
42299, 	0.024998, 	15735600
42399, 	0.024939, 	15772800
42499, 	0.024881, 	15810000
42599, 	0.024822, 	15847200
42699, 	0.024764, 	15884400
42799, 	0.024706, 	15921600
42899, 	0.024649, 	15958800
42999, 	0.024591, 	15996000
43099, 	0.024534, 	16033200
43199, 	0.024477, 	16070400
43299, 	0.024421, 	16107600
43399, 	0.024365, 	16144800
43499, 	0.024309, 	16182000
43599, 	0.024253, 	16219200
43699, 	0.024197, 	16256400
43799, 	0.024142, 	16293600
43899, 	0.024087, 	16330800
43999, 	0.024032, 	16368000
44099, 	0.023978, 	16405200
44199, 	0.023924, 	16442400
44299, 	0.023870, 	16479600
44399, 	0.023816, 	16516800
44499, 	0.023762, 	16554000
44599, 	0.023709, 	16591200
44699, 	0.023656, 	16628400
44799, 	0.023603, 	16665600
44899, 	0.023551, 	16702800
44999, 	0.023498, 	16740000
45099, 	0.023446, 	16777200
45199, 	0.023394, 	16814400
45299, 	0.023343, 	16851600
45399, 	0.023291, 	16888800
45499, 	0.023240, 	16926000
45599, 	0.023189, 	16963200
45699, 	0.023138, 	17000400
45799, 	0.023088, 	17037600
45899, 	0.023038, 	17074800
45999, 	0.022987, 	17112000
46099, 	0.022938, 	17149200
46199, 	0.022888, 	17186400
46299, 	0.022839, 	17223600
46399, 	0.022789, 	17260800
46499, 	0.022740, 	17298000
46599, 	0.022692, 	17335200
46699, 	0.022643, 	17372400
46799, 	0.022595, 	17409600
46899, 	0.022546, 	17446800
46999, 	0.022498, 	17484000
47099, 	0.022451, 	17521200
47199, 	0.022403, 	17558400
47299, 	0.022356, 	17595600
47399, 	0.022309, 	17632800
47499, 	0.022262, 	17670000
47599, 	0.022215, 	17707200
47699, 	0.022168, 	17744400
47799, 	0.022122, 	17781600
47899, 	0.022076, 	17818800
47999, 	0.022030, 	17856000
48099, 	0.021984, 	17893200
48199, 	0.021938, 	17930400
48299, 	0.021893, 	17967600
48399, 	0.021848, 	18004800
48499, 	0.021803, 	18042000
48599, 	0.021758, 	18079200
48699, 	0.021713, 	18116400
48799, 	0.021669, 	18153600
48899, 	0.021624, 	18190800
48999, 	0.021580, 	18228000
49099, 	0.021536, 	18265200
49199, 	0.021492, 	18302400
49299, 	0.021449, 	18339600
49399, 	0.021405, 	18376800
49499, 	0.021362, 	18414000
49599, 	0.021319, 	18451200
49699, 	0.021276, 	18488400
49799, 	0.021233, 	18525600
49899, 	0.021191, 	18562800
49999, 	0.021148, 	18600000
50099, 	0.021106, 	18637200
50199, 	0.021064, 	18674400
50299, 	0.021022, 	18711600
50399, 	0.020981, 	18748800
50499, 	0.020939, 	18786000
50599, 	0.020898, 	18823200
50699, 	0.020856, 	18860400
50799, 	0.020815, 	18897600
50899, 	0.020775, 	18934800
50999, 	0.020734, 	18972000
51099, 	0.020693, 	19009200
51199, 	0.020653, 	19046400
51299, 	0.020613, 	19083600
51399, 	0.020572, 	19120800
51499, 	0.020532, 	19158000
51599, 	0.020493, 	19195200
51699, 	0.020453, 	19232400
51799, 	0.020414, 	19269600
51899, 	0.020374, 	19306800
51999, 	0.020335, 	19344000
52099, 	0.020296, 	19381200
52199, 	0.020257, 	19418400
52299, 	0.020218, 	19455600
52399, 	0.020180, 	19492800
52499, 	0.020141, 	19530000
52599, 	0.020103, 	19567200
52699, 	0.020065, 	19604400
52799, 	0.020027, 	19641600
52899, 	0.019989, 	19678800
52999, 	0.019951, 	19716000
53099, 	0.019914, 	19753200
53199, 	0.019876, 	19790400
53299, 	0.019839, 	19827600
53399, 	0.019802, 	19864800
53499, 	0.019765, 	19902000
53599, 	0.019728, 	19939200
53699, 	0.019691, 	19976400
53799, 	0.019655, 	20013600
53899, 	0.019618, 	20050800
53999, 	0.019582, 	20088000
54099, 	0.019546, 	20125200
54199, 	0.019510, 	20162400
54299, 	0.019474, 	20199600
54399, 	0.019438, 	20236800
54499, 	0.019402, 	20274000
54599, 	0.019367, 	20311200
54699, 	0.019331, 	20348400
54799, 	0.019296, 	20385600
54899, 	0.019261, 	20422800
54999, 	0.019226, 	20460000
55099, 	0.019191, 	20497200
55199, 	0.019156, 	20534400
55299, 	0.019122, 	20571600
55399, 	0.019087, 	20608800
55499, 	0.019053, 	20646000
55599, 	0.019018, 	20683200
55699, 	0.018984, 	20720400
55799, 	0.018950, 	20757600
55899, 	0.018916, 	20794800
55999, 	0.018883, 	20832000
56099, 	0.018849, 	20869200
56199, 	0.018815, 	20906400
56299, 	0.018782, 	20943600
56399, 	0.018749, 	20980800
56499, 	0.018715, 	21018000
56599, 	0.018682, 	21055200
56699, 	0.018649, 	21092400
56799, 	0.018617, 	21129600
56899, 	0.018584, 	21166800
56999, 	0.018551, 	21204000
57099, 	0.018519, 	21241200
57199, 	0.018486, 	21278400
57299, 	0.018454, 	21315600
57399, 	0.018422, 	21352800
57499, 	0.018390, 	21390000
57599, 	0.018358, 	21427200
57699, 	0.018326, 	21464400
57799, 	0.018294, 	21501600
57899, 	0.018263, 	21538800
57999, 	0.018231, 	21576000
58099, 	0.018200, 	21613200
58199, 	0.018169, 	21650400
58299, 	0.018138, 	21687600
58399, 	0.018107, 	21724800
58499, 	0.018076, 	21762000
58599, 	0.018045, 	21799200
58699, 	0.018014, 	21836400
58799, 	0.017983, 	21873600
58899, 	0.017953, 	21910800
58999, 	0.017922, 	21948000
59099, 	0.017892, 	21985200
59199, 	0.017862, 	22022400
59299, 	0.017832, 	22059600
59399, 	0.017802, 	22096800
59499, 	0.017772, 	22134000
59599, 	0.017742, 	22171200
59699, 	0.017712, 	22208400
59799, 	0.017683, 	22245600
59899, 	0.017653, 	22282800
59999, 	0.017624, 	22320000
60099, 	0.017594, 	22357200
60199, 	0.017565, 	22394400
60299, 	0.017536, 	22431600
60399, 	0.017507, 	22468800
60499, 	0.017478, 	22506000
60599, 	0.017449, 	22543200
60699, 	0.017420, 	22580400
60799, 	0.017392, 	22617600
60899, 	0.017363, 	22654800
60999, 	0.017335, 	22692000
61099, 	0.017306, 	22729200
61199, 	0.017278, 	22766400
61299, 	0.017250, 	22803600
61399, 	0.017222, 	22840800
61499, 	0.017194, 	22878000
61599, 	0.017166, 	22915200
61699, 	0.017138, 	22952400
61799, 	0.017110, 	22989600
61899, 	0.017083, 	23026800
61999, 	0.017055, 	23064000
62099, 	0.017028, 	23101200
62199, 	0.017000, 	23138400
62299, 	0.016973, 	23175600
62399, 	0.016946, 	23212800
62499, 	0.016919, 	23250000
62599, 	0.016892, 	23287200
62699, 	0.016865, 	23324400
62799, 	0.016838, 	23361600
62899, 	0.016811, 	23398800
62999, 	0.016784, 	23436000
63099, 	0.016758, 	23473200
63199, 	0.016731, 	23510400
63299, 	0.016705, 	23547600
63399, 	0.016679, 	23584800
63499, 	0.016652, 	23622000
63599, 	0.016626, 	23659200
63699, 	0.016600, 	23696400
63799, 	0.016574, 	23733600
63899, 	0.016548, 	23770800
63999, 	0.016522, 	23808000
64099, 	0.016496, 	23845200
64199, 	0.016471, 	23882400
64299, 	0.016445, 	23919600
64399, 	0.016420, 	23956800
64499, 	0.016394, 	23994000
64599, 	0.016369, 	24031200
64699, 	0.016343, 	24068400
64799, 	0.016318, 	24105600
64899, 	0.016293, 	24142800
64999, 	0.016268, 	24180000
65099, 	0.016243, 	24217200
65199, 	0.016218, 	24254400
65299, 	0.016193, 	24291600
65399, 	0.016168, 	24328800
65499, 	0.016144, 	24366000
65599, 	0.016119, 	24403200
65699, 	0.016095, 	24440400
65799, 	0.016070, 	24477600
65899, 	0.016046, 	24514800
65999, 	0.016021, 	24552000
66099, 	0.015997, 	24589200
66199, 	0.015973, 	24626400
66299, 	0.015949, 	24663600
66399, 	0.015925, 	24700800
66499, 	0.015901, 	24738000
66599, 	0.015877, 	24775200
66699, 	0.015853, 	24812400
66799, 	0.015830, 	24849600
66899, 	0.015806, 	24886800
66999, 	0.015782, 	24924000
67099, 	0.015759, 	24961200
67199, 	0.015735, 	24998400
67299, 	0.015712, 	25035600
67399, 	0.015689, 	25072800
67499, 	0.015665, 	25110000
67599, 	0.015642, 	25147200
67699, 	0.015619, 	25184400
67799, 	0.015596, 	25221600
67899, 	0.015573, 	25258800
67999, 	0.015550, 	25296000
68099, 	0.015527, 	25333200
68199, 	0.015505, 	25370400
68299, 	0.015482, 	25407600
68399, 	0.015459, 	25444800
68499, 	0.015437, 	25482000
68599, 	0.015414, 	25519200
68699, 	0.015392, 	25556400
68799, 	0.015369, 	25593600
68899, 	0.015347, 	25630800
68999, 	0.015325, 	25668000
69099, 	0.015303, 	25705200
69199, 	0.015281, 	25742400
69299, 	0.015259, 	25779600
69399, 	0.015237, 	25816800
69499, 	0.015215, 	25854000
69599, 	0.015193, 	25891200
69699, 	0.015171, 	25928400
69799, 	0.015149, 	25965600
69899, 	0.015128, 	26002800
69999, 	0.015106, 	26040000
70099, 	0.015084, 	26077200
70199, 	0.015063, 	26114400
70299, 	0.015041, 	26151600
70399, 	0.015020, 	26188800
70499, 	0.014999, 	26226000
70599, 	0.014978, 	26263200
70699, 	0.014956, 	26300400
70799, 	0.014935, 	26337600
70899, 	0.014914, 	26374800
70999, 	0.014893, 	26412000
71099, 	0.014872, 	26449200
71199, 	0.014851, 	26486400
71299, 	0.014831, 	26523600
71399, 	0.014810, 	26560800
71499, 	0.014789, 	26598000
71599, 	0.014768, 	26635200
71699, 	0.014748, 	26672400
71799, 	0.014727, 	26709600
71899, 	0.014707, 	26746800
71999, 	0.014686, 	26784000
72099, 	0.014666, 	26821200
72199, 	0.014646, 	26858400
72299, 	0.014625, 	26895600
72399, 	0.014605, 	26932800
72499, 	0.014585, 	26970000
72599, 	0.014565, 	27007200
72699, 	0.014545, 	27044400
72799, 	0.014525, 	27081600
72899, 	0.014505, 	27118800
72999, 	0.014485, 	27156000
73099, 	0.014465, 	27193200
73199, 	0.014446, 	27230400
73299, 	0.014426, 	27267600
73399, 	0.014406, 	27304800
73499, 	0.014387, 	27342000
73599, 	0.014367, 	27379200
73699, 	0.014348, 	27416400
73799, 	0.014328, 	27453600
73899, 	0.014309, 	27490800
73999, 	0.014289, 	27528000
74099, 	0.014270, 	27565200
74199, 	0.014251, 	27602400
74299, 	0.014232, 	27639600
74399, 	0.014213, 	27676800
74499, 	0.014194, 	27714000
74599, 	0.014174, 	27751200
74699, 	0.014156, 	27788400
74799, 	0.014137, 	27825600
74899, 	0.014118, 	27862800
74999, 	0.014099, 	27900000
75099, 	0.014080, 	27937200
75199, 	0.014061, 	27974400
75299, 	0.014043, 	28011600
75399, 	0.014024, 	28048800
75499, 	0.014006, 	28086000
75599, 	0.013987, 	28123200
75699, 	0.013969, 	28160400
75799, 	0.013950, 	28197600
75899, 	0.013932, 	28234800
75999, 	0.013913, 	28272000
76099, 	0.013895, 	28309200
76199, 	0.013877, 	28346400
76299, 	0.013859, 	28383600
76399, 	0.013841, 	28420800
76499, 	0.013822, 	28458000
76599, 	0.013804, 	28495200
76699, 	0.013786, 	28532400
76799, 	0.013768, 	28569600
76899, 	0.013751, 	28606800
76999, 	0.013733, 	28644000
77099, 	0.013715, 	28681200
77199, 	0.013697, 	28718400
77299, 	0.013679, 	28755600
77399, 	0.013662, 	28792800
77499, 	0.013644, 	28830000
77599, 	0.013626, 	28867200
77699, 	0.013609, 	28904400
77799, 	0.013591, 	28941600
77899, 	0.013574, 	28978800
77999, 	0.013557, 	29016000
78099, 	0.013539, 	29053200
78199, 	0.013522, 	29090400
78299, 	0.013505, 	29127600
78399, 	0.013487, 	29164800
78499, 	0.013470, 	29202000
78599, 	0.013453, 	29239200
78699, 	0.013436, 	29276400
78799, 	0.013419, 	29313600
78899, 	0.013402, 	29350800
78999, 	0.013385, 	29388000
79099, 	0.013368, 	29425200
79199, 	0.013351, 	29462400
79299, 	0.013334, 	29499600
79399, 	0.013318, 	29536800
79499, 	0.013301, 	29574000
79599, 	0.013284, 	29611200
79699, 	0.013267, 	29648400
79799, 	0.013251, 	29685600
79899, 	0.013234, 	29722800
79999, 	0.013218, 	29760000
80099, 	0.013201, 	29797200
80199, 	0.013185, 	29834400
80299, 	0.013168, 	29871600
80399, 	0.013152, 	29908800
80499, 	0.013136, 	29946000
80599, 	0.013119, 	29983200
80699, 	0.013103, 	30020400
80799, 	0.013087, 	30057600
80899, 	0.013071, 	30094800
80999, 	0.013055, 	30132000
81099, 	0.013038, 	30169200
81199, 	0.013022, 	30206400
81299, 	0.013006, 	30243600
81399, 	0.012990, 	30280800
81499, 	0.012974, 	30318000
81599, 	0.012959, 	30355200
81699, 	0.012943, 	30392400
81799, 	0.012927, 	30429600
81899, 	0.012911, 	30466800
81999, 	0.012895, 	30504000
82099, 	0.012880, 	30541200
82199, 	0.012864, 	30578400
82299, 	0.012848, 	30615600
82399, 	0.012833, 	30652800
82499, 	0.012817, 	30690000
82599, 	0.012802, 	30727200
82699, 	0.012786, 	30764400
82799, 	0.012771, 	30801600
82899, 	0.012755, 	30838800
82999, 	0.012740, 	30876000
83099, 	0.012725, 	30913200
83199, 	0.012709, 	30950400
83299, 	0.012694, 	30987600
83399, 	0.012679, 	31024800
83499, 	0.012664, 	31062000
83599, 	0.012648, 	31099200
83699, 	0.012633, 	31136400
83799, 	0.012618, 	31173600
83899, 	0.012603, 	31210800
83999, 	0.012588, 	31248000
84099, 	0.012573, 	31285200
84199, 	0.012558, 	31322400
84299, 	0.012543, 	31359600
84399, 	0.012529, 	31396800
84499, 	0.012514, 	31434000
84599, 	0.012499, 	31471200
84699, 	0.012484, 	31508400
84799, 	0.012470, 	31545600
84899, 	0.012455, 	31582800
84999, 	0.012440, 	31620000
85099, 	0.012426, 	31657200
85199, 	0.012411, 	31694400
85299, 	0.012396, 	31731600
85399, 	0.012382, 	31768800
85499, 	0.012367, 	31806000
85599, 	0.012353, 	31843200
85699, 	0.012339, 	31880400
85799, 	0.012324, 	31917600
85899, 	0.012310, 	31954800
85999, 	0.012296, 	31992000
86099, 	0.012281, 	32029200
86199, 	0.012267, 	32066400
86299, 	0.012253, 	32103600
86399, 	0.012239, 	32140800
86499, 	0.012224, 	32178000
86599, 	0.012210, 	32215200
86699, 	0.012196, 	32252400
86799, 	0.012182, 	32289600
86899, 	0.012168, 	32326800
86999, 	0.012154, 	32364000
87099, 	0.012140, 	32401200
87199, 	0.012126, 	32438400
87299, 	0.012112, 	32475600
87399, 	0.012099, 	32512800
87499, 	0.012085, 	32550000
87599, 	0.012071, 	32587200
87699, 	0.012057, 	32624400
87799, 	0.012043, 	32661600
87899, 	0.012030, 	32698800
87999, 	0.012016, 	32736000
88099, 	0.012002, 	32773200
88199, 	0.011989, 	32810400
88299, 	0.011975, 	32847600
88399, 	0.011962, 	32884800
88499, 	0.011948, 	32922000
88599, 	0.011935, 	32959200
88699, 	0.011921, 	32996400
88799, 	0.011908, 	33033600
88899, 	0.011894, 	33070800
88999, 	0.011881, 	33108000
89099, 	0.011868, 	33145200
89199, 	0.011854, 	33182400
89299, 	0.011841, 	33219600
89399, 	0.011828, 	33256800
89499, 	0.011815, 	33294000
89599, 	0.011801, 	33331200
89699, 	0.011788, 	33368400
89799, 	0.011775, 	33405600
89899, 	0.011762, 	33442800
89999, 	0.011749, 	33480000
90099, 	0.011736, 	33517200
90199, 	0.011723, 	33554400
90299, 	0.011710, 	33591600
90399, 	0.011697, 	33628800
90499, 	0.011684, 	33666000
90599, 	0.011671, 	33703200
90699, 	0.011658, 	33740400
90799, 	0.011646, 	33777600
90899, 	0.011633, 	33814800
90999, 	0.011620, 	33852000
91099, 	0.011607, 	33889200
91199, 	0.011594, 	33926400
91299, 	0.011582, 	33963600
91399, 	0.011569, 	34000800
91499, 	0.011556, 	34038000
91599, 	0.011544, 	34075200
91699, 	0.011531, 	34112400
91799, 	0.011519, 	34149600
91899, 	0.011506, 	34186800
91999, 	0.011494, 	34224000
92099, 	0.011481, 	34261200
92199, 	0.011469, 	34298400
92299, 	0.011456, 	34335600
92399, 	0.011444, 	34372800
92499, 	0.011431, 	34410000
92599, 	0.011419, 	34447200
92699, 	0.011407, 	34484400
92799, 	0.011395, 	34521600
92899, 	0.011382, 	34558800
92999, 	0.011370, 	34596000
93099, 	0.011358, 	34633200
93199, 	0.011346, 	34670400
93299, 	0.011333, 	34707600
93399, 	0.011321, 	34744800
93499, 	0.011309, 	34782000
93599, 	0.011297, 	34819200
93699, 	0.011285, 	34856400
93799, 	0.011273, 	34893600
93899, 	0.011261, 	34930800
93999, 	0.011249, 	34968000
94099, 	0.011237, 	35005200
94199, 	0.011225, 	35042400
94299, 	0.011213, 	35079600
94399, 	0.011201, 	35116800
94499, 	0.011190, 	35154000
94599, 	0.011178, 	35191200
94699, 	0.011166, 	35228400
94799, 	0.011154, 	35265600
94899, 	0.011142, 	35302800
94999, 	0.011131, 	35340000
95099, 	0.011119, 	35377200
95199, 	0.011107, 	35414400
95299, 	0.011096, 	35451600
95399, 	0.011084, 	35488800
95499, 	0.011072, 	35526000
95599, 	0.011061, 	35563200
95699, 	0.011049, 	35600400
95799, 	0.011038, 	35637600
95899, 	0.011026, 	35674800
95999, 	0.011015, 	35712000
96099, 	0.011003, 	35749200
96199, 	0.010992, 	35786400
96299, 	0.010980, 	35823600
96399, 	0.010969, 	35860800
96499, 	0.010958, 	35898000
96599, 	0.010946, 	35935200
96699, 	0.010935, 	35972400
96799, 	0.010924, 	36009600
96899, 	0.010912, 	36046800
96999, 	0.010901, 	36084000
97099, 	0.010890, 	36121200
97199, 	0.010879, 	36158400
97299, 	0.010868, 	36195600
97399, 	0.010856, 	36232800
97499, 	0.010845, 	36270000
97599, 	0.010834, 	36307200
97699, 	0.010823, 	36344400
97799, 	0.010812, 	36381600
97899, 	0.010801, 	36418800
97999, 	0.010790, 	36456000
98099, 	0.010779, 	36493200
98199, 	0.010768, 	36530400
98299, 	0.010757, 	36567600
98399, 	0.010746, 	36604800
98499, 	0.010735, 	36642000
98599, 	0.010724, 	36679200
98699, 	0.010713, 	36716400
98799, 	0.010703, 	36753600
98899, 	0.010692, 	36790800
98999, 	0.010681, 	36828000
99099, 	0.010670, 	36865200
99199, 	0.010659, 	36902400
99299, 	0.010649, 	36939600
99399, 	0.010638, 	36976800
99499, 	0.010627, 	37014000
99599, 	0.010617, 	37051200
99699, 	0.010606, 	37088400
99799, 	0.010595, 	37125600
99899, 	0.010585, 	37162800
99999, 	0.010574, 	37200000


==> src/fig/baseline/max-gaussian-dewa-m-p-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.016060, 	393600
199, 	0.082911, 	787200
299, 	0.078060, 	1180800
399, 	0.085638, 	1574400
499, 	0.077839, 	1968000
599, 	0.065871, 	2361600
699, 	0.056448, 	2755200
799, 	0.049383, 	3148800
899, 	0.043890, 	3542400
999, 	0.039496, 	3936000
1099, 	0.035902, 	4329600
1199, 	0.032908, 	4723200
1299, 	0.030375, 	5116800
1399, 	0.028204, 	5510400
1499, 	0.026322, 	5904000
1599, 	0.024676, 	6297600
1699, 	0.023224, 	6691200
1799, 	0.021933, 	7084800
1899, 	0.020778, 	7478400
1999, 	0.019738, 	7872000
2099, 	0.018798, 	8265600
2199, 	0.017943, 	8659200
2299, 	0.017163, 	9052800
2399, 	0.016447, 	9446400
2499, 	0.015789, 	9840000
2599, 	0.015182, 	10233600
2699, 	0.014619, 	10627200
2799, 	0.014097, 	11020800
2899, 	0.013610, 	11414400
2999, 	0.013157, 	11808000
3099, 	0.012732, 	12201600
3199, 	0.012334, 	12595200
3299, 	0.011960, 	12988800
3399, 	0.011608, 	13382400
3499, 	0.011277, 	13776000
3599, 	0.010963, 	14169600
3699, 	0.010667, 	14563200
3799, 	0.010386, 	14956800
3899, 	0.010120, 	15350400
3999, 	0.009867, 	15744000
4099, 	0.009626, 	16137600
4199, 	0.009397, 	16531200
4299, 	0.009178, 	16924800
4399, 	0.008970, 	17318400
4499, 	0.008770, 	17712000
4599, 	0.008579, 	18105600
4699, 	0.008397, 	18499200
4799, 	0.008222, 	18892800
4899, 	0.008054, 	19286400
4999, 	0.007893, 	19680000
5099, 	0.007738, 	20073600
5199, 	0.007589, 	20467200
5299, 	0.007446, 	20860800
5399, 	0.007308, 	21254400
5499, 	0.007175, 	21648000
5599, 	0.007047, 	22041600
5699, 	0.006923, 	22435200
5799, 	0.006804, 	22828800
5899, 	0.006689, 	23222400
5999, 	0.006577, 	23616000
6099, 	0.006469, 	24009600
6199, 	0.006365, 	24403200
6299, 	0.006264, 	24796800
6399, 	0.006166, 	25190400
6499, 	0.006071, 	25584000
6599, 	0.005979, 	25977600
6699, 	0.005890, 	26371200
6799, 	0.005803, 	26764800
6899, 	0.005719, 	27158400
6999, 	0.005637, 	27552000
7099, 	0.005558, 	27945600
7199, 	0.005481, 	28339200
7299, 	0.005406, 	28732800
7399, 	0.005333, 	29126400
7499, 	0.005262, 	29520000
7599, 	0.005192, 	29913600
7699, 	0.005125, 	30307200
7799, 	0.005059, 	30700800
7899, 	0.004995, 	31094400
7999, 	0.004933, 	31488000
8099, 	0.004872, 	31881600
8199, 	0.004812, 	32275200
8299, 	0.004754, 	32668800
8399, 	0.004698, 	33062400
8499, 	0.004643, 	33456000
8599, 	0.004589, 	33849600
8699, 	0.004536, 	34243200
8799, 	0.004484, 	34636800
8899, 	0.004434, 	35030400
8999, 	0.004385, 	35424000
9099, 	0.004336, 	35817600
9199, 	0.004289, 	36211200
9299, 	0.004243, 	36604800
9399, 	0.004198, 	36998400
9499, 	0.004154, 	37392000
9599, 	0.004111, 	37785600
9699, 	0.004068, 	38179200
9799, 	0.004027, 	38572800
9899, 	0.003986, 	38966400
9999, 	0.003946, 	39360000


==> src/fig/baseline/sparse-ewa-m.txt <==
t, 	regret, 	communication
99, 	0.252217, 	505000
199, 	0.168321, 	1010000
299, 	0.121796, 	1515000
399, 	0.103442, 	2020000
499, 	0.080825, 	2525000
599, 	0.067331, 	3030000
699, 	0.057699, 	3535000
799, 	0.050477, 	4040000
899, 	0.044863, 	4545000
999, 	0.040372, 	5050000
1099, 	0.036698, 	5555000
1199, 	0.033638, 	6060000
1299, 	0.031048, 	6565000
1399, 	0.028829, 	7070000
1499, 	0.026906, 	7575000
1599, 	0.025223, 	8080000
1699, 	0.023738, 	8585000
1799, 	0.022419, 	9090000
1899, 	0.021238, 	9595000
1999, 	0.020176, 	10100000
2099, 	0.019215, 	10605000
2199, 	0.018341, 	11110000
2299, 	0.017543, 	11615000
2399, 	0.016812, 	12120000
2499, 	0.016139, 	12625000
2599, 	0.015518, 	13130000
2699, 	0.014943, 	13635000
2799, 	0.014409, 	14140000
2899, 	0.013912, 	14645000
2999, 	0.013448, 	15150000
3099, 	0.013014, 	15655000
3199, 	0.012608, 	16160000
3299, 	0.012225, 	16665000
3399, 	0.011866, 	17170000
3499, 	0.011527, 	17675000
3599, 	0.011206, 	18180000
3699, 	0.010903, 	18685000
3799, 	0.010616, 	19190000
3899, 	0.010344, 	19695000
3999, 	0.010085, 	20200000
4099, 	0.009839, 	20705000
4199, 	0.009605, 	21210000
4299, 	0.009382, 	21715000
4399, 	0.009168, 	22220000
4499, 	0.008965, 	22725000
4599, 	0.008770, 	23230000
4699, 	0.008583, 	23735000
4799, 	0.008404, 	24240000
4899, 	0.008233, 	24745000
4999, 	0.008068, 	25250000
5099, 	0.007910, 	25755000
5199, 	0.007758, 	26260000
5299, 	0.007611, 	26765000
5399, 	0.007470, 	27270000
5499, 	0.007334, 	27775000
5599, 	0.007203, 	28280000
5699, 	0.007077, 	28785000
5799, 	0.006955, 	29290000
5899, 	0.006837, 	29795000
5999, 	0.006723, 	30300000
6099, 	0.006613, 	30805000
6199, 	0.006506, 	31310000
6299, 	0.006403, 	31815000
6399, 	0.006303, 	32320000
6499, 	0.006206, 	32825000
6599, 	0.006112, 	33330000
6699, 	0.006021, 	33835000
6799, 	0.005932, 	34340000
6899, 	0.005846, 	34845000
6999, 	0.005762, 	35350000
7099, 	0.005681, 	35855000
7199, 	0.005602, 	36360000
7299, 	0.005526, 	36865000
7399, 	0.005451, 	37370000
7499, 	0.005378, 	37875000
7599, 	0.005307, 	38380000
7699, 	0.005239, 	38885000
7799, 	0.005171, 	39390000
7899, 	0.005106, 	39895000
7999, 	0.005042, 	40400000
8099, 	0.004980, 	40905000
8199, 	0.004919, 	41410000
8299, 	0.004860, 	41915000
8399, 	0.004802, 	42420000
8499, 	0.004745, 	42925000
8599, 	0.004690, 	43430000
8699, 	0.004636, 	43935000
8799, 	0.004584, 	44440000
8899, 	0.004532, 	44945000
8999, 	0.004482, 	45450000
9099, 	0.004433, 	45955000
9199, 	0.004384, 	46460000
9299, 	0.004337, 	46965000
9399, 	0.004291, 	47470000
9499, 	0.004246, 	47975000
9599, 	0.004202, 	48480000
9699, 	0.004158, 	48985000
9799, 	0.004116, 	49490000
9899, 	0.004074, 	49995000
9999, 	0.004034, 	50500000


==> src/fig/baseline/sparse-ewa.txt <==
t, 	regret, 	communication
99, 	0.159749, 	510000
199, 	0.146547, 	1020000
299, 	0.133363, 	1530000
399, 	0.116423, 	2040000
499, 	0.095057, 	2550000
599, 	0.079459, 	3060000
699, 	0.068213, 	3570000
799, 	0.059676, 	4080000
899, 	0.053038, 	4590000
999, 	0.047728, 	5100000
1099, 	0.043386, 	5610000
1199, 	0.039767, 	6120000
1299, 	0.036706, 	6630000
1399, 	0.034082, 	7140000
1499, 	0.031808, 	7650000
1599, 	0.029819, 	8160000
1699, 	0.028064, 	8670000
1799, 	0.026504, 	9180000
1899, 	0.025108, 	9690000
1999, 	0.023852, 	10200000
2099, 	0.022716, 	10710000
2199, 	0.021683, 	11220000
2299, 	0.020740, 	11730000
2399, 	0.019875, 	12240000
2499, 	0.019080, 	12750000
2599, 	0.018346, 	13260000
2699, 	0.017666, 	13770000
2799, 	0.017035, 	14280000
2899, 	0.016447, 	14790000
2999, 	0.015899, 	15300000
3099, 	0.015386, 	15810000
3199, 	0.014905, 	16320000
3299, 	0.014453, 	16830000
3399, 	0.014028, 	17340000
3499, 	0.013627, 	17850000
3599, 	0.013248, 	18360000
3699, 	0.012890, 	18870000
3799, 	0.012551, 	19380000
3899, 	0.012229, 	19890000
3999, 	0.011923, 	20400000
4099, 	0.011632, 	20910000
4199, 	0.011355, 	21420000
4299, 	0.011091, 	21930000
4399, 	0.010839, 	22440000
4499, 	0.010598, 	22950000
4599, 	0.010368, 	23460000
4699, 	0.010147, 	23970000
4799, 	0.009936, 	24480000
4899, 	0.009733, 	24990000
4999, 	0.009538, 	25500000
5099, 	0.009351, 	26010000
5199, 	0.009171, 	26520000
5299, 	0.008998, 	27030000
5399, 	0.008831, 	27540000
5499, 	0.008671, 	28050000
5599, 	0.008516, 	28560000
5699, 	0.008367, 	29070000
5799, 	0.008222, 	29580000
5899, 	0.008083, 	30090000
5999, 	0.007948, 	30600000
6099, 	0.007818, 	31110000
6199, 	0.007692, 	31620000
6299, 	0.007570, 	32130000
6399, 	0.007451, 	32640000
6499, 	0.007337, 	33150000
6599, 	0.007225, 	33660000
6699, 	0.007118, 	34170000
6799, 	0.007013, 	34680000
6899, 	0.006911, 	35190000
6999, 	0.006813, 	35700000
7099, 	0.006717, 	36210000
7199, 	0.006623, 	36720000
7299, 	0.006533, 	37230000
7399, 	0.006444, 	37740000
7499, 	0.006358, 	38250000
7599, 	0.006275, 	38760000
7699, 	0.006193, 	39270000
7799, 	0.006114, 	39780000
7899, 	0.006036, 	40290000
7999, 	0.005961, 	40800000
8099, 	0.005887, 	41310000
8199, 	0.005815, 	41820000
8299, 	0.005745, 	42330000
8399, 	0.005677, 	42840000
8499, 	0.005610, 	43350000
8599, 	0.005545, 	43860000
8699, 	0.005481, 	44370000
8799, 	0.005419, 	44880000
8899, 	0.005358, 	45390000
8999, 	0.005298, 	45900000
9099, 	0.005240, 	46410000
9199, 	0.005183, 	46920000
9299, 	0.005128, 	47430000
9399, 	0.005073, 	47940000
9499, 	0.005020, 	48450000
9599, 	0.004967, 	48960000
9699, 	0.004916, 	49470000
9799, 	0.004866, 	49980000
9899, 	0.004817, 	50490000
9999, 	0.004769, 	51000000


==> src/fig/baseline/sparse-exp3-m.txt <==
t, 	regret, 	communication
99, 	0.131205, 	10000
199, 	0.162889, 	20000
299, 	0.175219, 	30000
399, 	0.149092, 	40000
499, 	0.147227, 	50000
599, 	0.142035, 	60000
699, 	0.126120, 	70000
799, 	0.129769, 	80000
899, 	0.123284, 	90000
999, 	0.130317, 	100000
1099, 	0.135134, 	110000
1199, 	0.138188, 	120000
1299, 	0.144807, 	130000
1399, 	0.142011, 	140000
1499, 	0.146819, 	150000
1599, 	0.151777, 	160000
1699, 	0.149310, 	170000
1799, 	0.146859, 	180000
1899, 	0.146083, 	190000
1999, 	0.144099, 	200000
2099, 	0.147079, 	210000
2199, 	0.147569, 	220000
2299, 	0.150546, 	230000
2399, 	0.152609, 	240000
2499, 	0.151697, 	250000
2599, 	0.151887, 	260000
2699, 	0.150156, 	270000
2799, 	0.152417, 	280000
2899, 	0.149853, 	290000
2999, 	0.150334, 	300000
3099, 	0.150072, 	310000
3199, 	0.151984, 	320000
3299, 	0.152870, 	330000
3399, 	0.149716, 	340000
3499, 	0.150747, 	350000
3599, 	0.152703, 	360000
3699, 	0.149978, 	370000
3799, 	0.150911, 	380000
3899, 	0.151605, 	390000
3999, 	0.150902, 	400000
4099, 	0.151554, 	410000
4199, 	0.150430, 	420000
4299, 	0.151327, 	430000
4399, 	0.151338, 	440000
4499, 	0.151001, 	450000
4599, 	0.150859, 	460000
4699, 	0.151423, 	470000
4799, 	0.151990, 	480000
4899, 	0.153411, 	490000
4999, 	0.152755, 	500000
5099, 	0.152829, 	510000
5199, 	0.153269, 	520000
5299, 	0.153461, 	530000
5399, 	0.150464, 	540000
5499, 	0.152280, 	550000
5599, 	0.152253, 	560000
5699, 	0.151592, 	570000
5799, 	0.151027, 	580000
5899, 	0.151865, 	590000
5999, 	0.151428, 	600000
6099, 	0.151946, 	610000
6199, 	0.152629, 	620000
6299, 	0.151721, 	630000
6399, 	0.151391, 	640000
6499, 	0.150069, 	650000
6599, 	0.150226, 	660000
6699, 	0.149708, 	670000
6799, 	0.148909, 	680000
6899, 	0.149985, 	690000
6999, 	0.151632, 	700000
7099, 	0.151100, 	710000
7199, 	0.150437, 	720000
7299, 	0.151169, 	730000
7399, 	0.151578, 	740000
7499, 	0.151205, 	750000
7599, 	0.150963, 	760000
7699, 	0.152389, 	770000
7799, 	0.152929, 	780000
7899, 	0.154004, 	790000
7999, 	0.155116, 	800000
8099, 	0.155745, 	810000
8199, 	0.154506, 	820000
8299, 	0.154872, 	830000
8399, 	0.155327, 	840000
8499, 	0.155051, 	850000
8599, 	0.155415, 	860000
8699, 	0.155894, 	870000
8799, 	0.155362, 	880000
8899, 	0.154781, 	890000
8999, 	0.154233, 	900000
9099, 	0.155080, 	910000
9199, 	0.154509, 	920000
9299, 	0.155420, 	930000
9399, 	0.154675, 	940000
9499, 	0.154326, 	950000
9599, 	0.154189, 	960000
9699, 	0.154617, 	970000
9799, 	0.154903, 	980000
9899, 	0.155926, 	990000
9999, 	0.156704, 	1000000
10099, 	0.157107, 	1010000
10199, 	0.157471, 	1020000
10299, 	0.158271, 	1030000
10399, 	0.157270, 	1040000
10499, 	0.157887, 	1050000
10599, 	0.157887, 	1060000
10699, 	0.157980, 	1070000
10799, 	0.157680, 	1080000
10899, 	0.158085, 	1090000
10999, 	0.158446, 	1100000
11099, 	0.158819, 	1110000
11199, 	0.159059, 	1120000
11299, 	0.158602, 	1130000
11399, 	0.158123, 	1140000
11499, 	0.157953, 	1150000
11599, 	0.158345, 	1160000
11699, 	0.157697, 	1170000
11799, 	0.158659, 	1180000
11899, 	0.158867, 	1190000
11999, 	0.158454, 	1200000
12099, 	0.157934, 	1210000
12199, 	0.157346, 	1220000
12299, 	0.156369, 	1230000
12399, 	0.156938, 	1240000
12499, 	0.156135, 	1250000
12599, 	0.155936, 	1260000
12699, 	0.155842, 	1270000
12799, 	0.156002, 	1280000
12899, 	0.156507, 	1290000
12999, 	0.156290, 	1300000
13099, 	0.155673, 	1310000
13199, 	0.154248, 	1320000
13299, 	0.155005, 	1330000
13399, 	0.155303, 	1340000
13499, 	0.155695, 	1350000
13599, 	0.155635, 	1360000
13699, 	0.155244, 	1370000
13799, 	0.154789, 	1380000
13899, 	0.154371, 	1390000
13999, 	0.153937, 	1400000
14099, 	0.153940, 	1410000
14199, 	0.153654, 	1420000
14299, 	0.153459, 	1430000
14399, 	0.153877, 	1440000
14499, 	0.153755, 	1450000
14599, 	0.153661, 	1460000
14699, 	0.154459, 	1470000
14799, 	0.154478, 	1480000
14899, 	0.153981, 	1490000
14999, 	0.153631, 	1500000
15099, 	0.153747, 	1510000
15199, 	0.154456, 	1520000
15299, 	0.153950, 	1530000
15399, 	0.154133, 	1540000
15499, 	0.154486, 	1550000
15599, 	0.153856, 	1560000
15699, 	0.153848, 	1570000
15799, 	0.152969, 	1580000
15899, 	0.153424, 	1590000
15999, 	0.153515, 	1600000
16099, 	0.152883, 	1610000
16199, 	0.153299, 	1620000
16299, 	0.152851, 	1630000
16399, 	0.152709, 	1640000
16499, 	0.153064, 	1650000
16599, 	0.153300, 	1660000
16699, 	0.152866, 	1670000
16799, 	0.152969, 	1680000
16899, 	0.152406, 	1690000
16999, 	0.152066, 	1700000
17099, 	0.152158, 	1710000
17199, 	0.152100, 	1720000
17299, 	0.152214, 	1730000
17399, 	0.152431, 	1740000
17499, 	0.152262, 	1750000
17599, 	0.152402, 	1760000
17699, 	0.152254, 	1770000
17799, 	0.152465, 	1780000
17899, 	0.152575, 	1790000
17999, 	0.152871, 	1800000
18099, 	0.152481, 	1810000
18199, 	0.152064, 	1820000
18299, 	0.152322, 	1830000
18399, 	0.151888, 	1840000
18499, 	0.152325, 	1850000
18599, 	0.152035, 	1860000
18699, 	0.152157, 	1870000
18799, 	0.152473, 	1880000
18899, 	0.152154, 	1890000
18999, 	0.152101, 	1900000
19099, 	0.151730, 	1910000
19199, 	0.151595, 	1920000
19299, 	0.151793, 	1930000
19399, 	0.151986, 	1940000
19499, 	0.152250, 	1950000
19599, 	0.152088, 	1960000
19699, 	0.151688, 	1970000
19799, 	0.151471, 	1980000
19899, 	0.151950, 	1990000
19999, 	0.151457, 	2000000
20099, 	0.151461, 	2010000
20199, 	0.151503, 	2020000
20299, 	0.151520, 	2030000
20399, 	0.151708, 	2040000
20499, 	0.151916, 	2050000
20599, 	0.152126, 	2060000
20699, 	0.151999, 	2070000
20799, 	0.151924, 	2080000
20899, 	0.151820, 	2090000
20999, 	0.151127, 	2100000
21099, 	0.150868, 	2110000
21199, 	0.151048, 	2120000
21299, 	0.150952, 	2130000
21399, 	0.150910, 	2140000
21499, 	0.150971, 	2150000
21599, 	0.150987, 	2160000
21699, 	0.150523, 	2170000
21799, 	0.150426, 	2180000
21899, 	0.150341, 	2190000
21999, 	0.150594, 	2200000
22099, 	0.150836, 	2210000
22199, 	0.150832, 	2220000
22299, 	0.150633, 	2230000
22399, 	0.150614, 	2240000
22499, 	0.150675, 	2250000
22599, 	0.150788, 	2260000
22699, 	0.150951, 	2270000
22799, 	0.150869, 	2280000
22899, 	0.150778, 	2290000
22999, 	0.150974, 	2300000
23099, 	0.150689, 	2310000
23199, 	0.150302, 	2320000
23299, 	0.150277, 	2330000
23399, 	0.150390, 	2340000
23499, 	0.150814, 	2350000
23599, 	0.150889, 	2360000
23699, 	0.150739, 	2370000
23799, 	0.150475, 	2380000
23899, 	0.150255, 	2390000
23999, 	0.150087, 	2400000
24099, 	0.150163, 	2410000
24199, 	0.150240, 	2420000
24299, 	0.150084, 	2430000
24399, 	0.150080, 	2440000
24499, 	0.149956, 	2450000
24599, 	0.149574, 	2460000
24699, 	0.149017, 	2470000
24799, 	0.148821, 	2480000
24899, 	0.148808, 	2490000
24999, 	0.148874, 	2500000
25099, 	0.148759, 	2510000
25199, 	0.148814, 	2520000
25299, 	0.148652, 	2530000
25399, 	0.148477, 	2540000
25499, 	0.148518, 	2550000
25599, 	0.148474, 	2560000
25699, 	0.148300, 	2570000
25799, 	0.148350, 	2580000
25899, 	0.148450, 	2590000
25999, 	0.148554, 	2600000
26099, 	0.148845, 	2610000
26199, 	0.148841, 	2620000
26299, 	0.148541, 	2630000
26399, 	0.148393, 	2640000
26499, 	0.148060, 	2650000
26599, 	0.147905, 	2660000
26699, 	0.147910, 	2670000
26799, 	0.147958, 	2680000
26899, 	0.148136, 	2690000
26999, 	0.148148, 	2700000
27099, 	0.148117, 	2710000
27199, 	0.147915, 	2720000
27299, 	0.147961, 	2730000
27399, 	0.147561, 	2740000
27499, 	0.147291, 	2750000
27599, 	0.146943, 	2760000
27699, 	0.146990, 	2770000
27799, 	0.147093, 	2780000
27899, 	0.146764, 	2790000
27999, 	0.146768, 	2800000
28099, 	0.146819, 	2810000
28199, 	0.146520, 	2820000
28299, 	0.146404, 	2830000
28399, 	0.146440, 	2840000
28499, 	0.146019, 	2850000
28599, 	0.146168, 	2860000
28699, 	0.145867, 	2870000
28799, 	0.145640, 	2880000
28899, 	0.145667, 	2890000
28999, 	0.145405, 	2900000
29099, 	0.145515, 	2910000
29199, 	0.145149, 	2920000
29299, 	0.144910, 	2930000
29399, 	0.144821, 	2940000
29499, 	0.144792, 	2950000
29599, 	0.144796, 	2960000
29699, 	0.144766, 	2970000
29799, 	0.144617, 	2980000
29899, 	0.144651, 	2990000
29999, 	0.144590, 	3000000
30099, 	0.144561, 	3010000
30199, 	0.144671, 	3020000
30299, 	0.144431, 	3030000
30399, 	0.144196, 	3040000
30499, 	0.143526, 	3050000
30599, 	0.143595, 	3060000
30699, 	0.143717, 	3070000
30799, 	0.143467, 	3080000
30899, 	0.143364, 	3090000
30999, 	0.143426, 	3100000
31099, 	0.143379, 	3110000
31199, 	0.143057, 	3120000
31299, 	0.142999, 	3130000
31399, 	0.143002, 	3140000
31499, 	0.142740, 	3150000
31599, 	0.142660, 	3160000
31699, 	0.142506, 	3170000
31799, 	0.142449, 	3180000
31899, 	0.142393, 	3190000
31999, 	0.142310, 	3200000
32099, 	0.142337, 	3210000
32199, 	0.142167, 	3220000
32299, 	0.141986, 	3230000
32399, 	0.141903, 	3240000
32499, 	0.141696, 	3250000
32599, 	0.141623, 	3260000
32699, 	0.141530, 	3270000
32799, 	0.141332, 	3280000
32899, 	0.141471, 	3290000
32999, 	0.141375, 	3300000
33099, 	0.141252, 	3310000
33199, 	0.141179, 	3320000
33299, 	0.141066, 	3330000
33399, 	0.141063, 	3340000
33499, 	0.140889, 	3350000
33599, 	0.140829, 	3360000
33699, 	0.140545, 	3370000
33799, 	0.140493, 	3380000
33899, 	0.140222, 	3390000
33999, 	0.140050, 	3400000
34099, 	0.139777, 	3410000
34199, 	0.139963, 	3420000
34299, 	0.139938, 	3430000
34399, 	0.139934, 	3440000
34499, 	0.139726, 	3450000
34599, 	0.139718, 	3460000
34699, 	0.139606, 	3470000
34799, 	0.139610, 	3480000
34899, 	0.139523, 	3490000
34999, 	0.139721, 	3500000
35099, 	0.139767, 	3510000
35199, 	0.139626, 	3520000
35299, 	0.139731, 	3530000
35399, 	0.139659, 	3540000
35499, 	0.139422, 	3550000
35599, 	0.139113, 	3560000
35699, 	0.138718, 	3570000
35799, 	0.138579, 	3580000
35899, 	0.138681, 	3590000
35999, 	0.138527, 	3600000
36099, 	0.138385, 	3610000
36199, 	0.138227, 	3620000
36299, 	0.137971, 	3630000
36399, 	0.137845, 	3640000
36499, 	0.137784, 	3650000
36599, 	0.137713, 	3660000
36699, 	0.137558, 	3670000
36799, 	0.137615, 	3680000
36899, 	0.137500, 	3690000
36999, 	0.137288, 	3700000
37099, 	0.137249, 	3710000
37199, 	0.137141, 	3720000
37299, 	0.136763, 	3730000
37399, 	0.136729, 	3740000
37499, 	0.136406, 	3750000
37599, 	0.136219, 	3760000
37699, 	0.136013, 	3770000
37799, 	0.135876, 	3780000
37899, 	0.135845, 	3790000
37999, 	0.135745, 	3800000
38099, 	0.135621, 	3810000
38199, 	0.135441, 	3820000
38299, 	0.135251, 	3830000
38399, 	0.135153, 	3840000
38499, 	0.134853, 	3850000
38599, 	0.134653, 	3860000
38699, 	0.134603, 	3870000
38799, 	0.134540, 	3880000
38899, 	0.134392, 	3890000
38999, 	0.134288, 	3900000
39099, 	0.134158, 	3910000
39199, 	0.134164, 	3920000
39299, 	0.133979, 	3930000
39399, 	0.133960, 	3940000
39499, 	0.134013, 	3950000
39599, 	0.133828, 	3960000
39699, 	0.133643, 	3970000
39799, 	0.133268, 	3980000
39899, 	0.133028, 	3990000
39999, 	0.132932, 	4000000
40099, 	0.132632, 	4010000
40199, 	0.132410, 	4020000
40299, 	0.132473, 	4030000
40399, 	0.132313, 	4040000
40499, 	0.132361, 	4050000
40599, 	0.132200, 	4060000
40699, 	0.131982, 	4070000
40799, 	0.131765, 	4080000
40899, 	0.131584, 	4090000
40999, 	0.131374, 	4100000
41099, 	0.131397, 	4110000
41199, 	0.131241, 	4120000
41299, 	0.131237, 	4130000
41399, 	0.131035, 	4140000
41499, 	0.130875, 	4150000
41599, 	0.130723, 	4160000
41699, 	0.130502, 	4170000
41799, 	0.130287, 	4180000
41899, 	0.130340, 	4190000
41999, 	0.130242, 	4200000
42099, 	0.130228, 	4210000
42199, 	0.130321, 	4220000
42299, 	0.130429, 	4230000
42399, 	0.130222, 	4240000
42499, 	0.130084, 	4250000
42599, 	0.129776, 	4260000
42699, 	0.129536, 	4270000
42799, 	0.129298, 	4280000
42899, 	0.129126, 	4290000
42999, 	0.128966, 	4300000
43099, 	0.128955, 	4310000
43199, 	0.128950, 	4320000
43299, 	0.128859, 	4330000
43399, 	0.128724, 	4340000
43499, 	0.128634, 	4350000
43599, 	0.128436, 	4360000
43699, 	0.128320, 	4370000
43799, 	0.128260, 	4380000
43899, 	0.128255, 	4390000
43999, 	0.128209, 	4400000
44099, 	0.128123, 	4410000
44199, 	0.127918, 	4420000
44299, 	0.127791, 	4430000
44399, 	0.127669, 	4440000
44499, 	0.127473, 	4450000
44599, 	0.127244, 	4460000
44699, 	0.127053, 	4470000
44799, 	0.126690, 	4480000
44899, 	0.126797, 	4490000
44999, 	0.126624, 	4500000
45099, 	0.126376, 	4510000
45199, 	0.126175, 	4520000
45299, 	0.125953, 	4530000
45399, 	0.125823, 	4540000
45499, 	0.125892, 	4550000
45599, 	0.125704, 	4560000
45699, 	0.125621, 	4570000
45799, 	0.125459, 	4580000
45899, 	0.125380, 	4590000
45999, 	0.125386, 	4600000
46099, 	0.125134, 	4610000
46199, 	0.124929, 	4620000
46299, 	0.124903, 	4630000
46399, 	0.124806, 	4640000
46499, 	0.124614, 	4650000
46599, 	0.124500, 	4660000
46699, 	0.124316, 	4670000
46799, 	0.124249, 	4680000
46899, 	0.124179, 	4690000
46999, 	0.124107, 	4700000
47099, 	0.124052, 	4710000
47199, 	0.123859, 	4720000
47299, 	0.123783, 	4730000
47399, 	0.123615, 	4740000
47499, 	0.123533, 	4750000
47599, 	0.123445, 	4760000
47699, 	0.123351, 	4770000
47799, 	0.123149, 	4780000
47899, 	0.122998, 	4790000
47999, 	0.122776, 	4800000
48099, 	0.122652, 	4810000
48199, 	0.122451, 	4820000
48299, 	0.122362, 	4830000
48399, 	0.122249, 	4840000
48499, 	0.122144, 	4850000
48599, 	0.122112, 	4860000
48699, 	0.122065, 	4870000
48799, 	0.121924, 	4880000
48899, 	0.121765, 	4890000
48999, 	0.121651, 	4900000
49099, 	0.121472, 	4910000
49199, 	0.121276, 	4920000
49299, 	0.121109, 	4930000
49399, 	0.121024, 	4940000
49499, 	0.120898, 	4950000
49599, 	0.120825, 	4960000
49699, 	0.120686, 	4970000
49799, 	0.120508, 	4980000
49899, 	0.120354, 	4990000
49999, 	0.120179, 	5000000
50099, 	0.120064, 	5010000
50199, 	0.119908, 	5020000
50299, 	0.119813, 	5030000
50399, 	0.119658, 	5040000
50499, 	0.119456, 	5050000
50599, 	0.119280, 	5060000
50699, 	0.119116, 	5070000
50799, 	0.118934, 	5080000
50899, 	0.118805, 	5090000
50999, 	0.118598, 	5100000
51099, 	0.118483, 	5110000
51199, 	0.118297, 	5120000
51299, 	0.118098, 	5130000
51399, 	0.118008, 	5140000
51499, 	0.117883, 	5150000
51599, 	0.117756, 	5160000
51699, 	0.117490, 	5170000
51799, 	0.117357, 	5180000
51899, 	0.117174, 	5190000
51999, 	0.117047, 	5200000
52099, 	0.116910, 	5210000
52199, 	0.116687, 	5220000
52299, 	0.116548, 	5230000
52399, 	0.116397, 	5240000
52499, 	0.116256, 	5250000
52599, 	0.116210, 	5260000
52699, 	0.116192, 	5270000
52799, 	0.116036, 	5280000
52899, 	0.115943, 	5290000
52999, 	0.115812, 	5300000
53099, 	0.115760, 	5310000
53199, 	0.115651, 	5320000
53299, 	0.115376, 	5330000
53399, 	0.115201, 	5340000
53499, 	0.115081, 	5350000
53599, 	0.114957, 	5360000
53699, 	0.114813, 	5370000
53799, 	0.114754, 	5380000
53899, 	0.114519, 	5390000
53999, 	0.114336, 	5400000
54099, 	0.114307, 	5410000
54199, 	0.114196, 	5420000
54299, 	0.114077, 	5430000
54399, 	0.113868, 	5440000
54499, 	0.113687, 	5450000
54599, 	0.113583, 	5460000
54699, 	0.113379, 	5470000
54799, 	0.113266, 	5480000
54899, 	0.113168, 	5490000
54999, 	0.113013, 	5500000
55099, 	0.112889, 	5510000
55199, 	0.112654, 	5520000
55299, 	0.112472, 	5530000
55399, 	0.112295, 	5540000
55499, 	0.112154, 	5550000
55599, 	0.112055, 	5560000
55699, 	0.111959, 	5570000
55799, 	0.111842, 	5580000
55899, 	0.111692, 	5590000
55999, 	0.111517, 	5600000
56099, 	0.111400, 	5610000
56199, 	0.111374, 	5620000
56299, 	0.111166, 	5630000
56399, 	0.111030, 	5640000
56499, 	0.110889, 	5650000
56599, 	0.110781, 	5660000
56699, 	0.110560, 	5670000
56799, 	0.110418, 	5680000
56899, 	0.110369, 	5690000
56999, 	0.110264, 	5700000
57099, 	0.110109, 	5710000
57199, 	0.109981, 	5720000
57299, 	0.109888, 	5730000
57399, 	0.109691, 	5740000
57499, 	0.109662, 	5750000
57599, 	0.109511, 	5760000
57699, 	0.109422, 	5770000
57799, 	0.109381, 	5780000
57899, 	0.109206, 	5790000
57999, 	0.109096, 	5800000
58099, 	0.108895, 	5810000
58199, 	0.108688, 	5820000
58299, 	0.108470, 	5830000
58399, 	0.108311, 	5840000
58499, 	0.108169, 	5850000
58599, 	0.108081, 	5860000
58699, 	0.107947, 	5870000
58799, 	0.107831, 	5880000
58899, 	0.107667, 	5890000
58999, 	0.107500, 	5900000
59099, 	0.107371, 	5910000
59199, 	0.107279, 	5920000
59299, 	0.107094, 	5930000
59399, 	0.106962, 	5940000
59499, 	0.106829, 	5950000
59599, 	0.106753, 	5960000
59699, 	0.106591, 	5970000
59799, 	0.106424, 	5980000
59899, 	0.106374, 	5990000
59999, 	0.106292, 	6000000
60099, 	0.106205, 	6010000
60199, 	0.106040, 	6020000
60299, 	0.105880, 	6030000
60399, 	0.105776, 	6040000
60499, 	0.105674, 	6050000
60599, 	0.105522, 	6060000
60699, 	0.105448, 	6070000
60799, 	0.105318, 	6080000
60899, 	0.105180, 	6090000
60999, 	0.105031, 	6100000
61099, 	0.104843, 	6110000
61199, 	0.104747, 	6120000
61299, 	0.104610, 	6130000
61399, 	0.104602, 	6140000
61499, 	0.104438, 	6150000
61599, 	0.104356, 	6160000
61699, 	0.104235, 	6170000
61799, 	0.104046, 	6180000
61899, 	0.103937, 	6190000
61999, 	0.103759, 	6200000
62099, 	0.103632, 	6210000
62199, 	0.103528, 	6220000
62299, 	0.103407, 	6230000
62399, 	0.103225, 	6240000
62499, 	0.103130, 	6250000
62599, 	0.102987, 	6260000
62699, 	0.102890, 	6270000
62799, 	0.102843, 	6280000
62899, 	0.102723, 	6290000
62999, 	0.102599, 	6300000
63099, 	0.102471, 	6310000
63199, 	0.102366, 	6320000
63299, 	0.102317, 	6330000
63399, 	0.102211, 	6340000
63499, 	0.102053, 	6350000
63599, 	0.101914, 	6360000
63699, 	0.101772, 	6370000
63799, 	0.101627, 	6380000
63899, 	0.101512, 	6390000
63999, 	0.101362, 	6400000
64099, 	0.101129, 	6410000
64199, 	0.100991, 	6420000
64299, 	0.100823, 	6430000
64399, 	0.100753, 	6440000
64499, 	0.100656, 	6450000
64599, 	0.100549, 	6460000
64699, 	0.100416, 	6470000
64799, 	0.100343, 	6480000
64899, 	0.100250, 	6490000
64999, 	0.100103, 	6500000
65099, 	0.099953, 	6510000
65199, 	0.099834, 	6520000
65299, 	0.099657, 	6530000
65399, 	0.099487, 	6540000
65499, 	0.099404, 	6550000
65599, 	0.099271, 	6560000
65699, 	0.099118, 	6570000
65799, 	0.099027, 	6580000
65899, 	0.098927, 	6590000
65999, 	0.098813, 	6600000
66099, 	0.098714, 	6610000
66199, 	0.098609, 	6620000
66299, 	0.098461, 	6630000
66399, 	0.098337, 	6640000
66499, 	0.098205, 	6650000
66599, 	0.098132, 	6660000
66699, 	0.098064, 	6670000
66799, 	0.098002, 	6680000
66899, 	0.097789, 	6690000
66999, 	0.097696, 	6700000
67099, 	0.097585, 	6710000
67199, 	0.097490, 	6720000
67299, 	0.097446, 	6730000
67399, 	0.097310, 	6740000
67499, 	0.097254, 	6750000
67599, 	0.097196, 	6760000
67699, 	0.097106, 	6770000
67799, 	0.097029, 	6780000
67899, 	0.096965, 	6790000
67999, 	0.096903, 	6800000
68099, 	0.096806, 	6810000
68199, 	0.096736, 	6820000
68299, 	0.096605, 	6830000
68399, 	0.096450, 	6840000
68499, 	0.096368, 	6850000
68599, 	0.096294, 	6860000
68699, 	0.096093, 	6870000
68799, 	0.095950, 	6880000
68899, 	0.095878, 	6890000
68999, 	0.095735, 	6900000
69099, 	0.095632, 	6910000
69199, 	0.095498, 	6920000
69299, 	0.095406, 	6930000
69399, 	0.095271, 	6940000
69499, 	0.095146, 	6950000
69599, 	0.095023, 	6960000
69699, 	0.094912, 	6970000
69799, 	0.094788, 	6980000
69899, 	0.094674, 	6990000
69999, 	0.094542, 	7000000
70099, 	0.094499, 	7010000
70199, 	0.094391, 	7020000
70299, 	0.094345, 	7030000
70399, 	0.094240, 	7040000
70499, 	0.094139, 	7050000
70599, 	0.094058, 	7060000
70699, 	0.093945, 	7070000
70799, 	0.093915, 	7080000
70899, 	0.093830, 	7090000
70999, 	0.093766, 	7100000
71099, 	0.093699, 	7110000
71199, 	0.093564, 	7120000
71299, 	0.093448, 	7130000
71399, 	0.093343, 	7140000
71499, 	0.093297, 	7150000
71599, 	0.093143, 	7160000
71699, 	0.093036, 	7170000
71799, 	0.092944, 	7180000
71899, 	0.092839, 	7190000
71999, 	0.092745, 	7200000
72099, 	0.092629, 	7210000
72199, 	0.092524, 	7220000
72299, 	0.092453, 	7230000
72399, 	0.092381, 	7240000
72499, 	0.092314, 	7250000
72599, 	0.092195, 	7260000
72699, 	0.092088, 	7270000
72799, 	0.092046, 	7280000
72899, 	0.091951, 	7290000
72999, 	0.091800, 	7300000
73099, 	0.091649, 	7310000
73199, 	0.091581, 	7320000
73299, 	0.091508, 	7330000
73399, 	0.091414, 	7340000
73499, 	0.091325, 	7350000
73599, 	0.091215, 	7360000
73699, 	0.091128, 	7370000
73799, 	0.090971, 	7380000
73899, 	0.090881, 	7390000
73999, 	0.090771, 	7400000
74099, 	0.090652, 	7410000
74199, 	0.090590, 	7420000
74299, 	0.090548, 	7430000
74399, 	0.090454, 	7440000
74499, 	0.090405, 	7450000
74599, 	0.090321, 	7460000
74699, 	0.090222, 	7470000
74799, 	0.090112, 	7480000
74899, 	0.090001, 	7490000
74999, 	0.089944, 	7500000
75099, 	0.089865, 	7510000
75199, 	0.089779, 	7520000
75299, 	0.089653, 	7530000
75399, 	0.089549, 	7540000
75499, 	0.089482, 	7550000
75599, 	0.089353, 	7560000
75699, 	0.089231, 	7570000
75799, 	0.089196, 	7580000
75899, 	0.089068, 	7590000
75999, 	0.088997, 	7600000
76099, 	0.088884, 	7610000
76199, 	0.088767, 	7620000
76299, 	0.088724, 	7630000
76399, 	0.088599, 	7640000
76499, 	0.088482, 	7650000
76599, 	0.088394, 	7660000
76699, 	0.088283, 	7670000
76799, 	0.088197, 	7680000
76899, 	0.088098, 	7690000
76999, 	0.088000, 	7700000
77099, 	0.087915, 	7710000
77199, 	0.087843, 	7720000
77299, 	0.087740, 	7730000
77399, 	0.087665, 	7740000
77499, 	0.087574, 	7750000
77599, 	0.087541, 	7760000
77699, 	0.087423, 	7770000
77799, 	0.087380, 	7780000
77899, 	0.087330, 	7790000
77999, 	0.087271, 	7800000
78099, 	0.087188, 	7810000
78199, 	0.087086, 	7820000
78299, 	0.087002, 	7830000
78399, 	0.086939, 	7840000
78499, 	0.086815, 	7850000
78599, 	0.086743, 	7860000
78699, 	0.086654, 	7870000
78799, 	0.086560, 	7880000
78899, 	0.086500, 	7890000
78999, 	0.086433, 	7900000
79099, 	0.086351, 	7910000
79199, 	0.086289, 	7920000
79299, 	0.086222, 	7930000
79399, 	0.086134, 	7940000
79499, 	0.086046, 	7950000
79599, 	0.085982, 	7960000
79699, 	0.085959, 	7970000
79799, 	0.085872, 	7980000
79899, 	0.085782, 	7990000
79999, 	0.085727, 	8000000
80099, 	0.085648, 	8010000
80199, 	0.085601, 	8020000
80299, 	0.085519, 	8030000
80399, 	0.085466, 	8040000
80499, 	0.085364, 	8050000
80599, 	0.085309, 	8060000
80699, 	0.085285, 	8070000
80799, 	0.085222, 	8080000
80899, 	0.085151, 	8090000
80999, 	0.085111, 	8100000
81099, 	0.085069, 	8110000
81199, 	0.084915, 	8120000
81299, 	0.084797, 	8130000
81399, 	0.084734, 	8140000
81499, 	0.084643, 	8150000
81599, 	0.084590, 	8160000
81699, 	0.084511, 	8170000
81799, 	0.084455, 	8180000
81899, 	0.084381, 	8190000
81999, 	0.084348, 	8200000
82099, 	0.084260, 	8210000
82199, 	0.084191, 	8220000
82299, 	0.084113, 	8230000
82399, 	0.084055, 	8240000
82499, 	0.083976, 	8250000
82599, 	0.083869, 	8260000
82699, 	0.083807, 	8270000
82799, 	0.083745, 	8280000
82899, 	0.083683, 	8290000
82999, 	0.083570, 	8300000
83099, 	0.083458, 	8310000
83199, 	0.083380, 	8320000
83299, 	0.083311, 	8330000
83399, 	0.083204, 	8340000
83499, 	0.083146, 	8350000
83599, 	0.083099, 	8360000
83699, 	0.083004, 	8370000
83799, 	0.082910, 	8380000
83899, 	0.082829, 	8390000
83999, 	0.082739, 	8400000
84099, 	0.082666, 	8410000
84199, 	0.082564, 	8420000
84299, 	0.082452, 	8430000
84399, 	0.082410, 	8440000
84499, 	0.082319, 	8450000
84599, 	0.082225, 	8460000
84699, 	0.082133, 	8470000
84799, 	0.082138, 	8480000
84899, 	0.082012, 	8490000
84999, 	0.081911, 	8500000
85099, 	0.081840, 	8510000
85199, 	0.081797, 	8520000
85299, 	0.081722, 	8530000
85399, 	0.081626, 	8540000
85499, 	0.081546, 	8550000
85599, 	0.081404, 	8560000
85699, 	0.081337, 	8570000
85799, 	0.081210, 	8580000
85899, 	0.081188, 	8590000
85999, 	0.081087, 	8600000
86099, 	0.081018, 	8610000
86199, 	0.080937, 	8620000
86299, 	0.080850, 	8630000
86399, 	0.080787, 	8640000
86499, 	0.080703, 	8650000
86599, 	0.080631, 	8660000
86699, 	0.080556, 	8670000
86799, 	0.080463, 	8680000
86899, 	0.080377, 	8690000
86999, 	0.080316, 	8700000
87099, 	0.080233, 	8710000
87199, 	0.080187, 	8720000
87299, 	0.080124, 	8730000
87399, 	0.080060, 	8740000
87499, 	0.080001, 	8750000
87599, 	0.079940, 	8760000
87699, 	0.079878, 	8770000
87799, 	0.079837, 	8780000
87899, 	0.079729, 	8790000
87999, 	0.079679, 	8800000
88099, 	0.079633, 	8810000
88199, 	0.079550, 	8820000
88299, 	0.079490, 	8830000
88399, 	0.079420, 	8840000
88499, 	0.079368, 	8850000
88599, 	0.079306, 	8860000
88699, 	0.079234, 	8870000
88799, 	0.079186, 	8880000
88899, 	0.079119, 	8890000
88999, 	0.079035, 	8900000
89099, 	0.078954, 	8910000
89199, 	0.078861, 	8920000
89299, 	0.078786, 	8930000
89399, 	0.078707, 	8940000
89499, 	0.078652, 	8950000
89599, 	0.078600, 	8960000
89699, 	0.078482, 	8970000
89799, 	0.078465, 	8980000
89899, 	0.078358, 	8990000
89999, 	0.078262, 	9000000
90099, 	0.078222, 	9010000
90199, 	0.078130, 	9020000
90299, 	0.078023, 	9030000
90399, 	0.077935, 	9040000
90499, 	0.077859, 	9050000
90599, 	0.077778, 	9060000
90699, 	0.077722, 	9070000
90799, 	0.077643, 	9080000
90899, 	0.077569, 	9090000
90999, 	0.077516, 	9100000
91099, 	0.077438, 	9110000
91199, 	0.077423, 	9120000
91299, 	0.077353, 	9130000
91399, 	0.077299, 	9140000
91499, 	0.077218, 	9150000
91599, 	0.077158, 	9160000
91699, 	0.077095, 	9170000
91799, 	0.077034, 	9180000
91899, 	0.076955, 	9190000
91999, 	0.076922, 	9200000
92099, 	0.076858, 	9210000
92199, 	0.076773, 	9220000
92299, 	0.076719, 	9230000
92399, 	0.076655, 	9240000
92499, 	0.076619, 	9250000
92599, 	0.076575, 	9260000
92699, 	0.076497, 	9270000
92799, 	0.076430, 	9280000
92899, 	0.076387, 	9290000
92999, 	0.076326, 	9300000
93099, 	0.076266, 	9310000
93199, 	0.076238, 	9320000
93299, 	0.076186, 	9330000
93399, 	0.076195, 	9340000
93499, 	0.076136, 	9350000
93599, 	0.076065, 	9360000
93699, 	0.076000, 	9370000
93799, 	0.075931, 	9380000
93899, 	0.075855, 	9390000
93999, 	0.075787, 	9400000
94099, 	0.075768, 	9410000
94199, 	0.075698, 	9420000
94299, 	0.075601, 	9430000
94399, 	0.075526, 	9440000
94499, 	0.075490, 	9450000
94599, 	0.075432, 	9460000
94699, 	0.075382, 	9470000
94799, 	0.075334, 	9480000
94899, 	0.075262, 	9490000
94999, 	0.075194, 	9500000
95099, 	0.075121, 	9510000
95199, 	0.075037, 	9520000
95299, 	0.074993, 	9530000
95399, 	0.074943, 	9540000
95499, 	0.074885, 	9550000
95599, 	0.074835, 	9560000
95699, 	0.074786, 	9570000
95799, 	0.074698, 	9580000
95899, 	0.074632, 	9590000
95999, 	0.074569, 	9600000
96099, 	0.074506, 	9610000
96199, 	0.074454, 	9620000
96299, 	0.074394, 	9630000
96399, 	0.074328, 	9640000
96499, 	0.074214, 	9650000
96599, 	0.074158, 	9660000
96699, 	0.074096, 	9670000
96799, 	0.074038, 	9680000
96899, 	0.073956, 	9690000
96999, 	0.073909, 	9700000
97099, 	0.073833, 	9710000
97199, 	0.073760, 	9720000
97299, 	0.073678, 	9730000
97399, 	0.073639, 	9740000
97499, 	0.073618, 	9750000
97599, 	0.073552, 	9760000
97699, 	0.073496, 	9770000
97799, 	0.073444, 	9780000
97899, 	0.073394, 	9790000
97999, 	0.073330, 	9800000
98099, 	0.073270, 	9810000
98199, 	0.073210, 	9820000
98299, 	0.073195, 	9830000
98399, 	0.073203, 	9840000
98499, 	0.073152, 	9850000
98599, 	0.073057, 	9860000
98699, 	0.072993, 	9870000
98799, 	0.072913, 	9880000
98899, 	0.072840, 	9890000
98999, 	0.072768, 	9900000
99099, 	0.072709, 	9910000
99199, 	0.072633, 	9920000
99299, 	0.072581, 	9930000
99399, 	0.072516, 	9940000
99499, 	0.072468, 	9950000
99599, 	0.072396, 	9960000
99699, 	0.072363, 	9970000
99799, 	0.072311, 	9980000
99899, 	0.072218, 	9990000
99999, 	0.072134, 	10000000


==> src/fig/baseline/sparse-exp3.txt <==
t, 	regret, 	communication
99, 	0.162769, 	10000
199, 	0.153476, 	20000
299, 	0.149613, 	30000
399, 	0.150927, 	40000
499, 	0.151711, 	50000
599, 	0.151734, 	60000
699, 	0.150284, 	70000
799, 	0.149845, 	80000
899, 	0.148516, 	90000
999, 	0.148221, 	100000
1099, 	0.147781, 	110000
1199, 	0.147707, 	120000
1299, 	0.148642, 	130000
1399, 	0.148043, 	140000
1499, 	0.148332, 	150000
1599, 	0.148893, 	160000
1699, 	0.149473, 	170000
1799, 	0.149924, 	180000
1899, 	0.149978, 	190000
1999, 	0.149548, 	200000
2099, 	0.149806, 	210000
2199, 	0.150473, 	220000
2299, 	0.150684, 	230000
2399, 	0.150869, 	240000
2499, 	0.150977, 	250000
2599, 	0.151427, 	260000
2699, 	0.151133, 	270000
2799, 	0.151323, 	280000
2899, 	0.151188, 	290000
2999, 	0.151362, 	300000
3099, 	0.151251, 	310000
3199, 	0.151444, 	320000
3299, 	0.151416, 	330000
3399, 	0.151310, 	340000
3499, 	0.151268, 	350000
3599, 	0.150932, 	360000
3699, 	0.151037, 	370000
3799, 	0.151018, 	380000
3899, 	0.150720, 	390000
3999, 	0.150454, 	400000
4099, 	0.150640, 	410000
4199, 	0.150142, 	420000
4299, 	0.149791, 	430000
4399, 	0.149862, 	440000
4499, 	0.149370, 	450000
4599, 	0.149430, 	460000
4699, 	0.149215, 	470000
4799, 	0.149344, 	480000
4899, 	0.149467, 	490000
4999, 	0.149194, 	500000
5099, 	0.148857, 	510000
5199, 	0.149040, 	520000
5299, 	0.148848, 	530000
5399, 	0.148535, 	540000
5499, 	0.148599, 	550000
5599, 	0.148481, 	560000
5699, 	0.148468, 	570000
5799, 	0.148472, 	580000
5899, 	0.148318, 	590000
5999, 	0.148426, 	600000
6099, 	0.148276, 	610000
6199, 	0.148367, 	620000
6299, 	0.148606, 	630000
6399, 	0.148570, 	640000
6499, 	0.148676, 	650000
6599, 	0.148738, 	660000
6699, 	0.148655, 	670000
6799, 	0.148714, 	680000
6899, 	0.148584, 	690000
6999, 	0.148647, 	700000
7099, 	0.148639, 	710000
7199, 	0.148898, 	720000
7299, 	0.149136, 	730000
7399, 	0.149197, 	740000
7499, 	0.149076, 	750000
7599, 	0.149137, 	760000
7699, 	0.149195, 	770000
7799, 	0.149160, 	780000
7899, 	0.149058, 	790000
7999, 	0.149040, 	800000
8099, 	0.149082, 	810000
8199, 	0.148962, 	820000
8299, 	0.148948, 	830000
8399, 	0.148930, 	840000
8499, 	0.148971, 	850000
8599, 	0.149043, 	860000
8699, 	0.148978, 	870000
8799, 	0.149022, 	880000
8899, 	0.148965, 	890000
8999, 	0.148888, 	900000
9099, 	0.148918, 	910000
9199, 	0.148837, 	920000
9299, 	0.148959, 	930000
9399, 	0.148939, 	940000
9499, 	0.148677, 	950000
9599, 	0.148665, 	960000
9699, 	0.148734, 	970000
9799, 	0.148666, 	980000
9899, 	0.148548, 	990000
9999, 	0.148692, 	1000000
10099, 	0.148710, 	1010000
10199, 	0.148766, 	1020000
10299, 	0.148692, 	1030000
10399, 	0.148718, 	1040000
10499, 	0.148821, 	1050000
10599, 	0.148756, 	1060000
10699, 	0.148862, 	1070000
10799, 	0.148799, 	1080000
10899, 	0.148568, 	1090000
10999, 	0.148544, 	1100000
11099, 	0.148573, 	1110000
11199, 	0.148612, 	1120000
11299, 	0.148579, 	1130000
11399, 	0.148601, 	1140000
11499, 	0.148626, 	1150000
11599, 	0.148579, 	1160000
11699, 	0.148536, 	1170000
11799, 	0.148626, 	1180000
11899, 	0.148561, 	1190000
11999, 	0.148504, 	1200000
12099, 	0.148581, 	1210000
12199, 	0.148629, 	1220000
12299, 	0.148554, 	1230000
12399, 	0.148493, 	1240000
12499, 	0.148488, 	1250000
12599, 	0.148495, 	1260000
12699, 	0.148472, 	1270000
12799, 	0.148510, 	1280000
12899, 	0.148406, 	1290000
12999, 	0.148232, 	1300000
13099, 	0.148232, 	1310000
13199, 	0.148193, 	1320000
13299, 	0.148206, 	1330000
13399, 	0.148184, 	1340000
13499, 	0.148066, 	1350000
13599, 	0.148028, 	1360000
13699, 	0.147990, 	1370000
13799, 	0.148024, 	1380000
13899, 	0.148001, 	1390000
13999, 	0.147990, 	1400000
14099, 	0.148020, 	1410000
14199, 	0.147945, 	1420000
14299, 	0.147929, 	1430000
14399, 	0.147971, 	1440000
14499, 	0.147899, 	1450000
14599, 	0.147893, 	1460000
14699, 	0.147868, 	1470000
14799, 	0.147830, 	1480000
14899, 	0.147809, 	1490000
14999, 	0.147751, 	1500000
15099, 	0.147791, 	1510000
15199, 	0.147827, 	1520000
15299, 	0.147893, 	1530000
15399, 	0.147892, 	1540000
15499, 	0.147884, 	1550000
15599, 	0.147910, 	1560000
15699, 	0.147924, 	1570000
15799, 	0.148003, 	1580000
15899, 	0.147993, 	1590000
15999, 	0.148013, 	1600000
16099, 	0.147983, 	1610000
16199, 	0.147953, 	1620000
16299, 	0.147967, 	1630000
16399, 	0.147932, 	1640000
16499, 	0.147943, 	1650000
16599, 	0.147941, 	1660000
16699, 	0.147975, 	1670000
16799, 	0.148009, 	1680000
16899, 	0.147930, 	1690000
16999, 	0.147923, 	1700000
17099, 	0.147883, 	1710000
17199, 	0.147901, 	1720000
17299, 	0.147869, 	1730000
17399, 	0.147794, 	1740000
17499, 	0.147767, 	1750000
17599, 	0.147829, 	1760000
17699, 	0.147885, 	1770000
17799, 	0.147865, 	1780000
17899, 	0.147836, 	1790000
17999, 	0.147906, 	1800000
18099, 	0.147848, 	1810000
18199, 	0.147839, 	1820000
18299, 	0.147884, 	1830000
18399, 	0.147896, 	1840000
18499, 	0.147859, 	1850000
18599, 	0.147891, 	1860000
18699, 	0.147842, 	1870000
18799, 	0.147907, 	1880000
18899, 	0.147890, 	1890000
18999, 	0.147824, 	1900000
19099, 	0.147767, 	1910000
19199, 	0.147781, 	1920000
19299, 	0.147779, 	1930000
19399, 	0.147779, 	1940000
19499, 	0.147795, 	1950000
19599, 	0.147816, 	1960000
19699, 	0.147826, 	1970000
19799, 	0.147857, 	1980000
19899, 	0.147778, 	1990000
19999, 	0.147837, 	2000000
20099, 	0.147794, 	2010000
20199, 	0.147826, 	2020000
20299, 	0.147839, 	2030000
20399, 	0.147788, 	2040000
20499, 	0.147698, 	2050000
20599, 	0.147642, 	2060000
20699, 	0.147636, 	2070000
20799, 	0.147685, 	2080000
20899, 	0.147665, 	2090000
20999, 	0.147637, 	2100000
21099, 	0.147647, 	2110000
21199, 	0.147660, 	2120000
21299, 	0.147682, 	2130000
21399, 	0.147676, 	2140000
21499, 	0.147713, 	2150000
21599, 	0.147595, 	2160000
21699, 	0.147573, 	2170000
21799, 	0.147587, 	2180000
21899, 	0.147544, 	2190000
21999, 	0.147529, 	2200000
22099, 	0.147459, 	2210000
22199, 	0.147396, 	2220000
22299, 	0.147426, 	2230000
22399, 	0.147431, 	2240000
22499, 	0.147366, 	2250000
22599, 	0.147358, 	2260000
22699, 	0.147303, 	2270000
22799, 	0.147387, 	2280000
22899, 	0.147305, 	2290000
22999, 	0.147302, 	2300000
23099, 	0.147324, 	2310000
23199, 	0.147186, 	2320000
23299, 	0.147166, 	2330000
23399, 	0.147156, 	2340000
23499, 	0.147130, 	2350000
23599, 	0.147104, 	2360000
23699, 	0.147107, 	2370000
23799, 	0.147108, 	2380000
23899, 	0.147078, 	2390000
23999, 	0.147021, 	2400000
24099, 	0.147016, 	2410000
24199, 	0.146996, 	2420000
24299, 	0.146975, 	2430000
24399, 	0.146900, 	2440000
24499, 	0.146927, 	2450000
24599, 	0.146938, 	2460000
24699, 	0.146917, 	2470000
24799, 	0.146968, 	2480000
24899, 	0.146899, 	2490000
24999, 	0.146890, 	2500000
25099, 	0.146815, 	2510000
25199, 	0.146784, 	2520000
25299, 	0.146788, 	2530000
25399, 	0.146770, 	2540000
25499, 	0.146717, 	2550000
25599, 	0.146687, 	2560000
25699, 	0.146689, 	2570000
25799, 	0.146639, 	2580000
25899, 	0.146611, 	2590000
25999, 	0.146539, 	2600000
26099, 	0.146433, 	2610000
26199, 	0.146388, 	2620000
26299, 	0.146300, 	2630000
26399, 	0.146282, 	2640000
26499, 	0.146227, 	2650000
26599, 	0.146205, 	2660000
26699, 	0.146189, 	2670000
26799, 	0.146129, 	2680000
26899, 	0.146105, 	2690000
26999, 	0.146050, 	2700000
27099, 	0.145983, 	2710000
27199, 	0.145899, 	2720000
27299, 	0.145824, 	2730000
27399, 	0.145830, 	2740000
27499, 	0.145845, 	2750000
27599, 	0.145791, 	2760000
27699, 	0.145767, 	2770000
27799, 	0.145725, 	2780000
27899, 	0.145633, 	2790000
27999, 	0.145605, 	2800000
28099, 	0.145504, 	2810000
28199, 	0.145474, 	2820000
28299, 	0.145453, 	2830000
28399, 	0.145441, 	2840000
28499, 	0.145368, 	2850000
28599, 	0.145281, 	2860000
28699, 	0.145225, 	2870000
28799, 	0.145156, 	2880000
28899, 	0.145121, 	2890000
28999, 	0.145088, 	2900000
29099, 	0.145076, 	2910000
29199, 	0.145002, 	2920000
29299, 	0.144951, 	2930000
29399, 	0.144977, 	2940000
29499, 	0.144917, 	2950000
29599, 	0.144900, 	2960000
29699, 	0.144819, 	2970000
29799, 	0.144764, 	2980000
29899, 	0.144748, 	2990000
29999, 	0.144680, 	3000000
30099, 	0.144646, 	3010000
30199, 	0.144632, 	3020000
30299, 	0.144565, 	3030000
30399, 	0.144443, 	3040000
30499, 	0.144421, 	3050000
30599, 	0.144383, 	3060000
30699, 	0.144335, 	3070000
30799, 	0.144299, 	3080000
30899, 	0.144249, 	3090000
30999, 	0.144181, 	3100000
31099, 	0.144111, 	3110000
31199, 	0.144092, 	3120000
31299, 	0.144038, 	3130000
31399, 	0.144035, 	3140000
31499, 	0.143923, 	3150000
31599, 	0.143876, 	3160000
31699, 	0.143823, 	3170000
31799, 	0.143708, 	3180000
31899, 	0.143705, 	3190000
31999, 	0.143684, 	3200000
32099, 	0.143645, 	3210000
32199, 	0.143536, 	3220000
32299, 	0.143524, 	3230000
32399, 	0.143476, 	3240000
32499, 	0.143468, 	3250000
32599, 	0.143417, 	3260000
32699, 	0.143383, 	3270000
32799, 	0.143360, 	3280000
32899, 	0.143291, 	3290000
32999, 	0.143267, 	3300000
33099, 	0.143207, 	3310000
33199, 	0.143170, 	3320000
33299, 	0.143071, 	3330000
33399, 	0.143022, 	3340000
33499, 	0.142999, 	3350000
33599, 	0.143015, 	3360000
33699, 	0.142954, 	3370000
33799, 	0.142869, 	3380000
33899, 	0.142795, 	3390000
33999, 	0.142710, 	3400000
34099, 	0.142677, 	3410000
34199, 	0.142636, 	3420000
34299, 	0.142545, 	3430000
34399, 	0.142491, 	3440000
34499, 	0.142414, 	3450000
34599, 	0.142396, 	3460000
34699, 	0.142340, 	3470000
34799, 	0.142286, 	3480000
34899, 	0.142211, 	3490000
34999, 	0.142151, 	3500000
35099, 	0.142060, 	3510000
35199, 	0.142027, 	3520000
35299, 	0.141903, 	3530000
35399, 	0.141833, 	3540000
35499, 	0.141716, 	3550000
35599, 	0.141627, 	3560000
35699, 	0.141568, 	3570000
35799, 	0.141500, 	3580000
35899, 	0.141478, 	3590000
35999, 	0.141440, 	3600000
36099, 	0.141366, 	3610000
36199, 	0.141311, 	3620000
36299, 	0.141230, 	3630000
36399, 	0.141183, 	3640000
36499, 	0.141120, 	3650000
36599, 	0.141005, 	3660000
36699, 	0.140911, 	3670000
36799, 	0.140858, 	3680000
36899, 	0.140790, 	3690000
36999, 	0.140781, 	3700000
37099, 	0.140713, 	3710000
37199, 	0.140635, 	3720000
37299, 	0.140521, 	3730000
37399, 	0.140465, 	3740000
37499, 	0.140358, 	3750000
37599, 	0.140323, 	3760000
37699, 	0.140248, 	3770000
37799, 	0.140161, 	3780000
37899, 	0.140099, 	3790000
37999, 	0.140039, 	3800000
38099, 	0.139946, 	3810000
38199, 	0.139889, 	3820000
38299, 	0.139848, 	3830000
38399, 	0.139735, 	3840000
38499, 	0.139630, 	3850000
38599, 	0.139565, 	3860000
38699, 	0.139519, 	3870000
38799, 	0.139455, 	3880000
38899, 	0.139385, 	3890000
38999, 	0.139277, 	3900000
39099, 	0.139221, 	3910000
39199, 	0.139100, 	3920000
39299, 	0.139034, 	3930000
39399, 	0.138926, 	3940000
39499, 	0.138859, 	3950000
39599, 	0.138791, 	3960000
39699, 	0.138726, 	3970000
39799, 	0.138625, 	3980000
39899, 	0.138527, 	3990000
39999, 	0.138430, 	4000000
40099, 	0.138301, 	4010000
40199, 	0.138247, 	4020000
40299, 	0.138166, 	4030000
40399, 	0.138113, 	4040000
40499, 	0.138045, 	4050000
40599, 	0.137959, 	4060000
40699, 	0.137837, 	4070000
40799, 	0.137751, 	4080000
40899, 	0.137706, 	4090000
40999, 	0.137694, 	4100000
41099, 	0.137652, 	4110000
41199, 	0.137554, 	4120000
41299, 	0.137507, 	4130000
41399, 	0.137411, 	4140000
41499, 	0.137332, 	4150000
41599, 	0.137206, 	4160000
41699, 	0.137100, 	4170000
41799, 	0.137032, 	4180000
41899, 	0.136926, 	4190000
41999, 	0.136863, 	4200000
42099, 	0.136770, 	4210000
42199, 	0.136696, 	4220000
42299, 	0.136582, 	4230000
42399, 	0.136497, 	4240000
42499, 	0.136389, 	4250000
42599, 	0.136281, 	4260000
42699, 	0.136179, 	4270000
42799, 	0.136038, 	4280000
42899, 	0.135986, 	4290000
42999, 	0.135882, 	4300000
43099, 	0.135797, 	4310000
43199, 	0.135710, 	4320000
43299, 	0.135595, 	4330000
43399, 	0.135467, 	4340000
43499, 	0.135360, 	4350000
43599, 	0.135257, 	4360000
43699, 	0.135145, 	4370000
43799, 	0.135091, 	4380000
43899, 	0.134988, 	4390000
43999, 	0.134899, 	4400000
44099, 	0.134754, 	4410000
44199, 	0.134629, 	4420000
44299, 	0.134555, 	4430000
44399, 	0.134424, 	4440000
44499, 	0.134333, 	4450000
44599, 	0.134218, 	4460000
44699, 	0.134129, 	4470000
44799, 	0.133994, 	4480000
44899, 	0.133868, 	4490000
44999, 	0.133753, 	4500000
45099, 	0.133624, 	4510000
45199, 	0.133546, 	4520000
45299, 	0.133419, 	4530000
45399, 	0.133313, 	4540000
45499, 	0.133229, 	4550000
45599, 	0.133064, 	4560000
45699, 	0.132926, 	4570000
45799, 	0.132791, 	4580000
45899, 	0.132682, 	4590000
45999, 	0.132564, 	4600000
46099, 	0.132460, 	4610000
46199, 	0.132339, 	4620000
46299, 	0.132234, 	4630000
46399, 	0.132099, 	4640000
46499, 	0.132000, 	4650000
46599, 	0.131891, 	4660000
46699, 	0.131752, 	4670000
46799, 	0.131613, 	4680000
46899, 	0.131531, 	4690000
46999, 	0.131405, 	4700000
47099, 	0.131271, 	4710000
47199, 	0.131153, 	4720000
47299, 	0.131033, 	4730000
47399, 	0.130887, 	4740000
47499, 	0.130739, 	4750000
47599, 	0.130614, 	4760000
47699, 	0.130502, 	4770000
47799, 	0.130399, 	4780000
47899, 	0.130266, 	4790000
47999, 	0.130140, 	4800000
48099, 	0.130018, 	4810000
48199, 	0.129954, 	4820000
48299, 	0.129822, 	4830000
48399, 	0.129674, 	4840000
48499, 	0.129555, 	4850000
48599, 	0.129427, 	4860000
48699, 	0.129293, 	4870000
48799, 	0.129173, 	4880000
48899, 	0.129031, 	4890000
48999, 	0.128907, 	4900000
49099, 	0.128772, 	4910000
49199, 	0.128635, 	4920000
49299, 	0.128503, 	4930000
49399, 	0.128393, 	4940000
49499, 	0.128250, 	4950000
49599, 	0.128134, 	4960000
49699, 	0.127979, 	4970000
49799, 	0.127793, 	4980000
49899, 	0.127637, 	4990000
49999, 	0.127485, 	5000000
50099, 	0.127383, 	5010000
50199, 	0.127251, 	5020000
50299, 	0.127112, 	5030000
50399, 	0.126973, 	5040000
50499, 	0.126848, 	5050000
50599, 	0.126747, 	5060000
50699, 	0.126603, 	5070000
50799, 	0.126465, 	5080000
50899, 	0.126324, 	5090000
50999, 	0.126178, 	5100000
51099, 	0.126050, 	5110000
51199, 	0.125916, 	5120000
51299, 	0.125781, 	5130000
51399, 	0.125626, 	5140000
51499, 	0.125536, 	5150000
51599, 	0.125396, 	5160000
51699, 	0.125254, 	5170000
51799, 	0.125119, 	5180000
51899, 	0.124966, 	5190000
51999, 	0.124805, 	5200000
52099, 	0.124676, 	5210000
52199, 	0.124546, 	5220000
52299, 	0.124383, 	5230000
52399, 	0.124230, 	5240000
52499, 	0.124103, 	5250000
52599, 	0.123943, 	5260000
52699, 	0.123787, 	5270000
52799, 	0.123660, 	5280000
52899, 	0.123494, 	5290000
52999, 	0.123340, 	5300000
53099, 	0.123221, 	5310000
53199, 	0.123082, 	5320000
53299, 	0.122948, 	5330000
53399, 	0.122791, 	5340000
53499, 	0.122655, 	5350000
53599, 	0.122528, 	5360000
53699, 	0.122388, 	5370000
53799, 	0.122253, 	5380000
53899, 	0.122121, 	5390000
53999, 	0.121962, 	5400000
54099, 	0.121811, 	5410000
54199, 	0.121685, 	5420000
54299, 	0.121563, 	5430000
54399, 	0.121423, 	5440000
54499, 	0.121267, 	5450000
54599, 	0.121165, 	5460000
54699, 	0.121006, 	5470000
54799, 	0.120866, 	5480000
54899, 	0.120730, 	5490000
54999, 	0.120588, 	5500000
55099, 	0.120473, 	5510000
55199, 	0.120360, 	5520000
55299, 	0.120220, 	5530000
55399, 	0.120083, 	5540000
55499, 	0.119949, 	5550000
55599, 	0.119813, 	5560000
55699, 	0.119663, 	5570000
55799, 	0.119519, 	5580000
55899, 	0.119389, 	5590000
55999, 	0.119241, 	5600000
56099, 	0.119090, 	5610000
56199, 	0.118953, 	5620000
56299, 	0.118828, 	5630000
56399, 	0.118687, 	5640000
56499, 	0.118555, 	5650000
56599, 	0.118417, 	5660000
56699, 	0.118265, 	5670000
56799, 	0.118119, 	5680000
56899, 	0.117964, 	5690000
56999, 	0.117829, 	5700000
57099, 	0.117688, 	5710000
57199, 	0.117563, 	5720000
57299, 	0.117409, 	5730000
57399, 	0.117252, 	5740000
57499, 	0.117094, 	5750000
57599, 	0.116977, 	5760000
57699, 	0.116843, 	5770000
57799, 	0.116704, 	5780000
57899, 	0.116572, 	5790000
57999, 	0.116426, 	5800000
58099, 	0.116288, 	5810000
58199, 	0.116167, 	5820000
58299, 	0.116034, 	5830000
58399, 	0.115876, 	5840000
58499, 	0.115715, 	5850000
58599, 	0.115574, 	5860000
58699, 	0.115461, 	5870000
58799, 	0.115318, 	5880000
58899, 	0.115180, 	5890000
58999, 	0.115042, 	5900000
59099, 	0.114867, 	5910000
59199, 	0.114727, 	5920000
59299, 	0.114601, 	5930000
59399, 	0.114468, 	5940000
59499, 	0.114322, 	5950000
59599, 	0.114169, 	5960000
59699, 	0.114032, 	5970000
59799, 	0.113935, 	5980000
59899, 	0.113804, 	5990000
59999, 	0.113697, 	6000000
60099, 	0.113570, 	6010000
60199, 	0.113424, 	6020000
60299, 	0.113260, 	6030000
60399, 	0.113141, 	6040000
60499, 	0.113007, 	6050000
60599, 	0.112861, 	6060000
60699, 	0.112721, 	6070000
60799, 	0.112599, 	6080000
60899, 	0.112462, 	6090000
60999, 	0.112320, 	6100000
61099, 	0.112168, 	6110000
61199, 	0.112037, 	6120000
61299, 	0.111896, 	6130000
61399, 	0.111761, 	6140000
61499, 	0.111622, 	6150000
61599, 	0.111498, 	6160000
61699, 	0.111344, 	6170000
61799, 	0.111233, 	6180000
61899, 	0.111107, 	6190000
61999, 	0.110981, 	6200000
62099, 	0.110836, 	6210000
62199, 	0.110720, 	6220000
62299, 	0.110596, 	6230000
62399, 	0.110478, 	6240000
62499, 	0.110347, 	6250000
62599, 	0.110244, 	6260000
62699, 	0.110102, 	6270000
62799, 	0.109985, 	6280000
62899, 	0.109854, 	6290000
62999, 	0.109715, 	6300000
63099, 	0.109583, 	6310000
63199, 	0.109465, 	6320000
63299, 	0.109348, 	6330000
63399, 	0.109228, 	6340000
63499, 	0.109115, 	6350000
63599, 	0.109001, 	6360000
63699, 	0.108901, 	6370000
63799, 	0.108777, 	6380000
63899, 	0.108635, 	6390000
63999, 	0.108522, 	6400000
64099, 	0.108408, 	6410000
64199, 	0.108286, 	6420000
64299, 	0.108176, 	6430000
64399, 	0.108061, 	6440000
64499, 	0.107933, 	6450000
64599, 	0.107807, 	6460000
64699, 	0.107702, 	6470000
64799, 	0.107565, 	6480000
64899, 	0.107432, 	6490000
64999, 	0.107320, 	6500000
65099, 	0.107197, 	6510000
65199, 	0.107076, 	6520000
65299, 	0.106949, 	6530000
65399, 	0.106814, 	6540000
65499, 	0.106683, 	6550000
65599, 	0.106559, 	6560000
65699, 	0.106449, 	6570000
65799, 	0.106329, 	6580000
65899, 	0.106198, 	6590000
65999, 	0.106081, 	6600000
66099, 	0.105961, 	6610000
66199, 	0.105836, 	6620000
66299, 	0.105733, 	6630000
66399, 	0.105613, 	6640000
66499, 	0.105498, 	6650000
66599, 	0.105368, 	6660000
66699, 	0.105248, 	6670000
66799, 	0.105131, 	6680000
66899, 	0.105007, 	6690000
66999, 	0.104891, 	6700000
67099, 	0.104770, 	6710000
67199, 	0.104655, 	6720000
67299, 	0.104533, 	6730000
67399, 	0.104409, 	6740000
67499, 	0.104286, 	6750000
67599, 	0.104165, 	6760000
67699, 	0.104037, 	6770000
67799, 	0.103908, 	6780000
67899, 	0.103798, 	6790000
67999, 	0.103667, 	6800000
68099, 	0.103560, 	6810000
68199, 	0.103451, 	6820000
68299, 	0.103337, 	6830000
68399, 	0.103228, 	6840000
68499, 	0.103104, 	6850000
68599, 	0.102981, 	6860000
68699, 	0.102871, 	6870000
68799, 	0.102769, 	6880000
68899, 	0.102648, 	6890000
68999, 	0.102527, 	6900000
69099, 	0.102410, 	6910000
69199, 	0.102281, 	6920000
69299, 	0.102175, 	6930000
69399, 	0.102053, 	6940000
69499, 	0.101941, 	6950000
69599, 	0.101828, 	6960000
69699, 	0.101699, 	6970000
69799, 	0.101574, 	6980000
69899, 	0.101448, 	6990000
69999, 	0.101326, 	7000000
70099, 	0.101220, 	7010000
70199, 	0.101119, 	7020000
70299, 	0.101009, 	7030000
70399, 	0.100900, 	7040000
70499, 	0.100791, 	7050000
70599, 	0.100683, 	7060000
70699, 	0.100583, 	7070000
70799, 	0.100465, 	7080000
70899, 	0.100362, 	7090000
70999, 	0.100248, 	7100000
71099, 	0.100132, 	7110000
71199, 	0.100020, 	7120000
71299, 	0.099909, 	7130000
71399, 	0.099810, 	7140000
71499, 	0.099692, 	7150000
71599, 	0.099587, 	7160000
71699, 	0.099463, 	7170000
71799, 	0.099367, 	7180000
71899, 	0.099272, 	7190000
71999, 	0.099156, 	7200000
72099, 	0.099041, 	7210000
72199, 	0.098923, 	7220000
72299, 	0.098821, 	7230000
72399, 	0.098721, 	7240000
72499, 	0.098618, 	7250000
72599, 	0.098515, 	7260000
72699, 	0.098412, 	7270000
72799, 	0.098313, 	7280000
72899, 	0.098221, 	7290000
72999, 	0.098124, 	7300000
73099, 	0.098018, 	7310000
73199, 	0.097908, 	7320000
73299, 	0.097789, 	7330000
73399, 	0.097668, 	7340000
73499, 	0.097563, 	7350000
73599, 	0.097466, 	7360000
73699, 	0.097369, 	7370000
73799, 	0.097257, 	7380000
73899, 	0.097156, 	7390000
73999, 	0.097047, 	7400000
74099, 	0.096948, 	7410000
74199, 	0.096836, 	7420000
74299, 	0.096727, 	7430000
74399, 	0.096617, 	7440000
74499, 	0.096519, 	7450000
74599, 	0.096412, 	7460000
74699, 	0.096315, 	7470000
74799, 	0.096208, 	7480000
74899, 	0.096107, 	7490000
74999, 	0.095995, 	7500000
75099, 	0.095897, 	7510000
75199, 	0.095795, 	7520000
75299, 	0.095694, 	7530000
75399, 	0.095586, 	7540000
75499, 	0.095483, 	7550000
75599, 	0.095382, 	7560000
75699, 	0.095282, 	7570000
75799, 	0.095176, 	7580000
75899, 	0.095065, 	7590000
75999, 	0.094974, 	7600000
76099, 	0.094877, 	7610000
76199, 	0.094788, 	7620000
76299, 	0.094691, 	7630000
76399, 	0.094605, 	7640000
76499, 	0.094496, 	7650000
76599, 	0.094399, 	7660000
76699, 	0.094303, 	7670000
76799, 	0.094206, 	7680000
76899, 	0.094108, 	7690000
76999, 	0.094005, 	7700000
77099, 	0.093902, 	7710000
77199, 	0.093812, 	7720000
77299, 	0.093718, 	7730000
77399, 	0.093624, 	7740000
77499, 	0.093532, 	7750000
77599, 	0.093442, 	7760000
77699, 	0.093336, 	7770000
77799, 	0.093242, 	7780000
77899, 	0.093141, 	7790000
77999, 	0.093045, 	7800000
78099, 	0.092945, 	7810000
78199, 	0.092863, 	7820000
78299, 	0.092760, 	7830000
78399, 	0.092667, 	7840000
78499, 	0.092573, 	7850000
78599, 	0.092476, 	7860000
78699, 	0.092374, 	7870000
78799, 	0.092272, 	7880000
78899, 	0.092195, 	7890000
78999, 	0.092094, 	7900000
79099, 	0.092005, 	7910000
79199, 	0.091916, 	7920000
79299, 	0.091821, 	7930000
79399, 	0.091720, 	7940000
79499, 	0.091623, 	7950000
79599, 	0.091538, 	7960000
79699, 	0.091435, 	7970000
79799, 	0.091356, 	7980000
79899, 	0.091271, 	7990000
79999, 	0.091178, 	8000000
80099, 	0.091089, 	8010000
80199, 	0.091009, 	8020000
80299, 	0.090920, 	8030000
80399, 	0.090822, 	8040000
80499, 	0.090733, 	8050000
80599, 	0.090645, 	8060000
80699, 	0.090553, 	8070000
80799, 	0.090460, 	8080000
80899, 	0.090371, 	8090000
80999, 	0.090297, 	8100000
81099, 	0.090223, 	8110000
81199, 	0.090133, 	8120000
81299, 	0.090039, 	8130000
81399, 	0.089953, 	8140000
81499, 	0.089871, 	8150000
81599, 	0.089777, 	8160000
81699, 	0.089689, 	8170000
81799, 	0.089614, 	8180000
81899, 	0.089533, 	8190000
81999, 	0.089443, 	8200000
82099, 	0.089366, 	8210000
82199, 	0.089268, 	8220000
82299, 	0.089182, 	8230000
82399, 	0.089093, 	8240000
82499, 	0.089011, 	8250000
82599, 	0.088916, 	8260000
82699, 	0.088850, 	8270000
82799, 	0.088759, 	8280000
82899, 	0.088672, 	8290000
82999, 	0.088583, 	8300000
83099, 	0.088498, 	8310000
83199, 	0.088409, 	8320000
83299, 	0.088325, 	8330000
83399, 	0.088232, 	8340000
83499, 	0.088142, 	8350000
83599, 	0.088059, 	8360000
83699, 	0.087980, 	8370000
83799, 	0.087895, 	8380000
83899, 	0.087807, 	8390000
83999, 	0.087729, 	8400000
84099, 	0.087649, 	8410000
84199, 	0.087562, 	8420000
84299, 	0.087477, 	8430000
84399, 	0.087401, 	8440000
84499, 	0.087309, 	8450000
84599, 	0.087226, 	8460000
84699, 	0.087136, 	8470000
84799, 	0.087057, 	8480000
84899, 	0.086979, 	8490000
84999, 	0.086900, 	8500000
85099, 	0.086812, 	8510000
85199, 	0.086734, 	8520000
85299, 	0.086650, 	8530000
85399, 	0.086561, 	8540000
85499, 	0.086472, 	8550000
85599, 	0.086415, 	8560000
85699, 	0.086342, 	8570000
85799, 	0.086260, 	8580000
85899, 	0.086187, 	8590000
85999, 	0.086099, 	8600000
86099, 	0.086018, 	8610000
86199, 	0.085933, 	8620000
86299, 	0.085860, 	8630000
86399, 	0.085782, 	8640000
86499, 	0.085702, 	8650000
86599, 	0.085617, 	8660000
86699, 	0.085539, 	8670000
86799, 	0.085460, 	8680000
86899, 	0.085384, 	8690000
86999, 	0.085311, 	8700000
87099, 	0.085228, 	8710000
87199, 	0.085147, 	8720000
87299, 	0.085065, 	8730000
87399, 	0.084980, 	8740000
87499, 	0.084902, 	8750000
87599, 	0.084836, 	8760000
87699, 	0.084762, 	8770000
87799, 	0.084691, 	8780000
87899, 	0.084605, 	8790000
87999, 	0.084525, 	8800000
88099, 	0.084453, 	8810000
88199, 	0.084370, 	8820000
88299, 	0.084300, 	8830000
88399, 	0.084221, 	8840000
88499, 	0.084146, 	8850000
88599, 	0.084077, 	8860000
88699, 	0.083997, 	8870000
88799, 	0.083935, 	8880000
88899, 	0.083849, 	8890000
88999, 	0.083787, 	8900000
89099, 	0.083712, 	8910000
89199, 	0.083634, 	8920000
89299, 	0.083564, 	8930000
89399, 	0.083493, 	8940000
89499, 	0.083408, 	8950000
89599, 	0.083337, 	8960000
89699, 	0.083269, 	8970000
89799, 	0.083200, 	8980000
89899, 	0.083127, 	8990000
89999, 	0.083054, 	9000000
90099, 	0.082984, 	9010000
90199, 	0.082899, 	9020000
90299, 	0.082825, 	9030000
90399, 	0.082738, 	9040000
90499, 	0.082672, 	9050000
90599, 	0.082590, 	9060000
90699, 	0.082516, 	9070000
90799, 	0.082441, 	9080000
90899, 	0.082367, 	9090000
90999, 	0.082299, 	9100000
91099, 	0.082229, 	9110000
91199, 	0.082153, 	9120000
91299, 	0.082079, 	9130000
91399, 	0.082007, 	9140000
91499, 	0.081938, 	9150000
91599, 	0.081870, 	9160000
91699, 	0.081806, 	9170000
91799, 	0.081736, 	9180000
91899, 	0.081666, 	9190000
91999, 	0.081595, 	9200000
92099, 	0.081527, 	9210000
92199, 	0.081456, 	9220000
92299, 	0.081380, 	9230000
92399, 	0.081312, 	9240000
92499, 	0.081245, 	9250000
92599, 	0.081176, 	9260000
92699, 	0.081099, 	9270000
92799, 	0.081028, 	9280000
92899, 	0.080952, 	9290000
92999, 	0.080889, 	9300000
93099, 	0.080818, 	9310000
93199, 	0.080748, 	9320000
93299, 	0.080681, 	9330000
93399, 	0.080625, 	9340000
93499, 	0.080568, 	9350000
93599, 	0.080497, 	9360000
93699, 	0.080427, 	9370000
93799, 	0.080357, 	9380000
93899, 	0.080292, 	9390000
93999, 	0.080224, 	9400000
94099, 	0.080157, 	9410000
94199, 	0.080091, 	9420000
94299, 	0.080034, 	9430000
94399, 	0.079975, 	9440000
94499, 	0.079912, 	9450000
94599, 	0.079845, 	9460000
94699, 	0.079768, 	9470000
94799, 	0.079704, 	9480000
94899, 	0.079629, 	9490000
94999, 	0.079557, 	9500000
95099, 	0.079487, 	9510000
95199, 	0.079420, 	9520000
95299, 	0.079365, 	9530000
95399, 	0.079294, 	9540000
95499, 	0.079232, 	9550000
95599, 	0.079167, 	9560000
95699, 	0.079095, 	9570000
95799, 	0.079021, 	9580000
95899, 	0.078958, 	9590000
95999, 	0.078898, 	9600000
96099, 	0.078842, 	9610000
96199, 	0.078781, 	9620000
96299, 	0.078700, 	9630000
96399, 	0.078622, 	9640000
96499, 	0.078555, 	9650000
96599, 	0.078489, 	9660000
96699, 	0.078413, 	9670000
96799, 	0.078353, 	9680000
96899, 	0.078290, 	9690000
96999, 	0.078223, 	9700000
97099, 	0.078156, 	9710000
97199, 	0.078094, 	9720000
97299, 	0.078036, 	9730000
97399, 	0.077982, 	9740000
97499, 	0.077915, 	9750000
97599, 	0.077847, 	9760000
97699, 	0.077788, 	9770000
97799, 	0.077719, 	9780000
97899, 	0.077655, 	9790000
97999, 	0.077596, 	9800000
98099, 	0.077541, 	9810000
98199, 	0.077485, 	9820000
98299, 	0.077427, 	9830000
98399, 	0.077370, 	9840000
98499, 	0.077328, 	9850000
98599, 	0.077263, 	9860000
98699, 	0.077198, 	9870000
98799, 	0.077123, 	9880000
98899, 	0.077055, 	9890000
98999, 	0.076993, 	9900000
99099, 	0.076928, 	9910000
99199, 	0.076870, 	9920000
99299, 	0.076800, 	9930000
99399, 	0.076750, 	9940000
99499, 	0.076686, 	9950000
99599, 	0.076621, 	9960000
99699, 	0.076565, 	9970000
99799, 	0.076505, 	9980000
99899, 	0.076450, 	9990000
99999, 	0.076388, 	10000000


==> src/fig/baseline/sparse-gaussian-dewa-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.162594, 	5324
199, 	0.157916, 	10638
299, 	0.156313, 	15950
399, 	0.153356, 	21241
499, 	0.156842, 	26546
599, 	0.157399, 	31851
699, 	0.154680, 	37137
799, 	0.154032, 	42396
899, 	0.153094, 	47680
999, 	0.155515, 	52978
1099, 	0.153889, 	58282
1199, 	0.153903, 	63600
1299, 	0.153514, 	68880
1399, 	0.152610, 	74173
1499, 	0.152988, 	79472
1599, 	0.152183, 	84762
1699, 	0.152397, 	90055
1799, 	0.152088, 	95360
1899, 	0.151801, 	100653
1999, 	0.151561, 	105940
2099, 	0.151130, 	111228
2199, 	0.150782, 	116546
2299, 	0.150794, 	121849
2399, 	0.150747, 	127148
2499, 	0.150719, 	132459
2599, 	0.150586, 	137739
2699, 	0.150540, 	143035
2799, 	0.150610, 	148356
2899, 	0.151587, 	153674
2999, 	0.151404, 	158951
3099, 	0.151011, 	164270
3199, 	0.150317, 	169578
3299, 	0.150145, 	174863
3399, 	0.150158, 	180172
3499, 	0.149935, 	185443
3599, 	0.149949, 	190744
3699, 	0.149449, 	196062
3799, 	0.149355, 	201385
3899, 	0.149518, 	206663
3999, 	0.149473, 	211932
4099, 	0.149743, 	217234
4199, 	0.149424, 	222550
4299, 	0.149335, 	227838
4399, 	0.149729, 	233126
4499, 	0.149746, 	238437
4599, 	0.149765, 	243765
4699, 	0.149979, 	249067
4799, 	0.149980, 	254324
4899, 	0.150153, 	259609
4999, 	0.150358, 	264923
5099, 	0.150469, 	270191
5199, 	0.150194, 	275512
5299, 	0.150091, 	280795
5399, 	0.150181, 	286072
5499, 	0.150527, 	291379
5599, 	0.150527, 	296687
5699, 	0.150416, 	302008
5799, 	0.150267, 	307324
5899, 	0.150452, 	312608
5999, 	0.150119, 	317917
6099, 	0.150320, 	323199
6199, 	0.150136, 	328495
6299, 	0.150203, 	333793
6399, 	0.150163, 	339081
6499, 	0.150205, 	344410
6599, 	0.150109, 	349737
6699, 	0.150224, 	355030
6799, 	0.150292, 	360331
6899, 	0.150302, 	365659
6999, 	0.150292, 	370965
7099, 	0.150418, 	376272
7199, 	0.150434, 	381565
7299, 	0.150183, 	386866
7399, 	0.150380, 	392150
7499, 	0.150322, 	397446
7599, 	0.150443, 	402724
7699, 	0.150267, 	408029
7799, 	0.150494, 	413322
7899, 	0.150562, 	418606
7999, 	0.150521, 	423921
8099, 	0.150684, 	429243
8199, 	0.150771, 	434538
8299, 	0.150684, 	439832
8399, 	0.150784, 	445119
8499, 	0.150626, 	450412
8599, 	0.150596, 	455694
8699, 	0.150457, 	461019
8799, 	0.150692, 	466348
8899, 	0.150714, 	471664
8999, 	0.150823, 	476991
9099, 	0.150923, 	482307
9199, 	0.150981, 	487621
9299, 	0.150776, 	492938
9399, 	0.150895, 	498240
9499, 	0.150890, 	503520
9599, 	0.150751, 	508817
9699, 	0.150760, 	514121
9799, 	0.150857, 	519408
9899, 	0.150742, 	524711
9999, 	0.150661, 	530003
10099, 	0.150729, 	535294
10199, 	0.150592, 	540606
10299, 	0.150407, 	545931
10399, 	0.150480, 	551198
10499, 	0.150512, 	556499
10599, 	0.150560, 	561797
10699, 	0.150672, 	567107
10799, 	0.150526, 	572390
10899, 	0.150514, 	577691
10999, 	0.150444, 	582988
11099, 	0.150398, 	588303
11199, 	0.150528, 	593628
11299, 	0.150591, 	598951
11399, 	0.150770, 	604281
11499, 	0.150827, 	609565
11599, 	0.150875, 	614846
11699, 	0.150890, 	620123
11799, 	0.150916, 	625401
11899, 	0.150876, 	630668
11999, 	0.150912, 	635972
12099, 	0.150872, 	641280
12199, 	0.150894, 	646564
12299, 	0.150919, 	651855
12399, 	0.150999, 	657155
12499, 	0.151048, 	662433
12599, 	0.150978, 	667747
12699, 	0.151052, 	673051
12799, 	0.150958, 	678352
12899, 	0.150894, 	683644
12999, 	0.150914, 	688959
13099, 	0.150880, 	694253
13199, 	0.150926, 	699542
13299, 	0.151020, 	704829
13399, 	0.151132, 	710121
13499, 	0.151251, 	715434
13599, 	0.151381, 	720738
13699, 	0.151439, 	726064
13799, 	0.151411, 	731338
13899, 	0.151393, 	736629
13999, 	0.151311, 	741930
14099, 	0.151256, 	747248
14199, 	0.151121, 	752552
14299, 	0.151121, 	757864
14399, 	0.151262, 	763155
14499, 	0.151303, 	768477
14599, 	0.151348, 	773788
14699, 	0.151341, 	779112
14799, 	0.151326, 	784424
14899, 	0.151300, 	789676
14999, 	0.151344, 	794964
15099, 	0.151274, 	800267
15199, 	0.151161, 	805561
15299, 	0.151161, 	810848
15399, 	0.151196, 	816142
15499, 	0.151193, 	821488
15599, 	0.151251, 	826781
15699, 	0.151232, 	832068
15799, 	0.151216, 	837374
15899, 	0.151209, 	842662
15999, 	0.151259, 	847978
16099, 	0.151255, 	853268
16199, 	0.151249, 	858603
16299, 	0.151251, 	863884
16399, 	0.151326, 	869153
16499, 	0.151352, 	874442
16599, 	0.151410, 	879717
16699, 	0.151432, 	885040
16799, 	0.151400, 	890329
16899, 	0.151383, 	895633
16999, 	0.151473, 	900927
17099, 	0.151439, 	906227
17199, 	0.151392, 	911540
17299, 	0.151388, 	916854
17399, 	0.151374, 	922163
17499, 	0.151304, 	927471
17599, 	0.151267, 	932766
17699, 	0.151207, 	938079
17799, 	0.151228, 	943382
17899, 	0.151210, 	948707
17999, 	0.151165, 	954005
18099, 	0.151173, 	959305
18199, 	0.151206, 	964631
18299, 	0.151193, 	969890
18399, 	0.151249, 	975194
18499, 	0.151267, 	980508
18599, 	0.151297, 	985827
18699, 	0.151310, 	991133
18799, 	0.151319, 	996428
18899, 	0.151275, 	1001731
18999, 	0.151267, 	1007029
19099, 	0.151309, 	1012350
19199, 	0.151270, 	1017658
19299, 	0.151323, 	1022948
19399, 	0.151282, 	1028257
19499, 	0.151287, 	1033556
19599, 	0.151280, 	1038906
19699, 	0.151223, 	1044210
19799, 	0.151261, 	1049531
19899, 	0.151327, 	1054788
19999, 	0.151403, 	1060066
20099, 	0.151331, 	1065386
20199, 	0.151382, 	1070702
20299, 	0.151406, 	1075996
20399, 	0.151375, 	1081288
20499, 	0.151399, 	1086593
20599, 	0.151395, 	1091909
20699, 	0.151423, 	1097217
20799, 	0.151375, 	1102516
20899, 	0.151368, 	1107813
20999, 	0.151367, 	1113122
21099, 	0.151379, 	1118402
21199, 	0.151388, 	1123686
21299, 	0.151438, 	1128990
21399, 	0.151472, 	1134310
21499, 	0.151467, 	1139613
21599, 	0.151450, 	1144905
21699, 	0.151500, 	1150205
21799, 	0.151553, 	1155512
21899, 	0.151529, 	1160807
21999, 	0.151543, 	1166112
22099, 	0.151516, 	1171393
22199, 	0.151406, 	1176682
22299, 	0.151429, 	1181976
22399, 	0.151508, 	1187264
22499, 	0.151527, 	1192572
22599, 	0.151617, 	1197832
22699, 	0.151608, 	1203149
22799, 	0.151592, 	1208452
22899, 	0.151592, 	1213773
22999, 	0.151631, 	1219049
23099, 	0.151645, 	1224382
23199, 	0.151616, 	1229677
23299, 	0.151631, 	1234981
23399, 	0.151612, 	1240265
23499, 	0.151591, 	1245569
23599, 	0.151562, 	1250865
23699, 	0.151592, 	1256170
23799, 	0.151538, 	1261463
23899, 	0.151581, 	1266764
23999, 	0.151580, 	1272051
24099, 	0.151584, 	1277352
24199, 	0.151630, 	1282689
24299, 	0.151657, 	1287988
24399, 	0.151684, 	1293281
24499, 	0.151692, 	1298560
24599, 	0.151711, 	1303906
24699, 	0.151678, 	1309203
24799, 	0.151702, 	1314504
24899, 	0.151688, 	1319775
24999, 	0.151666, 	1325063
25099, 	0.151710, 	1330358
25199, 	0.151762, 	1335647
25299, 	0.151795, 	1340941
25399, 	0.151818, 	1346272
25499, 	0.151833, 	1351537
25599, 	0.151830, 	1356828
25699, 	0.151810, 	1362097
25799, 	0.151763, 	1367409
25899, 	0.151791, 	1372706
25999, 	0.151796, 	1377996
26099, 	0.151774, 	1383277
26199, 	0.151801, 	1388611
26299, 	0.151800, 	1393877
26399, 	0.151771, 	1399163
26499, 	0.151818, 	1404472
26599, 	0.151840, 	1409769
26699, 	0.151836, 	1415075
26799, 	0.151851, 	1420384
26899, 	0.151851, 	1425722
26999, 	0.151813, 	1431028
27099, 	0.151806, 	1436320
27199, 	0.151788, 	1441631
27299, 	0.151810, 	1446925
27399, 	0.151779, 	1452235
27499, 	0.151741, 	1457534
27599, 	0.151791, 	1462842
27699, 	0.151794, 	1468156
27799, 	0.151774, 	1473423
27899, 	0.151772, 	1478718
27999, 	0.151755, 	1484009
28099, 	0.151730, 	1489320
28199, 	0.151739, 	1494621
28299, 	0.151698, 	1499917
28399, 	0.151703, 	1505219
28499, 	0.151689, 	1510520
28599, 	0.151741, 	1515810
28699, 	0.151783, 	1521093
28799, 	0.151786, 	1526425
28899, 	0.151801, 	1531701
28999, 	0.151810, 	1537004
29099, 	0.151772, 	1542322
29199, 	0.151761, 	1547622
29299, 	0.151731, 	1552885
29399, 	0.151706, 	1558172
29499, 	0.151698, 	1563447
29599, 	0.151708, 	1568729
29699, 	0.151668, 	1574035
29799, 	0.151662, 	1579331
29899, 	0.151627, 	1584607
29999, 	0.151623, 	1589871
30099, 	0.151610, 	1595165
30199, 	0.151620, 	1600501
30299, 	0.151649, 	1605802
30399, 	0.151657, 	1611071
30499, 	0.151707, 	1616360
30599, 	0.151729, 	1621642
30699, 	0.151767, 	1626944
30799, 	0.151770, 	1632252
30899, 	0.151782, 	1637528
30999, 	0.151747, 	1642829
31099, 	0.151778, 	1648151
31199, 	0.151746, 	1653432
31299, 	0.151757, 	1658752
31399, 	0.151759, 	1664051
31499, 	0.151758, 	1669371
31599, 	0.151730, 	1674671
31699, 	0.151744, 	1679953
31799, 	0.151706, 	1685252
31899, 	0.151691, 	1690554
31999, 	0.151689, 	1695845
32099, 	0.151660, 	1701129
32199, 	0.151677, 	1706437
32299, 	0.151685, 	1711743
32399, 	0.151702, 	1717061
32499, 	0.151724, 	1722368
32599, 	0.151688, 	1727656
32699, 	0.151655, 	1732987
32799, 	0.151651, 	1738281
32899, 	0.151680, 	1743566
32999, 	0.151675, 	1748842
33099, 	0.151697, 	1754140
33199, 	0.151705, 	1759453
33299, 	0.151697, 	1764773
33399, 	0.151684, 	1770063
33499, 	0.151699, 	1775357
33599, 	0.151706, 	1780638
33699, 	0.151737, 	1785920
33799, 	0.151774, 	1791202
33899, 	0.151797, 	1796500
33999, 	0.151805, 	1801794
34099, 	0.151769, 	1807087
34199, 	0.151774, 	1812381
34299, 	0.151771, 	1817683
34399, 	0.151735, 	1822998
34499, 	0.151754, 	1828325
34599, 	0.151740, 	1833619
34699, 	0.151721, 	1838908
34799, 	0.151676, 	1844213
34899, 	0.151660, 	1849508
34999, 	0.151649, 	1854814
35099, 	0.151692, 	1860093
35199, 	0.151693, 	1865414
35299, 	0.151705, 	1870723
35399, 	0.151688, 	1876029
35499, 	0.151687, 	1881367
35599, 	0.151707, 	1886651
35699, 	0.151699, 	1891943
35799, 	0.151671, 	1897252
35899, 	0.151680, 	1902532
35999, 	0.151629, 	1907825
36099, 	0.151658, 	1913142
36199, 	0.151646, 	1918449
36299, 	0.151604, 	1923727
36399, 	0.151612, 	1929029
36499, 	0.151652, 	1934342
36599, 	0.151654, 	1939631
36699, 	0.151734, 	1944939
36799, 	0.151705, 	1950208
36899, 	0.151742, 	1955529
36999, 	0.151754, 	1960837
37099, 	0.151756, 	1966144
37199, 	0.151757, 	1971432
37299, 	0.151725, 	1976734
37399, 	0.151741, 	1982038
37499, 	0.151789, 	1987335
37599, 	0.151804, 	1992637
37699, 	0.151781, 	1997904
37799, 	0.151797, 	2003207
37899, 	0.151774, 	2008515
37999, 	0.151814, 	2013842
38099, 	0.151813, 	2019122
38199, 	0.151858, 	2024423
38299, 	0.151842, 	2029732
38399, 	0.151821, 	2035049
38499, 	0.151790, 	2040411
38599, 	0.151788, 	2045723
38699, 	0.151742, 	2051012
38799, 	0.151755, 	2056321
38899, 	0.151781, 	2061627
38999, 	0.151785, 	2066934
39099, 	0.151809, 	2072253
39199, 	0.151791, 	2077541
39299, 	0.151802, 	2082858
39399, 	0.151813, 	2088132
39499, 	0.151799, 	2093420
39599, 	0.151815, 	2098710
39699, 	0.151796, 	2104038
39799, 	0.151800, 	2109316
39899, 	0.151757, 	2114613
39999, 	0.151742, 	2119939
40099, 	0.151778, 	2125235
40199, 	0.151758, 	2130522
40299, 	0.151737, 	2135827
40399, 	0.151733, 	2141085
40499, 	0.151731, 	2146376
40599, 	0.151719, 	2151656
40699, 	0.151736, 	2156982
40799, 	0.151721, 	2162289
40899, 	0.151750, 	2167590
40999, 	0.151741, 	2172896
41099, 	0.151722, 	2178204
41199, 	0.151741, 	2183501
41299, 	0.151754, 	2188776
41399, 	0.151759, 	2194096
41499, 	0.151761, 	2199378
41599, 	0.151720, 	2204660
41699, 	0.151753, 	2209964
41799, 	0.151750, 	2215266
41899, 	0.151717, 	2220547
41999, 	0.151685, 	2225880
42099, 	0.151669, 	2231171
42199, 	0.151699, 	2236467
42299, 	0.151700, 	2241738
42399, 	0.151708, 	2247078
42499, 	0.151695, 	2252372
42599, 	0.151713, 	2257642
42699, 	0.151683, 	2262976
42799, 	0.151657, 	2268288
42899, 	0.151650, 	2273569
42999, 	0.151620, 	2278880
43099, 	0.151625, 	2284165
43199, 	0.151625, 	2289463
43299, 	0.151652, 	2294750
43399, 	0.151620, 	2300044
43499, 	0.151630, 	2305340
43599, 	0.151623, 	2310669
43699, 	0.151607, 	2315955
43799, 	0.151595, 	2321243
43899, 	0.151577, 	2326569
43999, 	0.151551, 	2331881
44099, 	0.151562, 	2337208
44199, 	0.151574, 	2342511
44299, 	0.151561, 	2347812
44399, 	0.151565, 	2353102
44499, 	0.151597, 	2358383
44599, 	0.151594, 	2363667
44699, 	0.151582, 	2368960
44799, 	0.151606, 	2374246
44899, 	0.151621, 	2379550
44999, 	0.151595, 	2384839
45099, 	0.151609, 	2390134
45199, 	0.151611, 	2395462
45299, 	0.151604, 	2400774
45399, 	0.151582, 	2406093
45499, 	0.151566, 	2411383
45599, 	0.151568, 	2416649
45699, 	0.151553, 	2421969
45799, 	0.151563, 	2427281
45899, 	0.151534, 	2432586
45999, 	0.151523, 	2437881
46099, 	0.151522, 	2443159
46199, 	0.151531, 	2448460
46299, 	0.151542, 	2453753
46399, 	0.151536, 	2459046
46499, 	0.151546, 	2464345
46599, 	0.151514, 	2469621
46699, 	0.151511, 	2474911
46799, 	0.151511, 	2480209
46899, 	0.151489, 	2485498
46999, 	0.151503, 	2490821
47099, 	0.151530, 	2496119
47199, 	0.151531, 	2501411
47299, 	0.151561, 	2506717
47399, 	0.151557, 	2512005
47499, 	0.151543, 	2517292
47599, 	0.151534, 	2522591
47699, 	0.151530, 	2527898
47799, 	0.151534, 	2533235
47899, 	0.151564, 	2538533
47999, 	0.151528, 	2543840
48099, 	0.151486, 	2549130
48199, 	0.151479, 	2554420
48299, 	0.151508, 	2559728
48399, 	0.151506, 	2565043
48499, 	0.151492, 	2570332
48599, 	0.151476, 	2575637
48699, 	0.151454, 	2580969
48799, 	0.151480, 	2586249
48899, 	0.151476, 	2591512
48999, 	0.151475, 	2596832
49099, 	0.151479, 	2602112
49199, 	0.151484, 	2607405
49299, 	0.151468, 	2612729
49399, 	0.151464, 	2617994
49499, 	0.151487, 	2623267
49599, 	0.151506, 	2628546
49699, 	0.151528, 	2633841
49799, 	0.151539, 	2639163
49899, 	0.151531, 	2644480
49999, 	0.151491, 	2649784
50099, 	0.151471, 	2655060
50199, 	0.151469, 	2660362
50299, 	0.151460, 	2665656
50399, 	0.151449, 	2670941
50499, 	0.151469, 	2676255
50599, 	0.151450, 	2681548
50699, 	0.151454, 	2686862
50799, 	0.151454, 	2692211
50899, 	0.151440, 	2697527
50999, 	0.151443, 	2702842
51099, 	0.151432, 	2708156
51199, 	0.151410, 	2713461
51299, 	0.151422, 	2718745
51399, 	0.151422, 	2724052
51499, 	0.151421, 	2729376
51599, 	0.151435, 	2734681
51699, 	0.151432, 	2739992
51799, 	0.151437, 	2745298
51899, 	0.151442, 	2750574
51999, 	0.151454, 	2755850
52099, 	0.151463, 	2761158
52199, 	0.151424, 	2766462
52299, 	0.151429, 	2771740
52399, 	0.151431, 	2777027
52499, 	0.151450, 	2782335
52599, 	0.151422, 	2787638
52699, 	0.151427, 	2792937
52799, 	0.151448, 	2798235
52899, 	0.151429, 	2803551
52999, 	0.151465, 	2808832
53099, 	0.151461, 	2814125
53199, 	0.151459, 	2819436
53299, 	0.151440, 	2824714
53399, 	0.151446, 	2830051
53499, 	0.151455, 	2835370
53599, 	0.151442, 	2840673
53699, 	0.151459, 	2845973
53799, 	0.151470, 	2851286
53899, 	0.151443, 	2856579
53999, 	0.151443, 	2861864
54099, 	0.151459, 	2867140
54199, 	0.151461, 	2872459
54299, 	0.151440, 	2877736
54399, 	0.151454, 	2883048
54499, 	0.151467, 	2888317
54599, 	0.151479, 	2893602
54699, 	0.151488, 	2898938
54799, 	0.151495, 	2904238
54899, 	0.151493, 	2909538
54999, 	0.151504, 	2914812
55099, 	0.151481, 	2920128
55199, 	0.151445, 	2925440
55299, 	0.151419, 	2930760
55399, 	0.151412, 	2936054
55499, 	0.151393, 	2941357
55599, 	0.151419, 	2946674
55699, 	0.151434, 	2952035
55799, 	0.151443, 	2957328
55899, 	0.151467, 	2962616
55999, 	0.151471, 	2967901
56099, 	0.151456, 	2973225
56199, 	0.151451, 	2978511
56299, 	0.151456, 	2983808
56399, 	0.151462, 	2989098
56499, 	0.151462, 	2994425
56599, 	0.151468, 	2999727
56699, 	0.151460, 	3005031
56799, 	0.151475, 	3010327
56899, 	0.151471, 	3015603
56999, 	0.151460, 	3020878
57099, 	0.151459, 	3026189
57199, 	0.151451, 	3031483
57299, 	0.151430, 	3036779
57399, 	0.151438, 	3042095
57499, 	0.151417, 	3047405
57599, 	0.151412, 	3052697
57699, 	0.151393, 	3057986
57799, 	0.151383, 	3063301
57899, 	0.151388, 	3068619
57999, 	0.151397, 	3073941
58099, 	0.151369, 	3079216
58199, 	0.151377, 	3084490
58299, 	0.151399, 	3089808
58399, 	0.151404, 	3095100
58499, 	0.151411, 	3100413
58599, 	0.151402, 	3105728
58699, 	0.151401, 	3110995
58799, 	0.151393, 	3116329
58899, 	0.151393, 	3121619
58999, 	0.151374, 	3126925
59099, 	0.151367, 	3132243
59199, 	0.151374, 	3137530
59299, 	0.151365, 	3142819
59399, 	0.151372, 	3148117
59499, 	0.151362, 	3153432
59599, 	0.151387, 	3158740
59699, 	0.151379, 	3164048
59799, 	0.151375, 	3169378
59899, 	0.151397, 	3174679
59999, 	0.151428, 	3179987
60099, 	0.151444, 	3185282
60199, 	0.151428, 	3190573
60299, 	0.151441, 	3195898
60399, 	0.151431, 	3201168
60499, 	0.151439, 	3206477
60599, 	0.151439, 	3211759
60699, 	0.151417, 	3217042
60799, 	0.151399, 	3222359
60899, 	0.151387, 	3227628
60999, 	0.151382, 	3232912
61099, 	0.151374, 	3238220
61199, 	0.151375, 	3243528
61299, 	0.151368, 	3248828
61399, 	0.151397, 	3254101
61499, 	0.151413, 	3259390
61599, 	0.151420, 	3264710
61699, 	0.151410, 	3269998
61799, 	0.151425, 	3275274
61899, 	0.151416, 	3280562
61999, 	0.151423, 	3285838
62099, 	0.151425, 	3291144
62199, 	0.151402, 	3296438
62299, 	0.151419, 	3301719
62399, 	0.151417, 	3307045
62499, 	0.151399, 	3312336
62599, 	0.151396, 	3317627
62699, 	0.151408, 	3322924
62799, 	0.151421, 	3328211
62899, 	0.151425, 	3333524
62999, 	0.151409, 	3338849
63099, 	0.151405, 	3344126
63199, 	0.151407, 	3349412
63299, 	0.151404, 	3354727
63399, 	0.151398, 	3359997
63499, 	0.151401, 	3365311
63599, 	0.151386, 	3370617
63699, 	0.151396, 	3375901
63799, 	0.151387, 	3381201
63899, 	0.151389, 	3386505
63999, 	0.151399, 	3391811
64099, 	0.151416, 	3397135
64199, 	0.151422, 	3402451
64299, 	0.151425, 	3407752
64399, 	0.151420, 	3413063
64499, 	0.151401, 	3418398
64599, 	0.151379, 	3423706
64699, 	0.151378, 	3428990
64799, 	0.151406, 	3434281
64899, 	0.151390, 	3439582
64999, 	0.151392, 	3444885
65099, 	0.151412, 	3450230
65199, 	0.151390, 	3455540
65299, 	0.151383, 	3460868
65399, 	0.151346, 	3466190
65499, 	0.151340, 	3471485
65599, 	0.151346, 	3476762
65699, 	0.151342, 	3482045
65799, 	0.151369, 	3487319
65899, 	0.151357, 	3492602
65999, 	0.151352, 	3497915
66099, 	0.151343, 	3503257
66199, 	0.151343, 	3508582
66299, 	0.151359, 	3513903
66399, 	0.151365, 	3519210
66499, 	0.151377, 	3524525
66599, 	0.151380, 	3529806
66699, 	0.151388, 	3535078
66799, 	0.151381, 	3540373
66899, 	0.151380, 	3545640
66999, 	0.151402, 	3550946
67099, 	0.151394, 	3556268
67199, 	0.151401, 	3561570
67299, 	0.151383, 	3566884
67399, 	0.151375, 	3572170
67499, 	0.151370, 	3577444
67599, 	0.151369, 	3582775
67699, 	0.151382, 	3588085
67799, 	0.151391, 	3593398
67899, 	0.151387, 	3598717
67999, 	0.151378, 	3604001
68099, 	0.151369, 	3609307
68199, 	0.151385, 	3614613
68299, 	0.151406, 	3619897
68399, 	0.151426, 	3625196
68499, 	0.151438, 	3630487
68599, 	0.151448, 	3635792
68699, 	0.151473, 	3641135
68799, 	0.151452, 	3646466
68899, 	0.151450, 	3651724
68999, 	0.151426, 	3657014
69099, 	0.151408, 	3662309
69199, 	0.151409, 	3667598
69299, 	0.151425, 	3672895
69399, 	0.151425, 	3678216
69499, 	0.151424, 	3683514
69599, 	0.151418, 	3688828
69699, 	0.151430, 	3694124
69799, 	0.151434, 	3699441
69899, 	0.151401, 	3704725
69999, 	0.151403, 	3710051
70099, 	0.151401, 	3715332
70199, 	0.151396, 	3720606
70299, 	0.151400, 	3725888
70399, 	0.151413, 	3731199
70499, 	0.151419, 	3736499
70599, 	0.151422, 	3741821
70699, 	0.151424, 	3747096
70799, 	0.151449, 	3752370
70899, 	0.151461, 	3757675
70999, 	0.151463, 	3762936
71099, 	0.151479, 	3768258
71199, 	0.151492, 	3773574
71299, 	0.151490, 	3778869
71399, 	0.151499, 	3784202
71499, 	0.151498, 	3789497
71599, 	0.151500, 	3794819
71699, 	0.151493, 	3800123
71799, 	0.151484, 	3805426
71899, 	0.151483, 	3810697
71999, 	0.151487, 	3815996
72099, 	0.151490, 	3821286
72199, 	0.151502, 	3826594
72299, 	0.151496, 	3831885
72399, 	0.151509, 	3837166
72499, 	0.151510, 	3842456
72599, 	0.151503, 	3847756
72699, 	0.151497, 	3853061
72799, 	0.151503, 	3858365
72899, 	0.151503, 	3863670
72999, 	0.151511, 	3868982
73099, 	0.151512, 	3874286
73199, 	0.151504, 	3879592
73299, 	0.151511, 	3884880
73399, 	0.151509, 	3890150
73499, 	0.151496, 	3895458
73599, 	0.151492, 	3900744
73699, 	0.151492, 	3906054
73799, 	0.151511, 	3911357
73899, 	0.151524, 	3916653
73999, 	0.151516, 	3921944
74099, 	0.151526, 	3927222
74199, 	0.151533, 	3932560
74299, 	0.151531, 	3937867
74399, 	0.151530, 	3943158
74499, 	0.151537, 	3948465
74599, 	0.151530, 	3953745
74699, 	0.151511, 	3959048
74799, 	0.151506, 	3964333
74899, 	0.151510, 	3969629
74999, 	0.151515, 	3974903
75099, 	0.151492, 	3980226
75199, 	0.151492, 	3985523
75299, 	0.151501, 	3990832
75399, 	0.151517, 	3996119
75499, 	0.151547, 	4001410
75599, 	0.151556, 	4006717
75699, 	0.151556, 	4012000
75799, 	0.151547, 	4017302
75899, 	0.151523, 	4022611
75999, 	0.151523, 	4027917
76099, 	0.151517, 	4033216
76199, 	0.151530, 	4038516
76299, 	0.151539, 	4043798
76399, 	0.151531, 	4049068
76499, 	0.151546, 	4054379
76599, 	0.151559, 	4059665
76699, 	0.151548, 	4064999
76799, 	0.151551, 	4070310
76899, 	0.151543, 	4075614
76999, 	0.151547, 	4080914
77099, 	0.151553, 	4086196
77199, 	0.151556, 	4091510
77299, 	0.151547, 	4096799
77399, 	0.151536, 	4102082
77499, 	0.151519, 	4107398
77599, 	0.151545, 	4112697
77699, 	0.151528, 	4117975
77799, 	0.151532, 	4123283
77899, 	0.151520, 	4128575
77999, 	0.151513, 	4133882
78099, 	0.151510, 	4139187
78199, 	0.151498, 	4144499
78299, 	0.151495, 	4149757
78399, 	0.151489, 	4155076
78499, 	0.151476, 	4160357
78599, 	0.151480, 	4165631
78699, 	0.151470, 	4170956
78799, 	0.151467, 	4176234
78899, 	0.151470, 	4181526
78999, 	0.151483, 	4186804
79099, 	0.151493, 	4192144
79199, 	0.151503, 	4197438
79299, 	0.151500, 	4202745
79399, 	0.151510, 	4208086
79499, 	0.151541, 	4213392
79599, 	0.151540, 	4218701
79699, 	0.151550, 	4224002
79799, 	0.151569, 	4229314
79899, 	0.151569, 	4234626
79999, 	0.151567, 	4239922
80099, 	0.151571, 	4245239
80199, 	0.151592, 	4250539
80299, 	0.151590, 	4255833
80399, 	0.151592, 	4261132
80499, 	0.151592, 	4266455
80599, 	0.151582, 	4271758
80699, 	0.151584, 	4277068
80799, 	0.151589, 	4282386
80899, 	0.151582, 	4287682
80999, 	0.151590, 	4293019
81099, 	0.151596, 	4298312
81199, 	0.151594, 	4303599
81299, 	0.151594, 	4308879
81399, 	0.151601, 	4314162
81499, 	0.151599, 	4319450
81599, 	0.151594, 	4324763
81699, 	0.151586, 	4330048
81799, 	0.151587, 	4335368
81899, 	0.151591, 	4340669
81999, 	0.151591, 	4345941
82099, 	0.151589, 	4351268
82199, 	0.151584, 	4356555
82299, 	0.151593, 	4361869
82399, 	0.151606, 	4367122
82499, 	0.151606, 	4372409
82599, 	0.151590, 	4377691
82699, 	0.151588, 	4382991
82799, 	0.151594, 	4388301
82899, 	0.151604, 	4393591
82999, 	0.151609, 	4398894
83099, 	0.151617, 	4404213
83199, 	0.151634, 	4409498
83299, 	0.151624, 	4414753
83399, 	0.151629, 	4420044
83499, 	0.151625, 	4425336
83599, 	0.151624, 	4430628
83699, 	0.151644, 	4435927
83799, 	0.151631, 	4441210
83899, 	0.151632, 	4446512
83999, 	0.151631, 	4451805
84099, 	0.151628, 	4457110
84199, 	0.151638, 	4462407
84299, 	0.151656, 	4467711
84399, 	0.151664, 	4473010
84499, 	0.151666, 	4478291
84599, 	0.151667, 	4483584
84699, 	0.151684, 	4488900
84799, 	0.151681, 	4494163
84899, 	0.151685, 	4499429
84999, 	0.151698, 	4504730
85099, 	0.151701, 	4510019
85199, 	0.151693, 	4515322
85299, 	0.151700, 	4520607
85399, 	0.151692, 	4525893
85499, 	0.151701, 	4531207
85599, 	0.151707, 	4536506
85699, 	0.151699, 	4541798
85799, 	0.151698, 	4547126
85899, 	0.151702, 	4552442
85999, 	0.151697, 	4557745
86099, 	0.151687, 	4563077
86199, 	0.151673, 	4568398
86299, 	0.151682, 	4573681
86399, 	0.151682, 	4578977
86499, 	0.151689, 	4584238
86599, 	0.151704, 	4589543
86699, 	0.151700, 	4594869
86799, 	0.151704, 	4600203
86899, 	0.151707, 	4605484
86999, 	0.151699, 	4610811
87099, 	0.151688, 	4616103
87199, 	0.151692, 	4621384
87299, 	0.151710, 	4626656
87399, 	0.151690, 	4631947
87499, 	0.151693, 	4637252
87599, 	0.151679, 	4642505
87699, 	0.151681, 	4647818
87799, 	0.151679, 	4653104
87899, 	0.151681, 	4658417
87999, 	0.151656, 	4663762
88099, 	0.151656, 	4669045
88199, 	0.151641, 	4674353
88299, 	0.151645, 	4679648
88399, 	0.151649, 	4684955
88499, 	0.151646, 	4690247
88599, 	0.151638, 	4695552
88699, 	0.151624, 	4700830
88799, 	0.151628, 	4706102
88899, 	0.151620, 	4711411
88999, 	0.151622, 	4716731
89099, 	0.151618, 	4721999
89199, 	0.151613, 	4727302
89299, 	0.151627, 	4732618
89399, 	0.151646, 	4737925
89499, 	0.151637, 	4743228
89599, 	0.151638, 	4748488
89699, 	0.151632, 	4753781
89799, 	0.151632, 	4759091
89899, 	0.151614, 	4764372
89999, 	0.151612, 	4769673
90099, 	0.151606, 	4774959
90199, 	0.151591, 	4780251
90299, 	0.151594, 	4785548
90399, 	0.151595, 	4790838
90499, 	0.151596, 	4796151
90599, 	0.151587, 	4801464
90699, 	0.151581, 	4806773
90799, 	0.151572, 	4812055
90899, 	0.151556, 	4817369
90999, 	0.151554, 	4822674
91099, 	0.151551, 	4827981
91199, 	0.151544, 	4833257
91299, 	0.151538, 	4838594
91399, 	0.151545, 	4843865
91499, 	0.151554, 	4849151
91599, 	0.151554, 	4854419
91699, 	0.151552, 	4859748
91799, 	0.151537, 	4865048
91899, 	0.151536, 	4870357
91999, 	0.151544, 	4875686
92099, 	0.151538, 	4881003
92199, 	0.151535, 	4886284
92299, 	0.151535, 	4891606
92399, 	0.151538, 	4896892
92499, 	0.151546, 	4902206
92599, 	0.151538, 	4907499
92699, 	0.151542, 	4912808
92799, 	0.151536, 	4918088
92899, 	0.151517, 	4923421
92999, 	0.151515, 	4928736
93099, 	0.151520, 	4934056
93199, 	0.151519, 	4939363
93299, 	0.151527, 	4944644
93399, 	0.151527, 	4949946
93499, 	0.151546, 	4955264
93599, 	0.151564, 	4960584
93699, 	0.151566, 	4965894
93799, 	0.151560, 	4971211
93899, 	0.151560, 	4976525
93999, 	0.151564, 	4981827
94099, 	0.151565, 	4987167
94199, 	0.151574, 	4992443
94299, 	0.151556, 	4997741
94399, 	0.151559, 	5003045
94499, 	0.151569, 	5008345
94599, 	0.151560, 	5013594
94699, 	0.151549, 	5018878
94799, 	0.151559, 	5024187
94899, 	0.151546, 	5029488
94999, 	0.151555, 	5034805
95099, 	0.151549, 	5040093
95199, 	0.151543, 	5045402
95299, 	0.151542, 	5050727
95399, 	0.151544, 	5056011
95499, 	0.151561, 	5061325
95599, 	0.151576, 	5066615
95699, 	0.151578, 	5071891
95799, 	0.151587, 	5077172
95899, 	0.151581, 	5082469
95999, 	0.151583, 	5087764
96099, 	0.151575, 	5093032
96199, 	0.151561, 	5098343
96299, 	0.151551, 	5103638
96399, 	0.151541, 	5108944
96499, 	0.151550, 	5114238
96599, 	0.151548, 	5119533
96699, 	0.151550, 	5124833
96799, 	0.151538, 	5130119
96899, 	0.151539, 	5135434
96999, 	0.151535, 	5140742
97099, 	0.151548, 	5146018
97199, 	0.151552, 	5151290
97299, 	0.151556, 	5156573
97399, 	0.151560, 	5161858
97499, 	0.151561, 	5167154
97599, 	0.151574, 	5172460
97699, 	0.151569, 	5177736
97799, 	0.151557, 	5183028
97899, 	0.151553, 	5188341
97999, 	0.151549, 	5193652
98099, 	0.151556, 	5198937
98199, 	0.151564, 	5204262
98299, 	0.151589, 	5209559
98399, 	0.151591, 	5214855
98499, 	0.151587, 	5220174
98599, 	0.151579, 	5225437
98699, 	0.151562, 	5230740
98799, 	0.151568, 	5236040
98899, 	0.151562, 	5241337
98999, 	0.151563, 	5246619
99099, 	0.151570, 	5251899
99199, 	0.151580, 	5257212
99299, 	0.151576, 	5262494
99399, 	0.151581, 	5267811
99499, 	0.151591, 	5273121
99599, 	0.151597, 	5278436
99699, 	0.151596, 	5283738
99799, 	0.151593, 	5289022
99899, 	0.151584, 	5294361
99999, 	0.151592, 	5299678


==> src/fig/baseline/sparse-gaussian-dewa-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.157193, 	15209
199, 	0.148307, 	30430
299, 	0.144279, 	45648
399, 	0.144481, 	60845
499, 	0.148159, 	76052
599, 	0.147023, 	91258
699, 	0.131812, 	106443
799, 	0.118883, 	121620
899, 	0.116667, 	136814
999, 	0.118753, 	152025
1099, 	0.118004, 	167233
1199, 	0.108642, 	182437
1299, 	0.100474, 	197641
1399, 	0.093292, 	212840
1499, 	0.089412, 	228021
1599, 	0.084102, 	243212
1699, 	0.079151, 	258414
1799, 	0.074752, 	273606
1899, 	0.070815, 	288810
1999, 	0.067368, 	304014
2099, 	0.064159, 	319197
2199, 	0.061241, 	334401
2299, 	0.058577, 	349615
2399, 	0.056136, 	364818
2499, 	0.053889, 	380041
2599, 	0.051816, 	395231
2699, 	0.049896, 	410431
2799, 	0.048113, 	425630
2899, 	0.046454, 	440843
2999, 	0.044905, 	456028
3099, 	0.043456, 	471235
3199, 	0.042097, 	486458
3299, 	0.040821, 	501650
3399, 	0.039620, 	516860
3499, 	0.038488, 	532049
3599, 	0.037419, 	547244
3699, 	0.036407, 	562452
3799, 	0.035449, 	577667
3899, 	0.034539, 	592857
3999, 	0.033676, 	608046
4099, 	0.032854, 	623242
4199, 	0.032072, 	638443
4299, 	0.031326, 	653631
4399, 	0.030614, 	668828
4499, 	0.029933, 	684031
4599, 	0.029282, 	699243
4699, 	0.028659, 	714436
4799, 	0.028062, 	729585
4899, 	0.027489, 	744775
4999, 	0.026939, 	759983
5099, 	0.026411, 	775158
5199, 	0.025903, 	790362
5299, 	0.025414, 	805545
5399, 	0.024943, 	820727
5499, 	0.024490, 	835928
5599, 	0.024052, 	851137
5699, 	0.023630, 	866345
5799, 	0.023223, 	881569
5899, 	0.022829, 	896767
5999, 	0.022449, 	911976
6099, 	0.022081, 	927171
6199, 	0.021724, 	942354
6299, 	0.021380, 	957554
6399, 	0.021045, 	972755
6499, 	0.020722, 	987975
6599, 	0.020408, 	1003185
6699, 	0.020103, 	1018372
6799, 	0.019807, 	1033572
6899, 	0.019520, 	1048782
6999, 	0.019241, 	1063993
7099, 	0.018970, 	1079199
7199, 	0.018707, 	1094390
7299, 	0.018450, 	1109587
7399, 	0.018201, 	1124762
7499, 	0.017958, 	1139961
7599, 	0.017722, 	1155154
7699, 	0.017492, 	1170360
7799, 	0.017268, 	1185543
7899, 	0.017049, 	1200739
7999, 	0.016836, 	1215937
8099, 	0.016628, 	1231158
8199, 	0.016425, 	1246354
8299, 	0.016227, 	1261563
8399, 	0.016034, 	1276751
8499, 	0.015845, 	1291943
8599, 	0.015661, 	1307133
8699, 	0.015481, 	1322350
8799, 	0.015305, 	1337583
8899, 	0.015133, 	1352786
8999, 	0.014965, 	1368008
9099, 	0.014800, 	1383211
9199, 	0.014640, 	1398408
9299, 	0.014482, 	1413609
9399, 	0.014328, 	1428811
9499, 	0.014177, 	1443990
9599, 	0.014030, 	1459185
9699, 	0.013885, 	1474397
9799, 	0.013743, 	1489577
9899, 	0.013604, 	1504793
9999, 	0.013468, 	1519980


==> src/fig/baseline/sparse-gaussian-dewa-p-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.147441, 	252242
199, 	0.156167, 	504516
299, 	0.154260, 	756810
399, 	0.152836, 	1008918
499, 	0.150935, 	1261064
599, 	0.147696, 	1513455
699, 	0.148019, 	1765759
799, 	0.149786, 	2017978
899, 	0.149687, 	2270288
999, 	0.149892, 	2522453
1099, 	0.150315, 	2774585
1199, 	0.150197, 	3026954
1299, 	0.149582, 	3279230
1399, 	0.149734, 	3531407
1499, 	0.150704, 	3783784
1599, 	0.150303, 	4035941
1699, 	0.151303, 	4288080
1799, 	0.151299, 	4540198
1899, 	0.151320, 	4792377
1999, 	0.150770, 	5044422
2099, 	0.150641, 	5296562
2199, 	0.151410, 	5548714
2299, 	0.151847, 	5800920
2399, 	0.151944, 	6053163
2499, 	0.151057, 	6305401
2599, 	0.151149, 	6557492
2699, 	0.151302, 	6809712
2799, 	0.151000, 	7061834
2899, 	0.150396, 	7314165
2999, 	0.150387, 	7566508
3099, 	0.150742, 	7818678
3199, 	0.150778, 	8070764
3299, 	0.150189, 	8322982
3399, 	0.149853, 	8575199
3499, 	0.149937, 	8827485
3599, 	0.149792, 	9079702
3699, 	0.149871, 	9332029
3799, 	0.149758, 	9584105
3899, 	0.149522, 	9836317
3999, 	0.149574, 	10088455
4099, 	0.149399, 	10340711
4199, 	0.149476, 	10592872
4299, 	0.149408, 	10845113
4399, 	0.149222, 	11097341
4499, 	0.149254, 	11349571
4599, 	0.149278, 	11601763
4699, 	0.149829, 	11853864
4799, 	0.149888, 	12105992
4899, 	0.149297, 	12358306
4999, 	0.149253, 	12610471
5099, 	0.149530, 	12862599
5199, 	0.149459, 	13114705
5299, 	0.149200, 	13366900
5399, 	0.148855, 	13619237
5499, 	0.148868, 	13871554
5599, 	0.148480, 	14123644
5699, 	0.148409, 	14375851
5799, 	0.148212, 	14628060
5899, 	0.148139, 	14880261
5999, 	0.147979, 	15132364
6099, 	0.147969, 	15384642
6199, 	0.147920, 	15636841
6299, 	0.147924, 	15889012
6399, 	0.147896, 	16141279
6499, 	0.147921, 	16393395
6599, 	0.147905, 	16645579
6699, 	0.147850, 	16897785
6799, 	0.147632, 	17150145
6899, 	0.147726, 	17402335
6999, 	0.147478, 	17654606
7099, 	0.147303, 	17906828
7199, 	0.147040, 	18159015
7299, 	0.146909, 	18411243
7399, 	0.146764, 	18663546
7499, 	0.146614, 	18915623
7599, 	0.146605, 	19167645
7699, 	0.146329, 	19419817
7799, 	0.146191, 	19671990
7899, 	0.145924, 	19924209
7999, 	0.145718, 	20176360
8099, 	0.145539, 	20428673
8199, 	0.145246, 	20681021
8299, 	0.145177, 	20933213
8399, 	0.145096, 	21185385
8499, 	0.144931, 	21437583
8599, 	0.144603, 	21689848
8699, 	0.144374, 	21942010
8799, 	0.144285, 	22194165
8899, 	0.144201, 	22446420
8999, 	0.143906, 	22698725
9099, 	0.143800, 	22950916
9199, 	0.143615, 	23203156
9299, 	0.143232, 	23455508
9399, 	0.143082, 	23707741
9499, 	0.142754, 	23959948
9599, 	0.142615, 	24212148
9699, 	0.142359, 	24464333
9799, 	0.142012, 	24716420
9899, 	0.141709, 	24968689
9999, 	0.141391, 	25220833
10099, 	0.141197, 	25473101
10199, 	0.140982, 	25725404
10299, 	0.140801, 	25977555
10399, 	0.140700, 	26229683
10499, 	0.140406, 	26481855
10599, 	0.139957, 	26734157
10699, 	0.139530, 	26986323
10799, 	0.139304, 	27238429
10899, 	0.138901, 	27490518
10999, 	0.138592, 	27742818
11099, 	0.138101, 	27994835
11199, 	0.137765, 	28246997
11299, 	0.137435, 	28499155
11399, 	0.136967, 	28751282
11499, 	0.136737, 	29003651
11599, 	0.136421, 	29255860
11699, 	0.136176, 	29508105
11799, 	0.135871, 	29760100
11899, 	0.135579, 	30012213
11999, 	0.135394, 	30264388
12099, 	0.135041, 	30516521
12199, 	0.134777, 	30768777
12299, 	0.134432, 	31021048
12399, 	0.133899, 	31273111
12499, 	0.133463, 	31525310
12599, 	0.132957, 	31777456
12699, 	0.132590, 	32029584
12799, 	0.132088, 	32281828
12899, 	0.131598, 	32534127
12999, 	0.131128, 	32786209
13099, 	0.130670, 	33038297
13199, 	0.130719, 	33290538
13299, 	0.131017, 	33542633
13399, 	0.131109, 	33794724
13499, 	0.131299, 	34046970
13599, 	0.131541, 	34299335
13699, 	0.131741, 	34551624
13799, 	0.131932, 	34803712
13899, 	0.132010, 	35055753
13999, 	0.132121, 	35307953
14099, 	0.132379, 	35560226
14199, 	0.132464, 	35812669
14299, 	0.132539, 	36064959
14399, 	0.132604, 	36317255
14499, 	0.132615, 	36569423
14599, 	0.132785, 	36821513
14699, 	0.132967, 	37073696
14799, 	0.133131, 	37325682
14899, 	0.133357, 	37577886
14999, 	0.133489, 	37829956
15099, 	0.133619, 	38082098
15199, 	0.133686, 	38334295
15299, 	0.133858, 	38586460
15399, 	0.133972, 	38838642
15499, 	0.134167, 	39090755
15599, 	0.134319, 	39342950
15699, 	0.134420, 	39595107
15799, 	0.134621, 	39847315
15899, 	0.134745, 	40099554
15999, 	0.134855, 	40351760
16099, 	0.134967, 	40604033
16199, 	0.134983, 	40856114
16299, 	0.135055, 	41108331
16399, 	0.135174, 	41360546
16499, 	0.135242, 	41612744
16599, 	0.135306, 	41864963
16699, 	0.135349, 	42117154
16799, 	0.135468, 	42369275
16899, 	0.135628, 	42621567
16999, 	0.135747, 	42873582
17099, 	0.135930, 	43125781
17199, 	0.136014, 	43377831
17299, 	0.136191, 	43629987
17399, 	0.136270, 	43882119
17499, 	0.136388, 	44134389
17599, 	0.136517, 	44386649
17699, 	0.136532, 	44638907
17799, 	0.136610, 	44891169
17899, 	0.136661, 	45143340
17999, 	0.136796, 	45395623
18099, 	0.136799, 	45647824
18199, 	0.136830, 	45900131
18299, 	0.136963, 	46152270
18399, 	0.137001, 	46404410
18499, 	0.137124, 	46656533
18599, 	0.137118, 	46908745
18699, 	0.137247, 	47161138
18799, 	0.137340, 	47413322
18899, 	0.137417, 	47665589
18999, 	0.137553, 	47917814
19099, 	0.137625, 	48170115
19199, 	0.137641, 	48422354
19299, 	0.137656, 	48674384
19399, 	0.137740, 	48926644
19499, 	0.137806, 	49178828
19599, 	0.137991, 	49431085
19699, 	0.138097, 	49683420
19799, 	0.138129, 	49935557
19899, 	0.138176, 	50187775
19999, 	0.138257, 	50440064
20099, 	0.138295, 	50692162
20199, 	0.138348, 	50944282
20299, 	0.138435, 	51196312
20399, 	0.138580, 	51448593
20499, 	0.138715, 	51700812
20599, 	0.138769, 	51953106
20699, 	0.138865, 	52205202
20799, 	0.138909, 	52457258
20899, 	0.139018, 	52709387
20999, 	0.139085, 	52961607
21099, 	0.139121, 	53213849
21199, 	0.139207, 	53466123
21299, 	0.139200, 	53718410
21399, 	0.139282, 	53970786
21499, 	0.139312, 	54223026
21599, 	0.139347, 	54475259
21699, 	0.139414, 	54727547
21799, 	0.139444, 	54979756
21899, 	0.139456, 	55231911
21999, 	0.139207, 	55484242
22099, 	0.138758, 	55736335
22199, 	0.138203, 	55988428
22299, 	0.137619, 	56240554
22399, 	0.137010, 	56492753
22499, 	0.136401, 	56745068
22599, 	0.135798, 	56997232
22699, 	0.135199, 	57249452
22799, 	0.134606, 	57501738
22899, 	0.134019, 	57754039
22999, 	0.133436, 	58006358
23099, 	0.132858, 	58258431
23199, 	0.132286, 	58510764
23299, 	0.131718, 	58763105
23399, 	0.131155, 	59015292
23499, 	0.130597, 	59267437
23599, 	0.130043, 	59519594
23699, 	0.129495, 	59771861
23799, 	0.128950, 	60024072
23899, 	0.128411, 	60276286
23999, 	0.127876, 	60528523
24099, 	0.127345, 	60780697
24199, 	0.126819, 	61032875
24299, 	0.126297, 	61284997
24399, 	0.125779, 	61537076
24499, 	0.125266, 	61789192
24599, 	0.124757, 	62041284
24699, 	0.124252, 	62293589
24799, 	0.123751, 	62545676
24899, 	0.123254, 	62797920
24999, 	0.122761, 	63050014
25099, 	0.122271, 	63302334
25199, 	0.121786, 	63554565
25299, 	0.121305, 	63806782
25399, 	0.120827, 	64059101
25499, 	0.120353, 	64311290
25599, 	0.119883, 	64563579
25699, 	0.119417, 	64815793
25799, 	0.118954, 	65067920
25899, 	0.118495, 	65320207
25999, 	0.118039, 	65572397
26099, 	0.117587, 	65824865
26199, 	0.117138, 	66077134
26299, 	0.116692, 	66329210
26399, 	0.116250, 	66581387
26499, 	0.116281, 	66833579
26599, 	0.116406, 	67085788
26699, 	0.116394, 	67338043
26799, 	0.115960, 	67590244
26899, 	0.115529, 	67842580
26999, 	0.115101, 	68094808
27099, 	0.114676, 	68347063
27199, 	0.114255, 	68599367
27299, 	0.113836, 	68851609
27399, 	0.113421, 	69103778
27499, 	0.113008, 	69356027
27599, 	0.112599, 	69608414
27699, 	0.112192, 	69860610
27799, 	0.111789, 	70112894
27899, 	0.111388, 	70365093
27999, 	0.110990, 	70617312
28099, 	0.110595, 	70869613
28199, 	0.110203, 	71121796
28299, 	0.109814, 	71373916
28399, 	0.109427, 	71626075
28499, 	0.109043, 	71878261
28599, 	0.108662, 	72130569
28699, 	0.108283, 	72382745
28799, 	0.107907, 	72634961
28899, 	0.107534, 	72887119
28999, 	0.107163, 	73139316
29099, 	0.106795, 	73391677
29199, 	0.106429, 	73643721
29299, 	0.106066, 	73895935
29399, 	0.105705, 	74148272
29499, 	0.105346, 	74400592
29599, 	0.104991, 	74652884
29699, 	0.104637, 	74904969
29799, 	0.104286, 	75157271
29899, 	0.103937, 	75409572
29999, 	0.103591, 	75661605
30099, 	0.103246, 	75913883
30199, 	0.102905, 	76166132
30299, 	0.102565, 	76418388
30399, 	0.102228, 	76670557
30499, 	0.101892, 	76922794
30599, 	0.101559, 	77175093
30699, 	0.101229, 	77427305
30799, 	0.100900, 	77679595
30899, 	0.100573, 	77931848
30999, 	0.100249, 	78184023
31099, 	0.099927, 	78436150
31199, 	0.099857, 	78688243
31299, 	0.099993, 	78940358
31399, 	0.100146, 	79192375
31499, 	0.100318, 	79444503
31599, 	0.100478, 	79696651
31699, 	0.100625, 	79948848
31799, 	0.100804, 	80200924
31899, 	0.100982, 	80453060
31999, 	0.101122, 	80705077
32099, 	0.101316, 	80957270
32199, 	0.101493, 	81209495
32299, 	0.101628, 	81461762
32399, 	0.101774, 	81714175
32499, 	0.101872, 	81966455
32599, 	0.102015, 	82218547
32699, 	0.102168, 	82470691
32799, 	0.102295, 	82722966
32899, 	0.102411, 	82975102
32999, 	0.102589, 	83227068
33099, 	0.102801, 	83479296
33199, 	0.102927, 	83731339
33299, 	0.103044, 	83983555
33399, 	0.103204, 	84235738
33499, 	0.103374, 	84487846
33599, 	0.103535, 	84740061
33699, 	0.103676, 	84992339
33799, 	0.103769, 	85244555
33899, 	0.103897, 	85496832
33999, 	0.104057, 	85749116
34099, 	0.104172, 	86001434
34199, 	0.104290, 	86253830
34299, 	0.104443, 	86506009
34399, 	0.104599, 	86758241
34499, 	0.104778, 	87010661
34599, 	0.104928, 	87262874
34699, 	0.105082, 	87515159
34799, 	0.105212, 	87767296
34899, 	0.105312, 	88019368
34999, 	0.105433, 	88271589
35099, 	0.105558, 	88523758
35199, 	0.105673, 	88775941
35299, 	0.105763, 	89028259
35399, 	0.105897, 	89280534
35499, 	0.106045, 	89532679
35599, 	0.106131, 	89784959
35699, 	0.106254, 	90037065
35799, 	0.106396, 	90289228
35899, 	0.106518, 	90541415
35999, 	0.106637, 	90793636
36099, 	0.106761, 	91045760
36199, 	0.106883, 	91297910
36299, 	0.107074, 	91550129
36399, 	0.107203, 	91802283
36499, 	0.107348, 	92054260
36599, 	0.107450, 	92306460
36699, 	0.107537, 	92558804
36799, 	0.107628, 	92810934
36899, 	0.107767, 	93063053
36999, 	0.107854, 	93315157
37099, 	0.107976, 	93567355
37199, 	0.108112, 	93819593
37299, 	0.108177, 	94071698
37399, 	0.108324, 	94323831
37499, 	0.108443, 	94575874
37599, 	0.108586, 	94828074
37699, 	0.108641, 	95080231
37799, 	0.108716, 	95332426
37899, 	0.108846, 	95584462
37999, 	0.108947, 	95836767
38099, 	0.109079, 	96088915
38199, 	0.109216, 	96341069
38299, 	0.109326, 	96593340
38399, 	0.109491, 	96845478
38499, 	0.109618, 	97097506
38599, 	0.109708, 	97349760
38699, 	0.109798, 	97601949
38799, 	0.109908, 	97854080
38899, 	0.110004, 	98106223
38999, 	0.110085, 	98358512
39099, 	0.110191, 	98610707
39199, 	0.110324, 	98862757
39299, 	0.110412, 	99115106
39399, 	0.110513, 	99367299
39499, 	0.110603, 	99619388
39599, 	0.110712, 	99871572
39699, 	0.110780, 	100123730
39799, 	0.110895, 	100375945
39899, 	0.110959, 	100628051
39999, 	0.111055, 	100880230
40099, 	0.111192, 	101132520
40199, 	0.111298, 	101384738
40299, 	0.111402, 	101636808
40399, 	0.111491, 	101889069
40499, 	0.111585, 	102141102
40599, 	0.111708, 	102393372
40699, 	0.111833, 	102645677
40799, 	0.111942, 	102897871
40899, 	0.112009, 	103149900
40999, 	0.112125, 	103402044
41099, 	0.112234, 	103654355
41199, 	0.112363, 	103906634
41299, 	0.112483, 	104158771
41399, 	0.112605, 	104410952
41499, 	0.112727, 	104663223
41599, 	0.112816, 	104915469
41699, 	0.112908, 	105167748
41799, 	0.112991, 	105419897
41899, 	0.113054, 	105672082
41999, 	0.113149, 	105924313
42099, 	0.113245, 	106176588
42199, 	0.113333, 	106428572
42299, 	0.113447, 	106680685
42399, 	0.113557, 	106932757
42499, 	0.113653, 	107184956
42599, 	0.113758, 	107437226
42699, 	0.113862, 	107689360
42799, 	0.113997, 	107941670
42899, 	0.114071, 	108193923
42999, 	0.114149, 	108446187
43099, 	0.114238, 	108698648
43199, 	0.114307, 	108950732
43299, 	0.114390, 	109202907
43399, 	0.114490, 	109454984
43499, 	0.114614, 	109707095
43599, 	0.114707, 	109959253
43699, 	0.114786, 	110211287
43799, 	0.114857, 	110463456
43899, 	0.114947, 	110715728
43999, 	0.115027, 	110967871
44099, 	0.115107, 	111219857
44199, 	0.115188, 	111472056
44299, 	0.115246, 	111724262
44399, 	0.115335, 	111976445
44499, 	0.115399, 	112228899
44599, 	0.115478, 	112480951
44699, 	0.115568, 	112733202
44799, 	0.115631, 	112985496
44899, 	0.115687, 	113237771
44999, 	0.115743, 	113490027
45099, 	0.115852, 	113742274
45199, 	0.115933, 	113994497
45299, 	0.116016, 	114246637
45399, 	0.116077, 	114498886
45499, 	0.116153, 	114751155
45599, 	0.116221, 	115003333
45699, 	0.116273, 	115255436
45799, 	0.116344, 	115507775
45899, 	0.116422, 	115759972
45999, 	0.116511, 	116012152
46099, 	0.116573, 	116264287
46199, 	0.116637, 	116516290
46299, 	0.116693, 	116768520
46399, 	0.116788, 	117020615
46499, 	0.116862, 	117272809
46599, 	0.116925, 	117525126
46699, 	0.116995, 	117777333
46799, 	0.117093, 	118029577
46899, 	0.117161, 	118281740
46999, 	0.117234, 	118534056
47099, 	0.117308, 	118786221
47199, 	0.117422, 	119038493
47299, 	0.117481, 	119290778
47399, 	0.117515, 	119543074
47499, 	0.117604, 	119795161
47599, 	0.117683, 	120047314
47699, 	0.117772, 	120299451
47799, 	0.117839, 	120551579
47899, 	0.117918, 	120803747
47999, 	0.117989, 	121055942
48099, 	0.118033, 	121308224
48199, 	0.118107, 	121560340
48299, 	0.118213, 	121812540
48399, 	0.118286, 	122064707
48499, 	0.118358, 	122316947
48599, 	0.118425, 	122569167
48699, 	0.118500, 	122821381
48799, 	0.118544, 	123073513
48899, 	0.118634, 	123325785
48999, 	0.118732, 	123577958
49099, 	0.118804, 	123830249
49199, 	0.118880, 	124082426
49299, 	0.118962, 	124334708
49399, 	0.119036, 	124587071
49499, 	0.119105, 	124839350
49599, 	0.119179, 	125091611
49699, 	0.119231, 	125343804
49799, 	0.119313, 	125595820
49899, 	0.119440, 	125847974
49999, 	0.119480, 	126100220
50099, 	0.119550, 	126352232
50199, 	0.119630, 	126604394
50299, 	0.119692, 	126856704
50399, 	0.119760, 	127108843
50499, 	0.119819, 	127361250
50599, 	0.119892, 	127613492
50699, 	0.119951, 	127865548
50799, 	0.120004, 	128117765
50899, 	0.120078, 	128369942
50999, 	0.120136, 	128622047
51099, 	0.120170, 	128874184
51199, 	0.120234, 	129126560
51299, 	0.120277, 	129378742
51399, 	0.120321, 	129631065
51499, 	0.120420, 	129883184
51599, 	0.120491, 	130135321
51699, 	0.120548, 	130387607
51799, 	0.120594, 	130639745
51899, 	0.120654, 	130892012
51999, 	0.120724, 	131144127
52099, 	0.120790, 	131396464
52199, 	0.120861, 	131648652
52299, 	0.120890, 	131900816
52399, 	0.120948, 	132153100
52499, 	0.121026, 	132405416
52599, 	0.121083, 	132657579
52699, 	0.121121, 	132909811
52799, 	0.121185, 	133162026
52899, 	0.121232, 	133414346
52999, 	0.121290, 	133666684
53099, 	0.121351, 	133918953
53199, 	0.121397, 	134171281
53299, 	0.121449, 	134423449
53399, 	0.121477, 	134675679
53499, 	0.121532, 	134927933
53599, 	0.121572, 	135180057
53699, 	0.121603, 	135432274
53799, 	0.121659, 	135684393
53899, 	0.121702, 	135936582
53999, 	0.121747, 	136188774
54099, 	0.121805, 	136441039
54199, 	0.121860, 	136693188
54299, 	0.121923, 	136945506
54399, 	0.121978, 	137197780
54499, 	0.122041, 	137449891
54599, 	0.122072, 	137702096
54699, 	0.122122, 	137954464
54799, 	0.122171, 	138206721
54899, 	0.122232, 	138458954
54999, 	0.122284, 	138711150
55099, 	0.122287, 	138963347
55199, 	0.122311, 	139215649
55299, 	0.122306, 	139467747
55399, 	0.122203, 	139719884
55499, 	0.122040, 	139972120
55599, 	0.121826, 	140224225
55699, 	0.121611, 	140476275
55799, 	0.121393, 	140728437
55899, 	0.121176, 	140980508
55999, 	0.120960, 	141232800
56099, 	0.120744, 	141484938
56199, 	0.120529, 	141737124
56299, 	0.120315, 	141989338
56399, 	0.120102, 	142241498
56499, 	0.119889, 	142493515
56599, 	0.119677, 	142745738
56699, 	0.119466, 	142997973
56799, 	0.119256, 	143250185
56899, 	0.119046, 	143502417
56999, 	0.118838, 	143754544
57099, 	0.118629, 	144006668
57199, 	0.118422, 	144258829
57299, 	0.118215, 	144511037
57399, 	0.118009, 	144763235
57499, 	0.117804, 	145015429
57599, 	0.117600, 	145267629
57699, 	0.117396, 	145519994
57799, 	0.117193, 	145772207
57899, 	0.116990, 	146024419
57999, 	0.116789, 	146276651
58099, 	0.116588, 	146528835
58199, 	0.116387, 	146781048
58299, 	0.116188, 	147033182
58399, 	0.115989, 	147285275
58499, 	0.115790, 	147537597
58599, 	0.115593, 	147789688
58699, 	0.115396, 	148041898
58799, 	0.115200, 	148294063
58899, 	0.115004, 	148546259
58999, 	0.114809, 	148798481
59099, 	0.114615, 	149050832
59199, 	0.114421, 	149303052
59299, 	0.114228, 	149555246
59399, 	0.114036, 	149807394
59499, 	0.113844, 	150059773
59599, 	0.113653, 	150311898
59699, 	0.113463, 	150564034
59799, 	0.113273, 	150816339
59899, 	0.113084, 	151068508
59999, 	0.112896, 	151320729
60099, 	0.112708, 	151573087
60199, 	0.112521, 	151825472
60299, 	0.112334, 	152077633
60399, 	0.112148, 	152329836
60499, 	0.111963, 	152582134
60599, 	0.111778, 	152834439
60699, 	0.111594, 	153086555
60799, 	0.111410, 	153338762
60899, 	0.111227, 	153590748
60999, 	0.111045, 	153843003
61099, 	0.110863, 	154095331
61199, 	0.110682, 	154347534
61299, 	0.110501, 	154599868
61399, 	0.110321, 	154852255
61499, 	0.110142, 	155104374
61599, 	0.109963, 	155356486
61699, 	0.109785, 	155608607
61799, 	0.109607, 	155860878
61899, 	0.109430, 	156113061
61999, 	0.109254, 	156365304
62099, 	0.109078, 	156617577
62199, 	0.108902, 	156869668
62299, 	0.108728, 	157121993
62399, 	0.108553, 	157374166
62499, 	0.108380, 	157626359
62599, 	0.108207, 	157878662
62699, 	0.108034, 	158130900
62799, 	0.107862, 	158383015
62899, 	0.107690, 	158635330
62999, 	0.107520, 	158887596
63099, 	0.107349, 	159139777
63199, 	0.107179, 	159391737
63299, 	0.107010, 	159643876
63399, 	0.106841, 	159896224
63499, 	0.106673, 	160148568
63599, 	0.106505, 	160400739
63699, 	0.106338, 	160652839
63799, 	0.106171, 	160904902
63899, 	0.106005, 	161157073
63999, 	0.105840, 	161409227
64099, 	0.105674, 	161661383
64199, 	0.105510, 	161913551
64299, 	0.105346, 	162165905
64399, 	0.105182, 	162418023
64499, 	0.105019, 	162670414
64599, 	0.104856, 	162922517
64699, 	0.104694, 	163174666
64799, 	0.104533, 	163426874
64899, 	0.104372, 	163678825
64999, 	0.104211, 	163931018
65099, 	0.104051, 	164183326
65199, 	0.103892, 	164435564
65299, 	0.103732, 	164687818
65399, 	0.103574, 	164940024
65499, 	0.103416, 	165192206
65599, 	0.103258, 	165444526
65699, 	0.103101, 	165696707
65799, 	0.102944, 	165948908
65899, 	0.102788, 	166201009
65999, 	0.102632, 	166453192
66099, 	0.102477, 	166705551
66199, 	0.102322, 	166957859
66299, 	0.102168, 	167209947
66399, 	0.102014, 	167462070
66499, 	0.101861, 	167714355
66599, 	0.101708, 	167966509
66699, 	0.101555, 	168218702
66799, 	0.101403, 	168470951
66899, 	0.101251, 	168723139
66999, 	0.101100, 	168975364
67099, 	0.100950, 	169227539
67199, 	0.100799, 	169479670
67299, 	0.100650, 	169731688
67399, 	0.100500, 	169983819
67499, 	0.100351, 	170235932
67599, 	0.100203, 	170488217
67699, 	0.100055, 	170740372
67799, 	0.099907, 	170992584
67899, 	0.099760, 	171244787
67999, 	0.099614, 	171496845
68099, 	0.099467, 	171749045
68199, 	0.099321, 	172001276
68299, 	0.099176, 	172253358
68399, 	0.099031, 	172505564
68499, 	0.098886, 	172757874
68599, 	0.098742, 	173009923
68699, 	0.098599, 	173262081
68799, 	0.098455, 	173514304
68899, 	0.098312, 	173766490
68999, 	0.098170, 	174018636
69099, 	0.098028, 	174270863
69199, 	0.097886, 	174523129
69299, 	0.097745, 	174775235
69399, 	0.097604, 	175027535
69499, 	0.097464, 	175279680
69599, 	0.097514, 	175531867
69699, 	0.097611, 	175784149
69799, 	0.097683, 	176036367
69899, 	0.097763, 	176288565
69999, 	0.097832, 	176540746
70099, 	0.097914, 	176792913
70199, 	0.098001, 	177045101
70299, 	0.098080, 	177297247
70399, 	0.097974, 	177549553
70499, 	0.097835, 	177801922
70599, 	0.097696, 	178054151
70699, 	0.097558, 	178306192
70799, 	0.097420, 	178558326
70899, 	0.097283, 	178810346
70999, 	0.097146, 	179062479
71099, 	0.097009, 	179314654
71199, 	0.096873, 	179566908
71299, 	0.096737, 	179819126
71399, 	0.096602, 	180071401
71499, 	0.096467, 	180323561
71599, 	0.096332, 	180575719
71699, 	0.096198, 	180827854
71799, 	0.096064, 	181079964
71899, 	0.095930, 	181332172
71999, 	0.095797, 	181584315
72099, 	0.095664, 	181836617
72199, 	0.095531, 	182088876
72299, 	0.095399, 	182340971
72399, 	0.095267, 	182593373
72499, 	0.095136, 	182845391
72599, 	0.095005, 	183097601
72699, 	0.094874, 	183349952
72799, 	0.094744, 	183602051
72899, 	0.094682, 	183854181
72999, 	0.094782, 	184106367
73099, 	0.094873, 	184358552
73199, 	0.094952, 	184610744
73299, 	0.095038, 	184862996
73399, 	0.095118, 	185115185
73499, 	0.095190, 	185367277
73599, 	0.095269, 	185619527
73699, 	0.095358, 	185871774
73799, 	0.095440, 	186123947
73899, 	0.095521, 	186376112
73999, 	0.095600, 	186628268
74099, 	0.095646, 	186880453
74199, 	0.095517, 	187132583
74299, 	0.095389, 	187384723
74399, 	0.095260, 	187636817
74499, 	0.095133, 	187889059
74599, 	0.095005, 	188141266
74699, 	0.094878, 	188393451
74799, 	0.094751, 	188645722
74899, 	0.094625, 	188898136
74999, 	0.094498, 	189150327
75099, 	0.094373, 	189402438
75199, 	0.094247, 	189654657
75299, 	0.094122, 	189906940
75399, 	0.093997, 	190159128
75499, 	0.093873, 	190411447
75599, 	0.093748, 	190663563
75699, 	0.093625, 	190915854
75799, 	0.093501, 	191168180
75899, 	0.093378, 	191420390
75999, 	0.093255, 	191672464
76099, 	0.093132, 	191924745
76199, 	0.093010, 	192176931
76299, 	0.092888, 	192429244
76399, 	0.092767, 	192681440
76499, 	0.092645, 	192933523
76599, 	0.092524, 	193185565
76699, 	0.092404, 	193437729
76799, 	0.092284, 	193689896
76899, 	0.092164, 	193942240
76999, 	0.092044, 	194194522
77099, 	0.091924, 	194446755
77199, 	0.091805, 	194699087
77299, 	0.091687, 	194951105
77399, 	0.091568, 	195203441
77499, 	0.091450, 	195455562
77599, 	0.091332, 	195707772
77699, 	0.091215, 	195960051
77799, 	0.091100, 	196212234
77899, 	0.090983, 	196464432
77999, 	0.090866, 	196716638
78099, 	0.090750, 	196969023
78199, 	0.090634, 	197221231
78299, 	0.090518, 	197473527
78399, 	0.090402, 	197725685
78499, 	0.090328, 	197977947
78599, 	0.090414, 	198230177
78699, 	0.090478, 	198482352
78799, 	0.090550, 	198734638
78899, 	0.090609, 	198986858
78999, 	0.090678, 	199238966
79099, 	0.090747, 	199491074
79199, 	0.090822, 	199743227
79299, 	0.090922, 	199995374
79399, 	0.090996, 	200247738
79499, 	0.091070, 	200499854
79599, 	0.091132, 	200752155
79699, 	0.091218, 	201004345
79799, 	0.091292, 	201256450
79899, 	0.091370, 	201508595
79999, 	0.091435, 	201760807
80099, 	0.091509, 	202013029
80199, 	0.091485, 	202265289
80299, 	0.091371, 	202517556
80399, 	0.091258, 	202769717
80499, 	0.091144, 	203021894
80599, 	0.091031, 	203273896
80699, 	0.091070, 	203526050
80799, 	0.091140, 	203778331
80899, 	0.091206, 	204030544
80999, 	0.091284, 	204282754
81099, 	0.091352, 	204534877
81199, 	0.091432, 	204787227
81299, 	0.091516, 	205039253
81399, 	0.091597, 	205291471
81499, 	0.091665, 	205543688
81599, 	0.091726, 	205796022
81699, 	0.091804, 	206048289
81799, 	0.091857, 	206300554
81899, 	0.091923, 	206552889
81999, 	0.091995, 	206805050
82099, 	0.092045, 	207057206
82199, 	0.092122, 	207309525
82299, 	0.092199, 	207561668
82399, 	0.092254, 	207813752
82499, 	0.092331, 	208065912
82599, 	0.092409, 	208317989
82699, 	0.092501, 	208570271
82799, 	0.092574, 	208822382
82899, 	0.092658, 	209074708
82999, 	0.092567, 	209326788
83099, 	0.092546, 	209578970
83199, 	0.092614, 	209831112
83299, 	0.092699, 	210083348
83399, 	0.092768, 	210335612
83499, 	0.092832, 	210587800
83599, 	0.092903, 	210840005
83699, 	0.092965, 	211092201
83799, 	0.093028, 	211344389
83899, 	0.093119, 	211596593
83999, 	0.093205, 	211848700
84099, 	0.093284, 	212100904
84199, 	0.093352, 	212353043
84299, 	0.093427, 	212605309
84399, 	0.093506, 	212857534
84499, 	0.093579, 	213109973
84599, 	0.093652, 	213362300
84699, 	0.093722, 	213614589
84799, 	0.093774, 	213866825
84899, 	0.093860, 	214118916
84999, 	0.093918, 	214371075
85099, 	0.093973, 	214623198
85199, 	0.094052, 	214875410
85299, 	0.094116, 	215127522
85399, 	0.094173, 	215379803
85499, 	0.094236, 	215631968
85599, 	0.094314, 	215884132
85699, 	0.094379, 	216136382
85799, 	0.094433, 	216388614
85899, 	0.094501, 	216640817
85999, 	0.094571, 	216892851
86099, 	0.094661, 	217145133
86199, 	0.094706, 	217397327
86299, 	0.094774, 	217649602
86399, 	0.094837, 	217901674
86499, 	0.094916, 	218154039
86599, 	0.094989, 	218406075
86699, 	0.095068, 	218658303
86799, 	0.094993, 	218910504
86899, 	0.094883, 	219162688
86999, 	0.094774, 	219414919
87099, 	0.094665, 	219667077
87199, 	0.094557, 	219919158
87299, 	0.094449, 	220171332
87399, 	0.094340, 	220423472
87499, 	0.094233, 	220675702
87599, 	0.094125, 	220928076
87699, 	0.094018, 	221180355
87799, 	0.093911, 	221432549
87899, 	0.093804, 	221684714
87999, 	0.093697, 	221936972
88099, 	0.093591, 	222189051
88199, 	0.093485, 	222441103
88299, 	0.093379, 	222693305
88399, 	0.093273, 	222945539
88499, 	0.093168, 	223197967
88599, 	0.093063, 	223450177
88699, 	0.092958, 	223702304
88799, 	0.092853, 	223954420
88899, 	0.092749, 	224206619
88999, 	0.092644, 	224458877
89099, 	0.092540, 	224711117
89199, 	0.092437, 	224963344
89299, 	0.092333, 	225215470
89399, 	0.092230, 	225467611
89499, 	0.092127, 	225719797
89599, 	0.092024, 	225971876
89699, 	0.091921, 	226223953
89799, 	0.091819, 	226476034
89899, 	0.091717, 	226728295
89999, 	0.091615, 	226980531
90099, 	0.091513, 	227232813
90199, 	0.091412, 	227484946
90299, 	0.091311, 	227736973
90399, 	0.091210, 	227989209
90499, 	0.091109, 	228241430
90599, 	0.091008, 	228493730
90699, 	0.090908, 	228745976
90799, 	0.090808, 	228998167
90899, 	0.090708, 	229250428
90999, 	0.090608, 	229502586
91099, 	0.090509, 	229754699
91199, 	0.090410, 	230006903
91299, 	0.090311, 	230259144
91399, 	0.090212, 	230511482
91499, 	0.090113, 	230763680
91599, 	0.090015, 	231015888
91699, 	0.089917, 	231268071
91799, 	0.089819, 	231520300
91899, 	0.089721, 	231772474
91999, 	0.089623, 	232024624
92099, 	0.089526, 	232276910
92199, 	0.089429, 	232529123
92299, 	0.089332, 	232781279
92399, 	0.089235, 	233033497
92499, 	0.089139, 	233285576
92599, 	0.089043, 	233537723
92699, 	0.088947, 	233789924
92799, 	0.088851, 	234042231
92899, 	0.088755, 	234294419
92999, 	0.088660, 	234546532
93099, 	0.088564, 	234798729
93199, 	0.088469, 	235050918
93299, 	0.088375, 	235303011
93399, 	0.088280, 	235555336
93499, 	0.088186, 	235807456
93599, 	0.088091, 	236059720
93699, 	0.087997, 	236311819
93799, 	0.087904, 	236564100
93899, 	0.087810, 	236816482
93999, 	0.087716, 	237068719
94099, 	0.087623, 	237320981
94199, 	0.087530, 	237573243
94299, 	0.087437, 	237825386
94399, 	0.087345, 	238077395
94499, 	0.087252, 	238329597
94599, 	0.087160, 	238581761
94699, 	0.087068, 	238833993
94799, 	0.086976, 	239086288
94899, 	0.086885, 	239338361
94999, 	0.086793, 	239590575
95099, 	0.086702, 	239842733
95199, 	0.086611, 	240095011
95299, 	0.086520, 	240347152
95399, 	0.086429, 	240599440
95499, 	0.086339, 	240851584
95599, 	0.086248, 	241103795
95699, 	0.086158, 	241356026
95799, 	0.086068, 	241608217
95899, 	0.085979, 	241860446
95999, 	0.085889, 	242112620
96099, 	0.085800, 	242364946
96199, 	0.085710, 	242617247
96299, 	0.085621, 	242869465
96399, 	0.085533, 	243121646
96499, 	0.085444, 	243373694
96599, 	0.085356, 	243625926
96699, 	0.085267, 	243878155
96799, 	0.085179, 	244130321
96899, 	0.085091, 	244382463
96999, 	0.085004, 	244634620
97099, 	0.084916, 	244886766
97199, 	0.084829, 	245138967
97299, 	0.084741, 	245391152
97399, 	0.084654, 	245643277
97499, 	0.084568, 	245895512
97599, 	0.084481, 	246147663
97699, 	0.084395, 	246399916
97799, 	0.084308, 	246652231
97899, 	0.084222, 	246904316
97999, 	0.084136, 	247156402
98099, 	0.084050, 	247408729
98199, 	0.083965, 	247660962
98299, 	0.083879, 	247913168
98399, 	0.083794, 	248165395
98499, 	0.083709, 	248417682
98599, 	0.083624, 	248669910
98699, 	0.083539, 	248922156
98799, 	0.083455, 	249174279
98899, 	0.083371, 	249426582
98999, 	0.083286, 	249678664
99099, 	0.083202, 	249930666
99199, 	0.083118, 	250182954
99299, 	0.083035, 	250435079
99399, 	0.082951, 	250687350
99499, 	0.082868, 	250939703
99599, 	0.082785, 	251191969
99699, 	0.082702, 	251444306
99799, 	0.082619, 	251696483
99899, 	0.082536, 	251948521
99999, 	0.082453, 	252200560


==> src/fig/baseline/sparse-gaussian-dewa-p-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.156094, 	388712
199, 	0.147191, 	777553
299, 	0.144620, 	1166355
399, 	0.148077, 	1555195
499, 	0.144934, 	1944051
599, 	0.138397, 	2333029
699, 	0.134132, 	2721871
799, 	0.131992, 	3110643
899, 	0.131620, 	3499576
999, 	0.128127, 	3888310
1099, 	0.123981, 	4277063
1199, 	0.116595, 	4665820
1299, 	0.108894, 	5054644
1399, 	0.102267, 	5443432
1499, 	0.095984, 	5832191
1599, 	0.089981, 	6220988
1699, 	0.084772, 	6609795
1799, 	0.080060, 	6998542
1899, 	0.075844, 	7387316
1999, 	0.072050, 	7776011
2099, 	0.068617, 	8164834
2199, 	0.065497, 	8553633
2299, 	0.062648, 	8942318
2399, 	0.060036, 	9331067
2499, 	0.057634, 	9719816
2599, 	0.055416, 	10108678
2699, 	0.053363, 	10497466
2799, 	0.051457, 	10886315
2899, 	0.049682, 	11275160
2999, 	0.048025, 	11663918
3099, 	0.046475, 	12052727
3199, 	0.045023, 	12441624
3299, 	0.043658, 	12830366
3399, 	0.042373, 	13219178
3499, 	0.041162, 	13608021
3599, 	0.040019, 	13996816
3699, 	0.038937, 	14385531
3799, 	0.037912, 	14774344
3899, 	0.036940, 	15163110
3999, 	0.036016, 	15551896
4099, 	0.035137, 	15940763
4199, 	0.034300, 	16329533
4299, 	0.033502, 	16718366
4399, 	0.032741, 	17107293
4499, 	0.032013, 	17496004
4599, 	0.031317, 	17884784
4699, 	0.030651, 	18273560
4799, 	0.030012, 	18662301
4899, 	0.029399, 	19051123
4999, 	0.028811, 	19439904
5099, 	0.028246, 	19828727
5199, 	0.027703, 	20217510
5299, 	0.027180, 	20606340
5399, 	0.026677, 	20995070
5499, 	0.026192, 	21383878
5599, 	0.025724, 	21772610
5699, 	0.025272, 	22161350
5799, 	0.024837, 	22550136
5899, 	0.024416, 	22938934
5999, 	0.024009, 	23327755
6099, 	0.023615, 	23716535
6199, 	0.023234, 	24105323
6299, 	0.022865, 	24494141
6399, 	0.022508, 	24882959
6499, 	0.022161, 	25271700
6599, 	0.021826, 	25660645
6699, 	0.021500, 	26049424
6799, 	0.021184, 	26438192
6899, 	0.020877, 	26826910
6999, 	0.020578, 	27215707
7099, 	0.020288, 	27604496
7199, 	0.020007, 	27993276
7299, 	0.019732, 	28382099
7399, 	0.019466, 	28770937
7499, 	0.019206, 	29159679
7599, 	0.018953, 	29548536
7699, 	0.018707, 	29937216
7799, 	0.018467, 	30326064
7899, 	0.018234, 	30714873
7999, 	0.018006, 	31103634
8099, 	0.017783, 	31492457
8199, 	0.017566, 	31881318
8299, 	0.017355, 	32270081
8399, 	0.017148, 	32658883
8499, 	0.016946, 	33047600
8599, 	0.016749, 	33436414
8699, 	0.016557, 	33825277
8799, 	0.016369, 	34214046
8899, 	0.016185, 	34602859
8999, 	0.016005, 	34991664
9099, 	0.015829, 	35380452
9199, 	0.015657, 	35769166
9299, 	0.015488, 	36157906
9399, 	0.015324, 	36546641
9499, 	0.015162, 	36935418
9599, 	0.015004, 	37324254
9699, 	0.014850, 	37712999
9799, 	0.014698, 	38101828
9899, 	0.014550, 	38490555
9999, 	0.014404, 	38879301


==> src/fig/baseline/sparse-max-gaussian-dewa-m-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.117499, 	2000
199, 	0.126173, 	4000
299, 	0.118044, 	6000
399, 	0.130737, 	8000
499, 	0.139244, 	10000
599, 	0.139016, 	12000
699, 	0.138517, 	14000
799, 	0.137546, 	16000
899, 	0.132657, 	18000
999, 	0.136292, 	20000
1099, 	0.146270, 	22000
1199, 	0.148132, 	24000
1299, 	0.146386, 	26000
1399, 	0.149997, 	28000
1499, 	0.151359, 	30000
1599, 	0.144859, 	32000
1699, 	0.149129, 	34000
1799, 	0.147481, 	36000
1899, 	0.148177, 	38000
1999, 	0.149701, 	40000
2099, 	0.147606, 	42000
2199, 	0.147701, 	44000
2299, 	0.152588, 	46000
2399, 	0.151238, 	48000
2499, 	0.154120, 	50000
2599, 	0.156300, 	52000
2699, 	0.156958, 	54000
2799, 	0.156929, 	56000
2899, 	0.157048, 	58000
2999, 	0.157401, 	60000
3099, 	0.156029, 	62000
3199, 	0.154099, 	64000
3299, 	0.154895, 	66000
3399, 	0.151889, 	68000
3499, 	0.152145, 	70000
3599, 	0.152072, 	72000
3699, 	0.150472, 	74000
3799, 	0.150160, 	76000
3899, 	0.148233, 	78000
3999, 	0.147408, 	80000
4099, 	0.151392, 	82000
4199, 	0.150848, 	84000
4299, 	0.152379, 	86000
4399, 	0.152167, 	88000
4499, 	0.151249, 	90000
4599, 	0.152291, 	92000
4699, 	0.151273, 	94000
4799, 	0.151284, 	96000
4899, 	0.151812, 	98000
4999, 	0.152647, 	100000
5099, 	0.153568, 	102000
5199, 	0.152769, 	104000
5299, 	0.150670, 	106000
5399, 	0.149387, 	108000
5499, 	0.148563, 	110000
5599, 	0.149964, 	112000
5699, 	0.152646, 	114000
5799, 	0.150880, 	116000
5899, 	0.149119, 	118000
5999, 	0.149598, 	120000
6099, 	0.148107, 	122000
6199, 	0.148287, 	124000
6299, 	0.146429, 	126000
6399, 	0.145516, 	128000
6499, 	0.143277, 	130000
6599, 	0.141106, 	132000
6699, 	0.138999, 	134000
6799, 	0.136955, 	136000
6899, 	0.134970, 	138000
6999, 	0.133041, 	140000
7099, 	0.131167, 	142000
7199, 	0.130720, 	144000
7299, 	0.129501, 	146000
7399, 	0.130539, 	148000
7499, 	0.130671, 	150000
7599, 	0.130517, 	152000
7699, 	0.131528, 	154000
7799, 	0.133187, 	156000
7899, 	0.132789, 	158000
7999, 	0.132085, 	160000
8099, 	0.133260, 	162000
8199, 	0.133125, 	164000
8299, 	0.133939, 	166000
8399, 	0.134296, 	168000
8499, 	0.133800, 	170000
8599, 	0.134167, 	172000
8699, 	0.133609, 	174000
8799, 	0.134397, 	176000
8899, 	0.133575, 	178000
8999, 	0.134878, 	180000
9099, 	0.134308, 	182000
9199, 	0.135270, 	184000
9299, 	0.134830, 	186000
9399, 	0.134286, 	188000
9499, 	0.134310, 	190000
9599, 	0.134970, 	192000
9699, 	0.134820, 	194000
9799, 	0.134481, 	196000
9899, 	0.134443, 	198000
9999, 	0.134971, 	200000
10099, 	0.134548, 	202000
10199, 	0.134055, 	204000
10299, 	0.133831, 	206000
10399, 	0.134291, 	208000
10499, 	0.134497, 	210000
10599, 	0.134602, 	212000
10699, 	0.134744, 	214000
10799, 	0.135238, 	216000
10899, 	0.135207, 	218000
10999, 	0.135780, 	220000
11099, 	0.136250, 	222000
11199, 	0.137047, 	224000
11299, 	0.136701, 	226000
11399, 	0.136553, 	228000
11499, 	0.136465, 	230000
11599, 	0.136139, 	232000
11699, 	0.136457, 	234000
11799, 	0.136479, 	236000
11899, 	0.137629, 	238000
11999, 	0.138087, 	240000
12099, 	0.138017, 	242000
12199, 	0.137974, 	244000
12299, 	0.137203, 	246000
12399, 	0.137726, 	248000
12499, 	0.138128, 	250000
12599, 	0.137840, 	252000
12699, 	0.138784, 	254000
12799, 	0.138981, 	256000
12899, 	0.140189, 	258000
12999, 	0.140512, 	260000
13099, 	0.140471, 	262000
13199, 	0.140243, 	264000
13299, 	0.140013, 	266000
13399, 	0.139369, 	268000
13499, 	0.139704, 	270000
13599, 	0.138753, 	272000
13699, 	0.138315, 	274000
13799, 	0.138084, 	276000
13899, 	0.137768, 	278000
13999, 	0.138201, 	280000
14099, 	0.137946, 	282000
14199, 	0.137752, 	284000
14299, 	0.137719, 	286000
14399, 	0.138700, 	288000
14499, 	0.138683, 	290000
14599, 	0.138548, 	292000
14699, 	0.139482, 	294000
14799, 	0.139644, 	296000
14899, 	0.140000, 	298000
14999, 	0.140268, 	300000
15099, 	0.140446, 	302000
15199, 	0.140794, 	304000
15299, 	0.140827, 	306000
15399, 	0.140576, 	308000
15499, 	0.140679, 	310000
15599, 	0.140767, 	312000
15699, 	0.141127, 	314000
15799, 	0.140815, 	316000
15899, 	0.140977, 	318000
15999, 	0.141730, 	320000
16099, 	0.141406, 	322000
16199, 	0.140928, 	324000
16299, 	0.141217, 	326000
16399, 	0.141700, 	328000
16499, 	0.142464, 	330000
16599, 	0.142626, 	332000
16699, 	0.142787, 	334000
16799, 	0.143020, 	336000
16899, 	0.143089, 	338000
16999, 	0.142056, 	340000
17099, 	0.142092, 	342000
17199, 	0.142479, 	344000
17299, 	0.142742, 	346000
17399, 	0.142631, 	348000
17499, 	0.142620, 	350000
17599, 	0.142745, 	352000
17699, 	0.142235, 	354000
17799, 	0.142610, 	356000
17899, 	0.143149, 	358000
17999, 	0.143548, 	360000
18099, 	0.144131, 	362000
18199, 	0.144098, 	364000
18299, 	0.143689, 	366000
18399, 	0.143739, 	368000
18499, 	0.143150, 	370000
18599, 	0.142683, 	372000
18699, 	0.142635, 	374000
18799, 	0.142780, 	376000
18899, 	0.143005, 	378000
18999, 	0.142849, 	380000
19099, 	0.143014, 	382000
19199, 	0.142598, 	384000
19299, 	0.142960, 	386000
19399, 	0.143081, 	388000
19499, 	0.143189, 	390000
19599, 	0.142806, 	392000
19699, 	0.142454, 	394000
19799, 	0.142659, 	396000
19899, 	0.143103, 	398000
19999, 	0.143120, 	400000
20099, 	0.143716, 	402000
20199, 	0.143794, 	404000
20299, 	0.143962, 	406000
20399, 	0.143659, 	408000
20499, 	0.143988, 	410000
20599, 	0.144077, 	412000
20699, 	0.144065, 	414000
20799, 	0.144354, 	416000
20899, 	0.144918, 	418000
20999, 	0.144931, 	420000
21099, 	0.144911, 	422000
21199, 	0.145185, 	424000
21299, 	0.144600, 	426000
21399, 	0.144528, 	428000
21499, 	0.144790, 	430000
21599, 	0.144679, 	432000
21699, 	0.144797, 	434000
21799, 	0.144756, 	436000
21899, 	0.145322, 	438000
21999, 	0.145197, 	440000
22099, 	0.145709, 	442000
22199, 	0.145849, 	444000
22299, 	0.145646, 	446000
22399, 	0.145670, 	448000
22499, 	0.145623, 	450000
22599, 	0.145184, 	452000
22699, 	0.145246, 	454000
22799, 	0.145311, 	456000
22899, 	0.145610, 	458000
22999, 	0.145422, 	460000
23099, 	0.145556, 	462000
23199, 	0.145625, 	464000
23299, 	0.145341, 	466000
23399, 	0.145709, 	468000
23499, 	0.145434, 	470000
23599, 	0.145312, 	472000
23699, 	0.144930, 	474000
23799, 	0.144631, 	476000
23899, 	0.144407, 	478000
23999, 	0.144616, 	480000
24099, 	0.144855, 	482000
24199, 	0.144563, 	484000
24299, 	0.144711, 	486000
24399, 	0.144702, 	488000
24499, 	0.144672, 	490000
24599, 	0.145038, 	492000
24699, 	0.144992, 	494000
24799, 	0.145005, 	496000
24899, 	0.144856, 	498000
24999, 	0.144541, 	500000
25099, 	0.144828, 	502000
25199, 	0.145135, 	504000
25299, 	0.145346, 	506000
25399, 	0.145464, 	508000
25499, 	0.145589, 	510000
25599, 	0.145558, 	512000
25699, 	0.145349, 	514000
25799, 	0.145389, 	516000
25899, 	0.145290, 	518000
25999, 	0.145506, 	520000
26099, 	0.145535, 	522000
26199, 	0.145705, 	524000
26299, 	0.145804, 	526000
26399, 	0.146038, 	528000
26499, 	0.146110, 	530000
26599, 	0.146235, 	532000
26699, 	0.145739, 	534000
26799, 	0.146222, 	536000
26899, 	0.146156, 	538000
26999, 	0.146367, 	540000
27099, 	0.146413, 	542000
27199, 	0.146699, 	544000
27299, 	0.146917, 	546000
27399, 	0.146982, 	548000
27499, 	0.146909, 	550000
27599, 	0.146862, 	552000
27699, 	0.146970, 	554000
27799, 	0.147065, 	556000
27899, 	0.146951, 	558000
27999, 	0.146691, 	560000
28099, 	0.147139, 	562000
28199, 	0.147374, 	564000
28299, 	0.147475, 	566000
28399, 	0.147229, 	568000
28499, 	0.147107, 	570000
28599, 	0.147114, 	572000
28699, 	0.147310, 	574000
28799, 	0.147476, 	576000
28899, 	0.146944, 	578000
28999, 	0.147122, 	580000
29099, 	0.147188, 	582000
29199, 	0.147078, 	584000
29299, 	0.147144, 	586000
29399, 	0.147329, 	588000
29499, 	0.147592, 	590000
29599, 	0.147454, 	592000
29699, 	0.147554, 	594000
29799, 	0.147583, 	596000
29899, 	0.147795, 	598000
29999, 	0.147849, 	600000
30099, 	0.147609, 	602000
30199, 	0.147699, 	604000
30299, 	0.147805, 	606000
30399, 	0.147941, 	608000
30499, 	0.148104, 	610000
30599, 	0.148117, 	612000
30699, 	0.148045, 	614000
30799, 	0.147778, 	616000
30899, 	0.147918, 	618000
30999, 	0.147871, 	620000
31099, 	0.147735, 	622000
31199, 	0.147558, 	624000
31299, 	0.148005, 	626000
31399, 	0.147742, 	628000
31499, 	0.147633, 	630000
31599, 	0.147863, 	632000
31699, 	0.147583, 	634000
31799, 	0.147555, 	636000
31899, 	0.147139, 	638000
31999, 	0.147173, 	640000
32099, 	0.147108, 	642000
32199, 	0.147060, 	644000
32299, 	0.147275, 	646000
32399, 	0.147346, 	648000
32499, 	0.147294, 	650000
32599, 	0.147370, 	652000
32699, 	0.147501, 	654000
32799, 	0.147377, 	656000
32899, 	0.147533, 	658000
32999, 	0.147505, 	660000
33099, 	0.147571, 	662000
33199, 	0.147805, 	664000
33299, 	0.147711, 	666000
33399, 	0.147855, 	668000
33499, 	0.147797, 	670000
33599, 	0.147982, 	672000
33699, 	0.147928, 	674000
33799, 	0.147702, 	676000
33899, 	0.147859, 	678000
33999, 	0.147638, 	680000
34099, 	0.147679, 	682000
34199, 	0.147840, 	684000
34299, 	0.147521, 	686000
34399, 	0.147469, 	688000
34499, 	0.147468, 	690000
34599, 	0.147451, 	692000
34699, 	0.147528, 	694000
34799, 	0.147660, 	696000
34899, 	0.147511, 	698000
34999, 	0.147422, 	700000
35099, 	0.147657, 	702000
35199, 	0.147896, 	704000
35299, 	0.147828, 	706000
35399, 	0.147888, 	708000
35499, 	0.147710, 	710000
35599, 	0.147726, 	712000
35699, 	0.147984, 	714000
35799, 	0.147739, 	716000
35899, 	0.147719, 	718000
35999, 	0.147488, 	720000
36099, 	0.147474, 	722000
36199, 	0.147376, 	724000
36299, 	0.147073, 	726000
36399, 	0.147109, 	728000
36499, 	0.146992, 	730000
36599, 	0.147069, 	732000
36699, 	0.146962, 	734000
36799, 	0.146739, 	736000
36899, 	0.146917, 	738000
36999, 	0.146770, 	740000
37099, 	0.146819, 	742000
37199, 	0.146852, 	744000
37299, 	0.146652, 	746000
37399, 	0.146593, 	748000
37499, 	0.146510, 	750000
37599, 	0.146596, 	752000
37699, 	0.146687, 	754000
37799, 	0.147040, 	756000
37899, 	0.146878, 	758000
37999, 	0.146956, 	760000
38099, 	0.146885, 	762000
38199, 	0.147096, 	764000
38299, 	0.147145, 	766000
38399, 	0.146844, 	768000
38499, 	0.146883, 	770000
38599, 	0.147070, 	772000
38699, 	0.147144, 	774000
38799, 	0.147210, 	776000
38899, 	0.147326, 	778000
38999, 	0.147290, 	780000
39099, 	0.147000, 	782000
39199, 	0.147014, 	784000
39299, 	0.147171, 	786000
39399, 	0.147117, 	788000
39499, 	0.146878, 	790000
39599, 	0.146925, 	792000
39699, 	0.146977, 	794000
39799, 	0.146967, 	796000
39899, 	0.146899, 	798000
39999, 	0.146807, 	800000
40099, 	0.146755, 	802000
40199, 	0.146658, 	804000
40299, 	0.146638, 	806000
40399, 	0.146434, 	808000
40499, 	0.146397, 	810000
40599, 	0.146584, 	812000
40699, 	0.146651, 	814000
40799, 	0.146415, 	816000
40899, 	0.146604, 	818000
40999, 	0.146526, 	820000
41099, 	0.146565, 	822000
41199, 	0.146839, 	824000
41299, 	0.146989, 	826000
41399, 	0.146966, 	828000
41499, 	0.147104, 	830000
41599, 	0.146986, 	832000
41699, 	0.147026, 	834000
41799, 	0.146736, 	836000
41899, 	0.146844, 	838000
41999, 	0.146878, 	840000
42099, 	0.147092, 	842000
42199, 	0.147046, 	844000
42299, 	0.146941, 	846000
42399, 	0.147032, 	848000
42499, 	0.147133, 	850000
42599, 	0.147109, 	852000
42699, 	0.147077, 	854000
42799, 	0.147168, 	856000
42899, 	0.147103, 	858000
42999, 	0.147074, 	860000
43099, 	0.147270, 	862000
43199, 	0.147170, 	864000
43299, 	0.146956, 	866000
43399, 	0.146861, 	868000
43499, 	0.146688, 	870000
43599, 	0.146707, 	872000
43699, 	0.146712, 	874000
43799, 	0.146972, 	876000
43899, 	0.146928, 	878000
43999, 	0.146991, 	880000
44099, 	0.147081, 	882000
44199, 	0.146984, 	884000
44299, 	0.146969, 	886000
44399, 	0.147112, 	888000
44499, 	0.147053, 	890000
44599, 	0.146937, 	892000
44699, 	0.146992, 	894000
44799, 	0.147029, 	896000
44899, 	0.146859, 	898000
44999, 	0.146544, 	900000
45099, 	0.146219, 	902000
45199, 	0.145895, 	904000
45299, 	0.145573, 	906000
45399, 	0.145253, 	908000
45499, 	0.144933, 	910000
45599, 	0.144615, 	912000
45699, 	0.144299, 	914000
45799, 	0.143984, 	916000
45899, 	0.143712, 	918000
45999, 	0.143755, 	920000
46099, 	0.143567, 	922000
46199, 	0.143393, 	924000
46299, 	0.143284, 	926000
46399, 	0.143152, 	928000
46499, 	0.142814, 	930000
46599, 	0.142691, 	932000
46699, 	0.142615, 	934000
46799, 	0.142345, 	936000
46899, 	0.142087, 	938000
46999, 	0.141835, 	940000
47099, 	0.141611, 	942000
47199, 	0.141311, 	944000
47299, 	0.141028, 	946000
47399, 	0.140747, 	948000
47499, 	0.140450, 	950000
47599, 	0.140155, 	952000
47699, 	0.139880, 	954000
47799, 	0.139742, 	956000
47899, 	0.139544, 	958000
47999, 	0.139229, 	960000
48099, 	0.138979, 	962000
48199, 	0.138691, 	964000
48299, 	0.138404, 	966000
48399, 	0.138118, 	968000
48499, 	0.137833, 	970000
48599, 	0.137549, 	972000
48699, 	0.137267, 	974000
48799, 	0.137034, 	976000
48899, 	0.136913, 	978000
48999, 	0.136809, 	980000
49099, 	0.136747, 	982000
49199, 	0.136864, 	984000
49299, 	0.136897, 	986000
49399, 	0.136933, 	988000
49499, 	0.136953, 	990000
49599, 	0.136854, 	992000
49699, 	0.136954, 	994000
49799, 	0.137025, 	996000
49899, 	0.137223, 	998000
49999, 	0.137393, 	1000000
50099, 	0.137077, 	1002000
50199, 	0.136879, 	1004000
50299, 	0.136864, 	1006000
50399, 	0.137018, 	1008000
50499, 	0.137009, 	1010000
50599, 	0.136998, 	1012000
50699, 	0.137055, 	1014000
50799, 	0.137196, 	1016000
50899, 	0.137108, 	1018000
50999, 	0.137257, 	1020000
51099, 	0.137344, 	1022000
51199, 	0.137289, 	1024000
51299, 	0.137155, 	1026000
51399, 	0.137117, 	1028000
51499, 	0.137242, 	1030000
51599, 	0.137254, 	1032000
51699, 	0.137557, 	1034000
51799, 	0.137780, 	1036000
51899, 	0.137688, 	1038000
51999, 	0.137838, 	1040000
52099, 	0.138000, 	1042000
52199, 	0.138170, 	1044000
52299, 	0.138144, 	1046000
52399, 	0.138044, 	1048000
52499, 	0.138142, 	1050000
52599, 	0.138169, 	1052000
52699, 	0.138161, 	1054000
52799, 	0.138339, 	1056000
52899, 	0.138232, 	1058000
52999, 	0.138450, 	1060000
53099, 	0.138454, 	1062000
53199, 	0.138437, 	1064000
53299, 	0.138443, 	1066000
53399, 	0.138520, 	1068000
53499, 	0.138615, 	1070000
53599, 	0.138533, 	1072000
53699, 	0.138621, 	1074000
53799, 	0.138437, 	1076000
53899, 	0.138651, 	1078000
53999, 	0.138626, 	1080000
54099, 	0.138618, 	1082000
54199, 	0.138554, 	1084000
54299, 	0.138633, 	1086000
54399, 	0.138688, 	1088000
54499, 	0.138738, 	1090000
54599, 	0.138745, 	1092000
54699, 	0.138831, 	1094000
54799, 	0.138856, 	1096000
54899, 	0.138946, 	1098000
54999, 	0.138850, 	1100000
55099, 	0.138971, 	1102000
55199, 	0.139006, 	1104000
55299, 	0.139035, 	1106000
55399, 	0.139068, 	1108000
55499, 	0.138979, 	1110000
55599, 	0.138937, 	1112000
55699, 	0.138867, 	1114000
55799, 	0.139101, 	1116000
55899, 	0.139157, 	1118000
55999, 	0.139271, 	1120000
56099, 	0.139211, 	1122000
56199, 	0.139226, 	1124000
56299, 	0.139174, 	1126000
56399, 	0.139251, 	1128000
56499, 	0.139411, 	1130000
56599, 	0.139285, 	1132000
56699, 	0.139353, 	1134000
56799, 	0.139345, 	1136000
56899, 	0.139525, 	1138000
56999, 	0.139512, 	1140000
57099, 	0.139561, 	1142000
57199, 	0.139624, 	1144000
57299, 	0.139701, 	1146000
57399, 	0.139788, 	1148000
57499, 	0.139715, 	1150000
57599, 	0.139734, 	1152000
57699, 	0.139780, 	1154000
57799, 	0.139945, 	1156000
57899, 	0.139854, 	1158000
57999, 	0.139906, 	1160000
58099, 	0.139859, 	1162000
58199, 	0.139763, 	1164000
58299, 	0.139732, 	1166000
58399, 	0.139768, 	1168000
58499, 	0.139786, 	1170000
58599, 	0.139826, 	1172000
58699, 	0.139744, 	1174000
58799, 	0.139827, 	1176000
58899, 	0.139790, 	1178000
58999, 	0.139854, 	1180000
59099, 	0.139873, 	1182000
59199, 	0.140070, 	1184000
59299, 	0.140275, 	1186000
59399, 	0.140351, 	1188000
59499, 	0.140418, 	1190000
59599, 	0.140422, 	1192000
59699, 	0.140393, 	1194000
59799, 	0.140345, 	1196000
59899, 	0.140369, 	1198000
59999, 	0.140193, 	1200000
60099, 	0.140196, 	1202000
60199, 	0.140221, 	1204000
60299, 	0.140188, 	1206000
60399, 	0.140120, 	1208000
60499, 	0.140269, 	1210000
60599, 	0.140182, 	1212000
60699, 	0.140055, 	1214000
60799, 	0.140068, 	1216000
60899, 	0.139984, 	1218000
60999, 	0.140037, 	1220000
61099, 	0.140065, 	1222000
61199, 	0.140071, 	1224000
61299, 	0.140182, 	1226000
61399, 	0.140141, 	1228000
61499, 	0.140210, 	1230000
61599, 	0.140294, 	1232000
61699, 	0.140332, 	1234000
61799, 	0.140446, 	1236000
61899, 	0.140442, 	1238000
61999, 	0.140348, 	1240000
62099, 	0.140394, 	1242000
62199, 	0.140491, 	1244000
62299, 	0.140528, 	1246000
62399, 	0.140540, 	1248000
62499, 	0.140465, 	1250000
62599, 	0.140409, 	1252000
62699, 	0.140557, 	1254000
62799, 	0.140509, 	1256000
62899, 	0.140670, 	1258000
62999, 	0.140788, 	1260000
63099, 	0.140661, 	1262000
63199, 	0.140696, 	1264000
63299, 	0.140695, 	1266000
63399, 	0.140732, 	1268000
63499, 	0.140714, 	1270000
63599, 	0.140683, 	1272000
63699, 	0.140718, 	1274000
63799, 	0.140714, 	1276000
63899, 	0.140598, 	1278000
63999, 	0.140488, 	1280000
64099, 	0.140565, 	1282000
64199, 	0.140598, 	1284000
64299, 	0.140651, 	1286000
64399, 	0.140587, 	1288000
64499, 	0.140505, 	1290000
64599, 	0.140367, 	1292000
64699, 	0.140596, 	1294000
64799, 	0.140676, 	1296000
64899, 	0.140629, 	1298000
64999, 	0.140776, 	1300000
65099, 	0.140722, 	1302000
65199, 	0.140616, 	1304000
65299, 	0.140697, 	1306000
65399, 	0.140875, 	1308000
65499, 	0.140971, 	1310000
65599, 	0.141033, 	1312000
65699, 	0.141091, 	1314000
65799, 	0.141146, 	1316000
65899, 	0.141125, 	1318000
65999, 	0.141207, 	1320000
66099, 	0.141237, 	1322000
66199, 	0.141195, 	1324000
66299, 	0.141193, 	1326000
66399, 	0.141110, 	1328000
66499, 	0.141186, 	1330000
66599, 	0.141128, 	1332000
66699, 	0.141204, 	1334000
66799, 	0.141143, 	1336000
66899, 	0.141062, 	1338000
66999, 	0.141191, 	1340000
67099, 	0.141181, 	1342000
67199, 	0.141207, 	1344000
67299, 	0.141297, 	1346000
67399, 	0.141231, 	1348000
67499, 	0.141214, 	1350000
67599, 	0.141228, 	1352000
67699, 	0.141270, 	1354000
67799, 	0.141168, 	1356000
67899, 	0.141229, 	1358000
67999, 	0.141344, 	1360000
68099, 	0.141555, 	1362000
68199, 	0.141450, 	1364000
68299, 	0.141647, 	1366000
68399, 	0.141727, 	1368000
68499, 	0.141886, 	1370000
68599, 	0.141821, 	1372000
68699, 	0.141747, 	1374000
68799, 	0.141689, 	1376000
68899, 	0.141805, 	1378000
68999, 	0.141898, 	1380000
69099, 	0.141932, 	1382000
69199, 	0.142106, 	1384000
69299, 	0.141986, 	1386000
69399, 	0.141924, 	1388000
69499, 	0.141995, 	1390000
69599, 	0.142016, 	1392000
69699, 	0.142018, 	1394000
69799, 	0.142072, 	1396000
69899, 	0.142010, 	1398000
69999, 	0.142045, 	1400000
70099, 	0.142121, 	1402000
70199, 	0.142215, 	1404000
70299, 	0.142208, 	1406000
70399, 	0.142209, 	1408000
70499, 	0.142268, 	1410000
70599, 	0.142260, 	1412000
70699, 	0.142332, 	1414000
70799, 	0.142306, 	1416000
70899, 	0.142310, 	1418000
70999, 	0.142197, 	1420000
71099, 	0.142149, 	1422000
71199, 	0.142172, 	1424000
71299, 	0.142253, 	1426000
71399, 	0.142238, 	1428000
71499, 	0.142094, 	1430000
71599, 	0.141951, 	1432000
71699, 	0.141902, 	1434000
71799, 	0.141816, 	1436000
71899, 	0.141853, 	1438000
71999, 	0.141980, 	1440000
72099, 	0.141899, 	1442000
72199, 	0.141995, 	1444000
72299, 	0.142070, 	1446000
72399, 	0.142153, 	1448000
72499, 	0.141973, 	1450000
72599, 	0.142006, 	1452000
72699, 	0.142012, 	1454000
72799, 	0.141949, 	1456000
72899, 	0.141966, 	1458000
72999, 	0.142158, 	1460000
73099, 	0.142247, 	1462000
73199, 	0.142303, 	1464000
73299, 	0.142454, 	1466000
73399, 	0.142521, 	1468000
73499, 	0.142402, 	1470000
73599, 	0.142495, 	1472000
73699, 	0.142520, 	1474000
73799, 	0.142467, 	1476000
73899, 	0.142583, 	1478000
73999, 	0.142599, 	1480000
74099, 	0.142433, 	1482000
74199, 	0.142430, 	1484000
74299, 	0.142402, 	1486000
74399, 	0.142343, 	1488000
74499, 	0.142366, 	1490000
74599, 	0.142293, 	1492000
74699, 	0.142182, 	1494000
74799, 	0.142156, 	1496000
74899, 	0.142162, 	1498000
74999, 	0.142315, 	1500000
75099, 	0.142355, 	1502000
75199, 	0.142401, 	1504000
75299, 	0.142387, 	1506000
75399, 	0.142360, 	1508000
75499, 	0.142345, 	1510000
75599, 	0.142451, 	1512000
75699, 	0.142507, 	1514000
75799, 	0.142667, 	1516000
75899, 	0.142725, 	1518000
75999, 	0.142759, 	1520000
76099, 	0.142715, 	1522000
76199, 	0.142761, 	1524000
76299, 	0.142612, 	1526000
76399, 	0.142575, 	1528000
76499, 	0.142574, 	1530000
76599, 	0.142545, 	1532000
76699, 	0.142655, 	1534000
76799, 	0.142723, 	1536000
76899, 	0.142739, 	1538000
76999, 	0.142672, 	1540000
77099, 	0.142754, 	1542000
77199, 	0.142604, 	1544000
77299, 	0.142668, 	1546000
77399, 	0.142665, 	1548000
77499, 	0.142641, 	1550000
77599, 	0.142602, 	1552000
77699, 	0.142603, 	1554000
77799, 	0.142592, 	1556000
77899, 	0.142641, 	1558000
77999, 	0.142663, 	1560000
78099, 	0.142600, 	1562000
78199, 	0.142553, 	1564000
78299, 	0.142602, 	1566000
78399, 	0.142734, 	1568000
78499, 	0.142831, 	1570000
78599, 	0.142869, 	1572000
78699, 	0.142921, 	1574000
78799, 	0.142892, 	1576000
78899, 	0.142906, 	1578000
78999, 	0.143069, 	1580000
79099, 	0.143052, 	1582000
79199, 	0.143014, 	1584000
79299, 	0.143074, 	1586000
79399, 	0.143057, 	1588000
79499, 	0.143104, 	1590000
79599, 	0.143143, 	1592000
79699, 	0.143103, 	1594000
79799, 	0.143090, 	1596000
79899, 	0.143188, 	1598000
79999, 	0.143301, 	1600000
80099, 	0.143306, 	1602000
80199, 	0.143354, 	1604000
80299, 	0.143342, 	1606000
80399, 	0.143160, 	1608000
80499, 	0.143187, 	1610000
80599, 	0.143202, 	1612000
80699, 	0.143217, 	1614000
80799, 	0.143251, 	1616000
80899, 	0.143326, 	1618000
80999, 	0.143317, 	1620000
81099, 	0.143269, 	1622000
81199, 	0.143128, 	1624000
81299, 	0.143069, 	1626000
81399, 	0.143173, 	1628000
81499, 	0.143220, 	1630000
81599, 	0.143207, 	1632000
81699, 	0.143331, 	1634000
81799, 	0.143340, 	1636000
81899, 	0.143312, 	1638000
81999, 	0.143287, 	1640000
82099, 	0.143174, 	1642000
82199, 	0.143237, 	1644000
82299, 	0.143254, 	1646000
82399, 	0.143239, 	1648000
82499, 	0.143221, 	1650000
82599, 	0.143288, 	1652000
82699, 	0.143473, 	1654000
82799, 	0.143358, 	1656000
82899, 	0.143325, 	1658000
82999, 	0.143324, 	1660000
83099, 	0.143417, 	1662000
83199, 	0.143458, 	1664000
83299, 	0.143533, 	1666000
83399, 	0.143588, 	1668000
83499, 	0.143596, 	1670000
83599, 	0.143556, 	1672000
83699, 	0.143614, 	1674000
83799, 	0.143544, 	1676000
83899, 	0.143551, 	1678000
83999, 	0.143422, 	1680000
84099, 	0.143322, 	1682000
84199, 	0.143148, 	1684000
84299, 	0.143067, 	1686000
84399, 	0.143090, 	1688000
84499, 	0.143134, 	1690000
84599, 	0.143117, 	1692000
84699, 	0.143125, 	1694000
84799, 	0.143080, 	1696000
84899, 	0.143065, 	1698000
84999, 	0.143067, 	1700000
85099, 	0.143062, 	1702000
85199, 	0.143001, 	1704000
85299, 	0.143084, 	1706000
85399, 	0.143086, 	1708000
85499, 	0.143058, 	1710000
85599, 	0.142990, 	1712000
85699, 	0.142950, 	1714000
85799, 	0.142919, 	1716000
85899, 	0.142982, 	1718000
85999, 	0.142960, 	1720000
86099, 	0.143035, 	1722000
86199, 	0.143114, 	1724000
86299, 	0.143054, 	1726000
86399, 	0.143108, 	1728000
86499, 	0.143230, 	1730000
86599, 	0.143178, 	1732000
86699, 	0.143231, 	1734000
86799, 	0.143236, 	1736000
86899, 	0.143113, 	1738000
86999, 	0.143057, 	1740000
87099, 	0.143078, 	1742000
87199, 	0.143151, 	1744000
87299, 	0.143172, 	1746000
87399, 	0.143224, 	1748000
87499, 	0.143260, 	1750000
87599, 	0.143371, 	1752000
87699, 	0.143376, 	1754000
87799, 	0.143423, 	1756000
87899, 	0.143442, 	1758000
87999, 	0.143414, 	1760000
88099, 	0.143395, 	1762000
88199, 	0.143379, 	1764000
88299, 	0.143342, 	1766000
88399, 	0.143404, 	1768000
88499, 	0.143381, 	1770000
88599, 	0.143498, 	1772000
88699, 	0.143571, 	1774000
88799, 	0.143563, 	1776000
88899, 	0.143637, 	1778000
88999, 	0.143610, 	1780000
89099, 	0.143532, 	1782000
89199, 	0.143480, 	1784000
89299, 	0.143388, 	1786000
89399, 	0.143239, 	1788000
89499, 	0.143090, 	1790000
89599, 	0.142937, 	1792000
89699, 	0.142875, 	1794000
89799, 	0.142930, 	1796000
89899, 	0.142912, 	1798000
89999, 	0.142753, 	1800000
90099, 	0.142595, 	1802000
90199, 	0.142437, 	1804000
90299, 	0.142279, 	1806000
90399, 	0.142122, 	1808000
90499, 	0.141965, 	1810000
90599, 	0.141808, 	1812000
90699, 	0.141652, 	1814000
90799, 	0.141496, 	1816000
90899, 	0.141340, 	1818000
90999, 	0.141185, 	1820000
91099, 	0.141030, 	1822000
91199, 	0.140875, 	1824000
91299, 	0.140721, 	1826000
91399, 	0.140567, 	1828000
91499, 	0.140413, 	1830000
91599, 	0.140260, 	1832000
91699, 	0.140107, 	1834000
91799, 	0.139954, 	1836000
91899, 	0.139802, 	1838000
91999, 	0.139650, 	1840000
92099, 	0.139498, 	1842000
92199, 	0.139347, 	1844000
92299, 	0.139196, 	1846000
92399, 	0.139045, 	1848000
92499, 	0.138895, 	1850000
92599, 	0.138745, 	1852000
92699, 	0.138595, 	1854000
92799, 	0.138446, 	1856000
92899, 	0.138297, 	1858000
92999, 	0.138148, 	1860000
93099, 	0.138000, 	1862000
93199, 	0.137852, 	1864000
93299, 	0.137704, 	1866000
93399, 	0.137557, 	1868000
93499, 	0.137410, 	1870000
93599, 	0.137263, 	1872000
93699, 	0.137116, 	1874000
93799, 	0.136970, 	1876000
93899, 	0.136824, 	1878000
93999, 	0.136679, 	1880000
94099, 	0.136533, 	1882000
94199, 	0.136388, 	1884000
94299, 	0.136244, 	1886000
94399, 	0.136099, 	1888000
94499, 	0.135955, 	1890000
94599, 	0.135812, 	1892000
94699, 	0.135668, 	1894000
94799, 	0.135525, 	1896000
94899, 	0.135382, 	1898000
94999, 	0.135240, 	1900000
95099, 	0.135098, 	1902000
95199, 	0.134956, 	1904000
95299, 	0.134814, 	1906000
95399, 	0.134673, 	1908000
95499, 	0.134532, 	1910000
95599, 	0.134391, 	1912000
95699, 	0.134251, 	1914000
95799, 	0.134110, 	1916000
95899, 	0.133971, 	1918000
95999, 	0.133831, 	1920000
96099, 	0.133692, 	1922000
96199, 	0.133553, 	1924000
96299, 	0.133414, 	1926000
96399, 	0.133276, 	1928000
96499, 	0.133138, 	1930000
96599, 	0.133000, 	1932000
96699, 	0.132862, 	1934000
96799, 	0.132725, 	1936000
96899, 	0.132588, 	1938000
96999, 	0.132451, 	1940000
97099, 	0.132315, 	1942000
97199, 	0.132179, 	1944000
97299, 	0.132043, 	1946000
97399, 	0.131907, 	1948000
97499, 	0.131772, 	1950000
97599, 	0.131637, 	1952000
97699, 	0.131502, 	1954000
97799, 	0.131368, 	1956000
97899, 	0.131234, 	1958000
97999, 	0.131100, 	1960000
98099, 	0.130966, 	1962000
98199, 	0.130833, 	1964000
98299, 	0.130700, 	1966000
98399, 	0.130567, 	1968000
98499, 	0.130434, 	1970000
98599, 	0.130302, 	1972000
98699, 	0.130170, 	1974000
98799, 	0.130038, 	1976000
98899, 	0.129907, 	1978000
98999, 	0.129776, 	1980000
99099, 	0.129645, 	1982000
99199, 	0.129514, 	1984000
99299, 	0.129383, 	1986000
99399, 	0.129253, 	1988000
99499, 	0.129123, 	1990000
99599, 	0.128994, 	1992000
99699, 	0.128864, 	1994000
99799, 	0.128735, 	1996000
99899, 	0.128606, 	1998000
99999, 	0.128478, 	2000000


==> src/fig/baseline/sparse-max-gaussian-dewa-m-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.140026, 	10100
199, 	0.077100, 	20200
299, 	0.099935, 	30300
399, 	0.110716, 	40400
499, 	0.110242, 	50500
599, 	0.099658, 	60600
699, 	0.104501, 	70700
799, 	0.109883, 	80800
899, 	0.104809, 	90900
999, 	0.106316, 	101000
1099, 	0.108206, 	111100
1199, 	0.108798, 	121200
1299, 	0.107312, 	131300
1399, 	0.121774, 	141400
1499, 	0.116637, 	151500
1599, 	0.118840, 	161600
1699, 	0.124141, 	171700
1799, 	0.128379, 	181800
1899, 	0.128294, 	191900
1999, 	0.130093, 	202000
2099, 	0.131132, 	212100
2199, 	0.130092, 	222200
2299, 	0.129393, 	232300
2399, 	0.125705, 	242400
2499, 	0.130119, 	252500
2599, 	0.128433, 	262600
2699, 	0.128351, 	272700
2799, 	0.125578, 	282800
2899, 	0.124943, 	292900
2999, 	0.126133, 	303000
3099, 	0.128181, 	313100
3199, 	0.126448, 	323200
3299, 	0.124969, 	333300
3399, 	0.127070, 	343400
3499, 	0.128013, 	353500
3599, 	0.128558, 	363600
3699, 	0.127892, 	373700
3799, 	0.130357, 	383800
3899, 	0.130659, 	393900
3999, 	0.132649, 	404000
4099, 	0.132990, 	414100
4199, 	0.133772, 	424200
4299, 	0.133778, 	434300
4399, 	0.136036, 	444400
4499, 	0.137091, 	454500
4599, 	0.137247, 	464600
4699, 	0.137831, 	474700
4799, 	0.136043, 	484800
4899, 	0.135673, 	494900
4999, 	0.136238, 	505000
5099, 	0.137540, 	515100
5199, 	0.137553, 	525200
5299, 	0.135677, 	535300
5399, 	0.135911, 	545400
5499, 	0.136905, 	555500
5599, 	0.136094, 	565600
5699, 	0.136125, 	575700
5799, 	0.135473, 	585800
5899, 	0.134742, 	595900
5999, 	0.135136, 	606000
6099, 	0.135155, 	616100
6199, 	0.134158, 	626200
6299, 	0.134705, 	636300
6399, 	0.135152, 	646400
6499, 	0.134530, 	656500
6599, 	0.134208, 	666600
6699, 	0.133999, 	676700
6799, 	0.134645, 	686800
6899, 	0.135597, 	696900
6999, 	0.135861, 	707000
7099, 	0.136024, 	717100
7199, 	0.135065, 	727200
7299, 	0.134823, 	737300
7399, 	0.133492, 	747400
7499, 	0.134027, 	757500
7599, 	0.134890, 	767600
7699, 	0.134132, 	777700
7799, 	0.134670, 	787800
7899, 	0.135278, 	797900
7999, 	0.135029, 	808000
8099, 	0.136370, 	818100
8199, 	0.138202, 	828200
8299, 	0.138339, 	838300
8399, 	0.137950, 	848400
8499, 	0.137980, 	858500
8599, 	0.137729, 	868600
8699, 	0.137571, 	878700
8799, 	0.137799, 	888800
8899, 	0.138280, 	898900
8999, 	0.138358, 	909000
9099, 	0.138340, 	919100
9199, 	0.139499, 	929200
9299, 	0.139738, 	939300
9399, 	0.139881, 	949400
9499, 	0.141355, 	959500
9599, 	0.141579, 	969600
9699, 	0.141496, 	979700
9799, 	0.140801, 	989800
9899, 	0.140748, 	999900
9999, 	0.140415, 	1010000


==> src/fig/baseline/sparse-max-gaussian-dewa-m-p-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.073930, 	36000
199, 	0.146490, 	72000
299, 	0.129114, 	108000
399, 	0.142397, 	144000
499, 	0.146257, 	180000
599, 	0.153047, 	216000
699, 	0.146526, 	252000
799, 	0.138766, 	288000
899, 	0.154958, 	324000
999, 	0.161969, 	360000
1099, 	0.166433, 	396000
1199, 	0.171737, 	432000
1299, 	0.169955, 	468000
1399, 	0.167239, 	504000
1499, 	0.171111, 	540000
1599, 	0.174833, 	576000
1699, 	0.174072, 	612000
1799, 	0.172071, 	648000
1899, 	0.170505, 	684000
1999, 	0.172114, 	720000
2099, 	0.171347, 	756000
2199, 	0.173450, 	792000
2299, 	0.169429, 	828000
2399, 	0.167145, 	864000
2499, 	0.164571, 	900000
2599, 	0.162071, 	936000
2699, 	0.163614, 	972000
2799, 	0.163236, 	1008000
2899, 	0.161648, 	1044000
2999, 	0.158976, 	1080000
3099, 	0.158270, 	1116000
3199, 	0.157940, 	1152000
3299, 	0.157120, 	1188000
3399, 	0.153114, 	1224000
3499, 	0.149733, 	1260000
3599, 	0.146776, 	1296000
3699, 	0.142654, 	1332000
3799, 	0.138358, 	1368000
3899, 	0.135273, 	1404000
3999, 	0.131758, 	1440000
4099, 	0.129284, 	1476000
4199, 	0.127161, 	1512000
4299, 	0.127621, 	1548000
4399, 	0.126015, 	1584000
4499, 	0.124598, 	1620000
4599, 	0.122762, 	1656000
4699, 	0.120104, 	1692000
4799, 	0.118548, 	1728000
4899, 	0.116450, 	1764000
4999, 	0.114348, 	1800000
5099, 	0.112100, 	1836000
5199, 	0.110119, 	1872000
5299, 	0.108717, 	1908000
5399, 	0.106867, 	1944000
5499, 	0.104924, 	1980000
5599, 	0.103148, 	2016000
5699, 	0.101689, 	2052000
5799, 	0.099865, 	2088000
5899, 	0.098342, 	2124000
5999, 	0.096778, 	2160000
6099, 	0.095190, 	2196000
6199, 	0.093816, 	2232000
6299, 	0.092270, 	2268000
6399, 	0.090828, 	2304000
6499, 	0.089430, 	2340000
6599, 	0.087954, 	2376000
6699, 	0.086641, 	2412000
6799, 	0.085457, 	2448000
6899, 	0.084363, 	2484000
6999, 	0.083158, 	2520000
7099, 	0.081987, 	2556000
7199, 	0.080912, 	2592000
7299, 	0.082543, 	2628000
7399, 	0.083656, 	2664000
7499, 	0.085174, 	2700000
7599, 	0.086264, 	2736000
7699, 	0.086834, 	2772000
7799, 	0.086567, 	2808000
7899, 	0.087096, 	2844000
7999, 	0.087065, 	2880000
8099, 	0.086765, 	2916000
8199, 	0.087776, 	2952000
8299, 	0.087959, 	2988000
8399, 	0.087859, 	3024000
8499, 	0.087807, 	3060000
8599, 	0.087146, 	3096000
8699, 	0.087425, 	3132000
8799, 	0.088658, 	3168000
8899, 	0.089895, 	3204000
8999, 	0.089060, 	3240000
9099, 	0.088249, 	3276000
9199, 	0.087329, 	3312000
9299, 	0.086498, 	3348000
9399, 	0.085578, 	3384000
9499, 	0.084677, 	3420000
9599, 	0.083795, 	3456000
9699, 	0.082953, 	3492000
9799, 	0.082311, 	3528000
9899, 	0.081479, 	3564000
9999, 	0.080664, 	3600000
10099, 	0.079866, 	3636000
10199, 	0.079082, 	3672000
10299, 	0.078315, 	3708000
10399, 	0.077562, 	3744000
10499, 	0.076823, 	3780000
10599, 	0.076098, 	3816000
10699, 	0.075387, 	3852000
10799, 	0.074689, 	3888000
10899, 	0.074003, 	3924000
10999, 	0.073330, 	3960000
11099, 	0.072670, 	3996000
11199, 	0.072021, 	4032000
11299, 	0.071383, 	4068000
11399, 	0.070757, 	4104000
11499, 	0.070142, 	4140000
11599, 	0.069537, 	4176000
11699, 	0.068943, 	4212000
11799, 	0.068359, 	4248000
11899, 	0.067784, 	4284000
11999, 	0.067162, 	4320000
12099, 	0.066607, 	4356000
12199, 	0.066061, 	4392000
12299, 	0.065554, 	4428000
12399, 	0.065026, 	4464000
12499, 	0.064437, 	4500000
12599, 	0.063926, 	4536000
12699, 	0.063696, 	4572000
12799, 	0.063204, 	4608000
12899, 	0.063148, 	4644000
12999, 	0.062660, 	4680000
13099, 	0.062181, 	4716000
13199, 	0.061710, 	4752000
13299, 	0.061246, 	4788000
13399, 	0.060789, 	4824000
13499, 	0.060339, 	4860000
13599, 	0.059895, 	4896000
13699, 	0.059458, 	4932000
13799, 	0.059027, 	4968000
13899, 	0.058602, 	5004000
13999, 	0.058184, 	5040000
14099, 	0.057771, 	5076000
14199, 	0.057364, 	5112000
14299, 	0.056963, 	5148000
14399, 	0.056567, 	5184000
14499, 	0.056177, 	5220000
14599, 	0.055793, 	5256000
14699, 	0.055413, 	5292000
14799, 	0.055039, 	5328000
14899, 	0.054669, 	5364000
14999, 	0.054305, 	5400000
15099, 	0.053945, 	5436000
15199, 	0.053590, 	5472000
15299, 	0.053240, 	5508000
15399, 	0.052894, 	5544000
15499, 	0.052553, 	5580000
15599, 	0.052216, 	5616000
15699, 	0.051883, 	5652000
15799, 	0.051555, 	5688000
15899, 	0.051231, 	5724000
15999, 	0.050910, 	5760000
16099, 	0.050594, 	5796000
16199, 	0.050282, 	5832000
16299, 	0.049973, 	5868000
16399, 	0.049669, 	5904000
16499, 	0.049368, 	5940000
16599, 	0.049070, 	5976000
16699, 	0.048776, 	6012000
16799, 	0.048486, 	6048000
16899, 	0.048199, 	6084000
16999, 	0.047915, 	6120000
17099, 	0.047635, 	6156000
17199, 	0.047358, 	6192000
17299, 	0.047085, 	6228000
17399, 	0.046814, 	6264000
17499, 	0.046546, 	6300000
17599, 	0.046282, 	6336000
17699, 	0.046020, 	6372000
17799, 	0.045762, 	6408000
17899, 	0.045506, 	6444000
17999, 	0.045253, 	6480000
18099, 	0.045003, 	6516000
18199, 	0.044756, 	6552000
18299, 	0.044511, 	6588000
18399, 	0.044270, 	6624000
18499, 	0.044030, 	6660000
18599, 	0.043793, 	6696000
18699, 	0.043559, 	6732000
18799, 	0.043328, 	6768000
18899, 	0.043098, 	6804000
18999, 	0.042871, 	6840000
19099, 	0.042647, 	6876000
19199, 	0.042425, 	6912000
19299, 	0.042205, 	6948000
19399, 	0.041987, 	6984000
19499, 	0.041772, 	7020000
19599, 	0.041559, 	7056000
19699, 	0.041348, 	7092000
19799, 	0.041139, 	7128000
19899, 	0.040932, 	7164000
19999, 	0.040728, 	7200000
20099, 	0.040525, 	7236000
20199, 	0.040325, 	7272000
20299, 	0.040126, 	7308000
20399, 	0.039929, 	7344000
20499, 	0.039734, 	7380000
20599, 	0.039541, 	7416000
20699, 	0.039350, 	7452000
20799, 	0.039161, 	7488000
20899, 	0.038974, 	7524000
20999, 	0.038788, 	7560000
21099, 	0.038604, 	7596000
21199, 	0.038422, 	7632000
21299, 	0.038242, 	7668000
21399, 	0.038063, 	7704000
21499, 	0.037886, 	7740000
21599, 	0.037711, 	7776000
21699, 	0.037537, 	7812000
21799, 	0.037365, 	7848000
21899, 	0.037194, 	7884000
21999, 	0.037025, 	7920000
22099, 	0.036858, 	7956000
22199, 	0.036692, 	7992000
22299, 	0.036527, 	8028000
22399, 	0.036364, 	8064000
22499, 	0.036202, 	8100000
22599, 	0.036042, 	8136000
22699, 	0.035883, 	8172000
22799, 	0.035726, 	8208000
22899, 	0.035570, 	8244000
22999, 	0.035415, 	8280000
23099, 	0.035262, 	8316000
23199, 	0.035110, 	8352000
23299, 	0.034959, 	8388000
23399, 	0.034810, 	8424000
23499, 	0.034662, 	8460000
23599, 	0.034515, 	8496000
23699, 	0.034369, 	8532000
23799, 	0.034225, 	8568000
23899, 	0.034082, 	8604000
23999, 	0.033940, 	8640000
24099, 	0.033799, 	8676000
24199, 	0.033659, 	8712000
24299, 	0.033521, 	8748000
24399, 	0.033383, 	8784000
24499, 	0.033247, 	8820000
24599, 	0.033112, 	8856000
24699, 	0.032978, 	8892000
24799, 	0.032845, 	8928000
24899, 	0.032713, 	8964000
24999, 	0.032582, 	9000000
25099, 	0.032452, 	9036000
25199, 	0.032323, 	9072000
25299, 	0.032196, 	9108000
25399, 	0.032069, 	9144000
25499, 	0.031943, 	9180000
25599, 	0.031818, 	9216000
25699, 	0.031694, 	9252000
25799, 	0.031572, 	9288000
25899, 	0.031450, 	9324000
25999, 	0.031329, 	9360000
26099, 	0.031209, 	9396000
26199, 	0.031090, 	9432000
26299, 	0.030971, 	9468000
26399, 	0.030854, 	9504000
26499, 	0.030738, 	9540000
26599, 	0.030622, 	9576000
26699, 	0.030507, 	9612000
26799, 	0.030393, 	9648000
26899, 	0.030280, 	9684000
26999, 	0.030168, 	9720000
27099, 	0.030057, 	9756000
27199, 	0.029947, 	9792000
27299, 	0.029837, 	9828000
27399, 	0.029728, 	9864000
27499, 	0.029620, 	9900000
27599, 	0.029512, 	9936000
27699, 	0.029406, 	9972000
27799, 	0.029300, 	10008000
27899, 	0.029195, 	10044000
27999, 	0.029091, 	10080000
28099, 	0.028987, 	10116000
28199, 	0.028885, 	10152000
28299, 	0.028782, 	10188000
28399, 	0.028681, 	10224000
28499, 	0.028580, 	10260000
28599, 	0.028481, 	10296000
28699, 	0.028381, 	10332000
28799, 	0.028283, 	10368000
28899, 	0.028185, 	10404000
28999, 	0.028088, 	10440000
29099, 	0.027991, 	10476000
29199, 	0.027895, 	10512000
29299, 	0.027800, 	10548000
29399, 	0.027706, 	10584000
29499, 	0.027612, 	10620000
29599, 	0.027518, 	10656000
29699, 	0.027426, 	10692000
29799, 	0.027334, 	10728000
29899, 	0.027242, 	10764000
29999, 	0.027151, 	10800000
30099, 	0.027061, 	10836000
30199, 	0.026972, 	10872000
30299, 	0.026883, 	10908000
30399, 	0.026794, 	10944000
30499, 	0.026706, 	10980000
30599, 	0.026619, 	11016000
30699, 	0.026532, 	11052000
30799, 	0.026446, 	11088000
30899, 	0.026361, 	11124000
30999, 	0.026276, 	11160000
31099, 	0.026191, 	11196000
31199, 	0.026107, 	11232000
31299, 	0.026024, 	11268000
31399, 	0.025941, 	11304000
31499, 	0.025858, 	11340000
31599, 	0.025777, 	11376000
31699, 	0.025695, 	11412000
31799, 	0.025614, 	11448000
31899, 	0.025534, 	11484000
31999, 	0.025454, 	11520000
32099, 	0.025375, 	11556000
32199, 	0.025296, 	11592000
32299, 	0.025218, 	11628000
32399, 	0.025140, 	11664000
32499, 	0.025063, 	11700000
32599, 	0.024986, 	11736000
32699, 	0.024909, 	11772000
32799, 	0.024834, 	11808000
32899, 	0.024758, 	11844000
32999, 	0.024683, 	11880000
33099, 	0.024608, 	11916000
33199, 	0.024534, 	11952000
33299, 	0.024461, 	11988000
33399, 	0.024387, 	12024000
33499, 	0.024345, 	12060000
33599, 	0.024351, 	12096000
33699, 	0.024357, 	12132000
33799, 	0.024404, 	12168000
33899, 	0.024391, 	12204000
33999, 	0.024319, 	12240000
34099, 	0.024248, 	12276000
34199, 	0.024177, 	12312000
34299, 	0.024126, 	12348000
34399, 	0.024058, 	12384000
34499, 	0.023988, 	12420000
34599, 	0.023919, 	12456000
34699, 	0.023850, 	12492000
34799, 	0.023795, 	12528000
34899, 	0.024293, 	12564000
34999, 	0.024596, 	12600000
35099, 	0.024875, 	12636000
35199, 	0.025024, 	12672000
35299, 	0.025256, 	12708000
35399, 	0.025234, 	12744000
35499, 	0.025191, 	12780000
35599, 	0.025120, 	12816000
35699, 	0.025050, 	12852000
35799, 	0.024980, 	12888000
35899, 	0.024910, 	12924000
35999, 	0.024841, 	12960000
36099, 	0.024772, 	12996000
36199, 	0.024704, 	13032000
36299, 	0.024636, 	13068000
36399, 	0.024568, 	13104000
36499, 	0.024501, 	13140000
36599, 	0.024434, 	13176000
36699, 	0.024367, 	13212000
36799, 	0.024301, 	13248000
36899, 	0.024357, 	13284000
36999, 	0.024686, 	13320000
37099, 	0.024958, 	13356000
37199, 	0.025373, 	13392000
37299, 	0.025768, 	13428000
37399, 	0.026137, 	13464000
37499, 	0.026319, 	13500000
37599, 	0.026741, 	13536000
37699, 	0.027195, 	13572000
37799, 	0.027604, 	13608000
37899, 	0.027889, 	13644000
37999, 	0.028279, 	13680000
38099, 	0.028631, 	13716000
38199, 	0.028938, 	13752000
38299, 	0.029108, 	13788000
38399, 	0.029299, 	13824000
38499, 	0.029339, 	13860000
38599, 	0.029521, 	13896000
38699, 	0.029604, 	13932000
38799, 	0.030067, 	13968000
38899, 	0.030508, 	14004000
38999, 	0.030671, 	14040000
39099, 	0.031092, 	14076000
39199, 	0.031498, 	14112000
39299, 	0.032065, 	14148000
39399, 	0.032215, 	14184000
39499, 	0.032402, 	14220000
39599, 	0.032808, 	14256000
39699, 	0.032891, 	14292000
39799, 	0.033133, 	14328000
39899, 	0.033492, 	14364000
39999, 	0.033689, 	14400000
40099, 	0.034040, 	14436000
40199, 	0.034488, 	14472000
40299, 	0.034416, 	14508000
40399, 	0.034331, 	14544000
40499, 	0.034246, 	14580000
40599, 	0.034162, 	14616000
40699, 	0.034078, 	14652000
40799, 	0.033995, 	14688000
40899, 	0.033911, 	14724000
40999, 	0.033829, 	14760000
41099, 	0.033746, 	14796000
41199, 	0.033664, 	14832000
41299, 	0.033583, 	14868000
41399, 	0.033484, 	14904000
41499, 	0.033415, 	14940000
41599, 	0.033334, 	14976000
41699, 	0.033254, 	15012000
41799, 	0.033175, 	15048000
41899, 	0.033096, 	15084000
41999, 	0.033017, 	15120000
42099, 	0.032938, 	15156000
42199, 	0.032837, 	15192000
42299, 	0.032826, 	15228000
42399, 	0.032790, 	15264000
42499, 	0.032727, 	15300000
42599, 	0.032724, 	15336000
42699, 	0.032574, 	15372000
42799, 	0.032755, 	15408000
42899, 	0.033054, 	15444000
42999, 	0.033139, 	15480000
43099, 	0.033336, 	15516000
43199, 	0.033259, 	15552000
43299, 	0.033182, 	15588000
43399, 	0.033109, 	15624000
43499, 	0.033033, 	15660000
43599, 	0.032957, 	15696000
43699, 	0.032882, 	15732000
43799, 	0.032807, 	15768000
43899, 	0.032732, 	15804000
43999, 	0.032658, 	15840000
44099, 	0.032584, 	15876000
44199, 	0.032510, 	15912000
44299, 	0.032436, 	15948000
44399, 	0.032363, 	15984000
44499, 	0.032291, 	16020000
44599, 	0.032218, 	16056000
44699, 	0.032146, 	16092000
44799, 	0.032074, 	16128000
44899, 	0.032003, 	16164000
44999, 	0.031932, 	16200000
45099, 	0.031861, 	16236000
45199, 	0.031791, 	16272000
45299, 	0.031716, 	16308000
45399, 	0.031836, 	16344000
45499, 	0.032168, 	16380000
45599, 	0.032780, 	16416000
45699, 	0.032885, 	16452000
45799, 	0.033061, 	16488000
45899, 	0.033072, 	16524000
45999, 	0.033316, 	16560000
46099, 	0.033609, 	16596000
46199, 	0.033742, 	16632000
46299, 	0.033866, 	16668000
46399, 	0.034099, 	16704000
46499, 	0.034220, 	16740000
46599, 	0.034364, 	16776000
46699, 	0.034464, 	16812000
46799, 	0.034774, 	16848000
46899, 	0.035096, 	16884000
46999, 	0.035409, 	16920000
47099, 	0.035565, 	16956000
47199, 	0.035847, 	16992000
47299, 	0.036090, 	17028000
47399, 	0.036440, 	17064000
47499, 	0.036674, 	17100000
47599, 	0.036956, 	17136000
47699, 	0.037207, 	17172000
47799, 	0.037379, 	17208000
47899, 	0.037326, 	17244000
47999, 	0.037667, 	17280000
48099, 	0.037811, 	17316000
48199, 	0.038128, 	17352000
48299, 	0.038428, 	17388000
48399, 	0.038664, 	17424000
48499, 	0.038792, 	17460000
48599, 	0.038917, 	17496000
48699, 	0.038940, 	17532000
48799, 	0.039084, 	17568000
48899, 	0.039355, 	17604000
48999, 	0.039582, 	17640000
49099, 	0.039518, 	17676000
49199, 	0.039462, 	17712000
49299, 	0.039382, 	17748000
49399, 	0.039302, 	17784000
49499, 	0.039222, 	17820000
49599, 	0.039143, 	17856000
49699, 	0.039065, 	17892000
49799, 	0.038986, 	17928000
49899, 	0.038908, 	17964000
49999, 	0.038830, 	18000000
50099, 	0.038753, 	18036000
50199, 	0.038676, 	18072000
50299, 	0.038599, 	18108000
50399, 	0.038522, 	18144000
50499, 	0.038446, 	18180000
50599, 	0.038370, 	18216000
50699, 	0.038294, 	18252000
50799, 	0.038219, 	18288000
50899, 	0.038144, 	18324000
50999, 	0.038069, 	18360000
51099, 	0.037994, 	18396000
51199, 	0.037920, 	18432000
51299, 	0.037846, 	18468000
51399, 	0.037773, 	18504000
51499, 	0.037699, 	18540000
51599, 	0.037626, 	18576000
51699, 	0.037553, 	18612000
51799, 	0.037481, 	18648000
51899, 	0.037409, 	18684000
51999, 	0.037337, 	18720000
52099, 	0.037265, 	18756000
52199, 	0.037194, 	18792000
52299, 	0.037123, 	18828000
52399, 	0.037052, 	18864000
52499, 	0.036981, 	18900000
52599, 	0.036911, 	18936000
52699, 	0.036841, 	18972000
52799, 	0.036771, 	19008000
52899, 	0.036702, 	19044000
52999, 	0.036632, 	19080000
53099, 	0.036563, 	19116000
53199, 	0.036495, 	19152000
53299, 	0.036426, 	19188000
53399, 	0.036358, 	19224000
53499, 	0.036290, 	19260000
53599, 	0.036222, 	19296000
53699, 	0.036155, 	19332000
53799, 	0.036088, 	19368000
53899, 	0.036021, 	19404000
53999, 	0.035954, 	19440000
54099, 	0.035887, 	19476000
54199, 	0.035821, 	19512000
54299, 	0.035755, 	19548000
54399, 	0.035690, 	19584000
54499, 	0.035624, 	19620000
54599, 	0.035559, 	19656000
54699, 	0.035494, 	19692000
54799, 	0.035429, 	19728000
54899, 	0.035364, 	19764000
54999, 	0.035300, 	19800000
55099, 	0.035236, 	19836000
55199, 	0.035172, 	19872000
55299, 	0.035109, 	19908000
55399, 	0.035045, 	19944000
55499, 	0.034982, 	19980000
55599, 	0.034919, 	20016000
55699, 	0.034857, 	20052000
55799, 	0.034794, 	20088000
55899, 	0.034732, 	20124000
55999, 	0.034670, 	20160000
56099, 	0.034608, 	20196000
56199, 	0.034546, 	20232000
56299, 	0.034485, 	20268000
56399, 	0.034424, 	20304000
56499, 	0.034363, 	20340000
56599, 	0.034302, 	20376000
56699, 	0.034242, 	20412000
56799, 	0.034181, 	20448000
56899, 	0.034121, 	20484000
56999, 	0.034062, 	20520000
57099, 	0.034002, 	20556000
57199, 	0.033942, 	20592000
57299, 	0.033883, 	20628000
57399, 	0.033824, 	20664000
57499, 	0.033773, 	20700000
57599, 	0.033735, 	20736000
57699, 	0.033661, 	20772000
57799, 	0.033622, 	20808000
57899, 	0.033598, 	20844000
57999, 	0.033540, 	20880000
58099, 	0.033462, 	20916000
58199, 	0.033405, 	20952000
58299, 	0.033347, 	20988000
58399, 	0.033290, 	21024000
58499, 	0.033233, 	21060000
58599, 	0.033177, 	21096000
58699, 	0.033120, 	21132000
58799, 	0.033064, 	21168000
58899, 	0.033008, 	21204000
58999, 	0.032952, 	21240000
59099, 	0.032896, 	21276000
59199, 	0.032840, 	21312000
59299, 	0.032785, 	21348000
59399, 	0.032730, 	21384000
59499, 	0.032675, 	21420000
59599, 	0.032620, 	21456000
59699, 	0.032565, 	21492000
59799, 	0.032511, 	21528000
59899, 	0.032457, 	21564000
59999, 	0.032403, 	21600000
60099, 	0.032349, 	21636000
60199, 	0.032295, 	21672000
60299, 	0.032222, 	21708000
60399, 	0.032169, 	21744000
60499, 	0.032142, 	21780000
60599, 	0.032060, 	21816000
60699, 	0.032293, 	21852000
60799, 	0.032347, 	21888000
60899, 	0.032402, 	21924000
60999, 	0.032461, 	21960000
61099, 	0.032464, 	21996000
61199, 	0.032487, 	22032000
61299, 	0.032496, 	22068000
61399, 	0.032497, 	22104000
61499, 	0.032444, 	22140000
61599, 	0.032415, 	22176000
61699, 	0.032379, 	22212000
61799, 	0.032353, 	22248000
61899, 	0.032313, 	22284000
61999, 	0.032261, 	22320000
62099, 	0.032209, 	22356000
62199, 	0.032157, 	22392000
62299, 	0.032105, 	22428000
62399, 	0.032054, 	22464000
62499, 	0.032002, 	22500000
62599, 	0.031951, 	22536000
62699, 	0.031900, 	22572000
62799, 	0.031850, 	22608000
62899, 	0.031799, 	22644000
62999, 	0.031749, 	22680000
63099, 	0.031817, 	22716000
63199, 	0.032028, 	22752000
63299, 	0.032065, 	22788000
63399, 	0.032131, 	22824000
63499, 	0.032398, 	22860000
63599, 	0.032477, 	22896000
63699, 	0.032638, 	22932000
63799, 	0.032826, 	22968000
63899, 	0.032943, 	23004000
63999, 	0.033093, 	23040000
64099, 	0.033385, 	23076000
64199, 	0.033577, 	23112000
64299, 	0.033847, 	23148000
64399, 	0.033963, 	23184000
64499, 	0.034190, 	23220000
64599, 	0.034325, 	23256000
64699, 	0.034505, 	23292000
64799, 	0.034491, 	23328000
64899, 	0.034678, 	23364000
64999, 	0.034833, 	23400000
65099, 	0.035036, 	23436000
65199, 	0.035302, 	23472000
65299, 	0.035181, 	23508000
65399, 	0.035242, 	23544000
65499, 	0.035586, 	23580000
65599, 	0.035663, 	23616000
65699, 	0.035716, 	23652000
65799, 	0.035906, 	23688000
65899, 	0.036244, 	23724000
65999, 	0.036505, 	23760000
66099, 	0.036743, 	23796000
66199, 	0.036744, 	23832000
66299, 	0.036679, 	23868000
66399, 	0.036624, 	23904000
66499, 	0.036554, 	23940000
66599, 	0.036499, 	23976000
66699, 	0.036577, 	24012000
66799, 	0.036707, 	24048000
66899, 	0.036847, 	24084000
66999, 	0.036792, 	24120000
67099, 	0.036752, 	24156000
67199, 	0.036697, 	24192000
67299, 	0.036643, 	24228000
67399, 	0.036588, 	24264000
67499, 	0.036534, 	24300000
67599, 	0.036480, 	24336000
67699, 	0.036426, 	24372000
67799, 	0.036404, 	24408000
67899, 	0.036347, 	24444000
67999, 	0.036294, 	24480000
68099, 	0.036250, 	24516000
68199, 	0.036207, 	24552000
68299, 	0.036173, 	24588000
68399, 	0.036136, 	24624000
68499, 	0.036073, 	24660000
68599, 	0.036034, 	24696000
68699, 	0.035981, 	24732000
68799, 	0.035929, 	24768000
68899, 	0.035877, 	24804000
68999, 	0.035825, 	24840000
69099, 	0.035773, 	24876000
69199, 	0.035721, 	24912000
69299, 	0.035670, 	24948000
69399, 	0.035618, 	24984000
69499, 	0.035567, 	25020000
69599, 	0.035516, 	25056000
69699, 	0.035450, 	25092000
69799, 	0.035400, 	25128000
69899, 	0.035349, 	25164000
69999, 	0.035298, 	25200000
70099, 	0.035248, 	25236000
70199, 	0.035198, 	25272000
70299, 	0.035148, 	25308000
70399, 	0.035098, 	25344000
70499, 	0.035048, 	25380000
70599, 	0.034998, 	25416000
70699, 	0.034949, 	25452000
70799, 	0.034900, 	25488000
70899, 	0.034850, 	25524000
70999, 	0.034801, 	25560000
71099, 	0.034752, 	25596000
71199, 	0.034704, 	25632000
71299, 	0.034655, 	25668000
71399, 	0.034606, 	25704000
71499, 	0.034558, 	25740000
71599, 	0.034510, 	25776000
71699, 	0.034462, 	25812000
71799, 	0.034370, 	25848000
71899, 	0.034516, 	25884000
71999, 	0.034651, 	25920000
72099, 	0.034673, 	25956000
72199, 	0.034785, 	25992000
72299, 	0.034901, 	26028000
72399, 	0.034852, 	26064000
72499, 	0.034895, 	26100000
72599, 	0.035017, 	26136000
72699, 	0.034969, 	26172000
72799, 	0.034910, 	26208000
72899, 	0.034863, 	26244000
72999, 	0.034815, 	26280000
73099, 	0.034751, 	26316000
73199, 	0.034845, 	26352000
73299, 	0.035021, 	26388000
73399, 	0.035112, 	26424000
73499, 	0.035206, 	26460000
73599, 	0.035192, 	26496000
73699, 	0.035265, 	26532000
73799, 	0.035307, 	26568000
73899, 	0.035547, 	26604000
73999, 	0.035732, 	26640000
74099, 	0.035849, 	26676000
74199, 	0.035863, 	26712000
74299, 	0.035815, 	26748000
74399, 	0.035766, 	26784000
74499, 	0.035718, 	26820000
74599, 	0.035671, 	26856000
74699, 	0.035623, 	26892000
74799, 	0.035575, 	26928000
74899, 	0.035528, 	26964000
74999, 	0.035480, 	27000000
75099, 	0.035433, 	27036000
75199, 	0.035386, 	27072000
75299, 	0.035339, 	27108000
75399, 	0.035325, 	27144000
75499, 	0.035325, 	27180000
75599, 	0.035328, 	27216000
75699, 	0.035339, 	27252000
75799, 	0.035276, 	27288000
75899, 	0.035294, 	27324000
75999, 	0.035297, 	27360000
76099, 	0.035268, 	27396000
76199, 	0.035209, 	27432000
76299, 	0.035201, 	27468000
76399, 	0.035184, 	27504000
76499, 	0.035217, 	27540000
76599, 	0.035195, 	27576000
76699, 	0.035149, 	27612000
76799, 	0.035134, 	27648000
76899, 	0.035092, 	27684000
76999, 	0.035046, 	27720000
77099, 	0.035001, 	27756000
77199, 	0.034955, 	27792000
77299, 	0.034910, 	27828000
77399, 	0.034914, 	27864000
77499, 	0.034998, 	27900000
77599, 	0.034953, 	27936000
77699, 	0.034908, 	27972000
77799, 	0.034863, 	28008000
77899, 	0.034819, 	28044000
77999, 	0.034774, 	28080000
78099, 	0.034729, 	28116000
78199, 	0.034685, 	28152000
78299, 	0.034641, 	28188000
78399, 	0.034597, 	28224000
78499, 	0.034552, 	28260000
78599, 	0.034509, 	28296000
78699, 	0.034465, 	28332000
78799, 	0.034421, 	28368000
78899, 	0.034377, 	28404000
78999, 	0.034334, 	28440000
79099, 	0.034290, 	28476000
79199, 	0.034247, 	28512000
79299, 	0.034204, 	28548000
79399, 	0.034161, 	28584000
79499, 	0.034118, 	28620000
79599, 	0.034075, 	28656000
79699, 	0.034032, 	28692000
79799, 	0.033990, 	28728000
79899, 	0.033947, 	28764000
79999, 	0.033905, 	28800000
80099, 	0.033862, 	28836000
80199, 	0.033820, 	28872000
80299, 	0.033778, 	28908000
80399, 	0.033736, 	28944000
80499, 	0.033694, 	28980000
80599, 	0.033652, 	29016000
80699, 	0.033611, 	29052000
80799, 	0.033569, 	29088000
80899, 	0.033527, 	29124000
80999, 	0.033486, 	29160000
81099, 	0.033445, 	29196000
81199, 	0.033404, 	29232000
81299, 	0.033362, 	29268000
81399, 	0.033321, 	29304000
81499, 	0.033281, 	29340000
81599, 	0.033240, 	29376000
81699, 	0.033199, 	29412000
81799, 	0.033159, 	29448000
81899, 	0.033118, 	29484000
81999, 	0.033078, 	29520000
82099, 	0.033037, 	29556000
82199, 	0.032997, 	29592000
82299, 	0.032957, 	29628000
82399, 	0.032917, 	29664000
82499, 	0.032877, 	29700000
82599, 	0.032837, 	29736000
82699, 	0.032798, 	29772000
82799, 	0.032758, 	29808000
82899, 	0.032719, 	29844000
82999, 	0.032679, 	29880000
83099, 	0.032640, 	29916000
83199, 	0.032601, 	29952000
83299, 	0.032561, 	29988000
83399, 	0.032522, 	30024000
83499, 	0.032483, 	30060000
83599, 	0.032445, 	30096000
83699, 	0.032406, 	30132000
83799, 	0.032367, 	30168000
83899, 	0.032329, 	30204000
83999, 	0.032290, 	30240000
84099, 	0.032252, 	30276000
84199, 	0.032213, 	30312000
84299, 	0.032175, 	30348000
84399, 	0.032137, 	30384000
84499, 	0.032099, 	30420000
84599, 	0.032061, 	30456000
84699, 	0.032023, 	30492000
84799, 	0.031985, 	30528000
84899, 	0.031948, 	30564000
84999, 	0.031910, 	30600000
85099, 	0.031873, 	30636000
85199, 	0.031835, 	30672000
85299, 	0.031798, 	30708000
85399, 	0.031761, 	30744000
85499, 	0.031724, 	30780000
85599, 	0.031687, 	30816000
85699, 	0.031650, 	30852000
85799, 	0.031613, 	30888000
85899, 	0.031576, 	30924000
85999, 	0.031539, 	30960000
86099, 	0.031503, 	30996000
86199, 	0.031466, 	31032000
86299, 	0.031430, 	31068000
86399, 	0.031393, 	31104000
86499, 	0.031357, 	31140000
86599, 	0.031321, 	31176000
86699, 	0.031285, 	31212000
86799, 	0.031248, 	31248000
86899, 	0.031212, 	31284000
86999, 	0.031177, 	31320000
87099, 	0.031141, 	31356000
87199, 	0.031105, 	31392000
87299, 	0.031069, 	31428000
87399, 	0.031034, 	31464000
87499, 	0.030998, 	31500000
87599, 	0.030963, 	31536000
87699, 	0.030928, 	31572000
87799, 	0.030893, 	31608000
87899, 	0.030857, 	31644000
87999, 	0.030822, 	31680000
88099, 	0.030787, 	31716000
88199, 	0.030752, 	31752000
88299, 	0.030718, 	31788000
88399, 	0.030683, 	31824000
88499, 	0.030648, 	31860000
88599, 	0.030614, 	31896000
88699, 	0.030579, 	31932000
88799, 	0.030545, 	31968000
88899, 	0.030510, 	32004000
88999, 	0.030476, 	32040000
89099, 	0.030442, 	32076000
89199, 	0.030408, 	32112000
89299, 	0.030374, 	32148000
89399, 	0.030340, 	32184000
89499, 	0.030306, 	32220000
89599, 	0.030272, 	32256000
89699, 	0.030238, 	32292000
89799, 	0.030205, 	32328000
89899, 	0.030171, 	32364000
89999, 	0.030137, 	32400000
90099, 	0.030104, 	32436000
90199, 	0.030071, 	32472000
90299, 	0.030037, 	32508000
90399, 	0.030004, 	32544000
90499, 	0.029971, 	32580000
90599, 	0.029938, 	32616000
90699, 	0.029905, 	32652000
90799, 	0.029872, 	32688000
90899, 	0.029839, 	32724000
90999, 	0.029806, 	32760000
91099, 	0.029773, 	32796000
91199, 	0.029741, 	32832000
91299, 	0.029708, 	32868000
91399, 	0.029676, 	32904000
91499, 	0.029643, 	32940000
91599, 	0.029611, 	32976000
91699, 	0.029579, 	33012000
91799, 	0.029546, 	33048000
91899, 	0.029514, 	33084000
91999, 	0.029482, 	33120000
92099, 	0.029450, 	33156000
92199, 	0.029418, 	33192000
92299, 	0.029386, 	33228000
92399, 	0.029355, 	33264000
92499, 	0.029323, 	33300000
92599, 	0.029291, 	33336000
92699, 	0.029260, 	33372000
92799, 	0.029228, 	33408000
92899, 	0.029197, 	33444000
92999, 	0.029165, 	33480000
93099, 	0.029134, 	33516000
93199, 	0.029103, 	33552000
93299, 	0.029071, 	33588000
93399, 	0.029040, 	33624000
93499, 	0.029009, 	33660000
93599, 	0.028978, 	33696000
93699, 	0.028947, 	33732000
93799, 	0.028916, 	33768000
93899, 	0.028886, 	33804000
93999, 	0.028855, 	33840000
94099, 	0.028824, 	33876000
94199, 	0.028794, 	33912000
94299, 	0.028763, 	33948000
94399, 	0.028733, 	33984000
94499, 	0.028702, 	34020000
94599, 	0.028672, 	34056000
94699, 	0.028642, 	34092000
94799, 	0.028611, 	34128000
94899, 	0.028581, 	34164000
94999, 	0.028551, 	34200000
95099, 	0.028521, 	34236000
95199, 	0.028491, 	34272000
95299, 	0.028461, 	34308000
95399, 	0.028431, 	34344000
95499, 	0.028402, 	34380000
95599, 	0.028372, 	34416000
95699, 	0.028342, 	34452000
95799, 	0.028313, 	34488000
95899, 	0.028283, 	34524000
95999, 	0.028254, 	34560000
96099, 	0.028224, 	34596000
96199, 	0.028195, 	34632000
96299, 	0.028166, 	34668000
96399, 	0.028137, 	34704000
96499, 	0.028107, 	34740000
96599, 	0.028078, 	34776000
96699, 	0.028049, 	34812000
96799, 	0.028020, 	34848000
96899, 	0.027991, 	34884000
96999, 	0.027963, 	34920000
97099, 	0.027934, 	34956000
97199, 	0.027905, 	34992000
97299, 	0.027876, 	35028000
97399, 	0.027848, 	35064000
97499, 	0.027819, 	35100000
97599, 	0.027791, 	35136000
97699, 	0.027762, 	35172000
97799, 	0.027734, 	35208000
97899, 	0.027705, 	35244000
97999, 	0.027677, 	35280000
98099, 	0.027649, 	35316000
98199, 	0.027621, 	35352000
98299, 	0.027593, 	35388000
98399, 	0.027565, 	35424000
98499, 	0.027537, 	35460000
98599, 	0.027509, 	35496000
98699, 	0.027481, 	35532000
98799, 	0.027453, 	35568000
98899, 	0.027425, 	35604000
98999, 	0.027398, 	35640000
99099, 	0.027370, 	35676000
99199, 	0.027342, 	35712000
99299, 	0.027315, 	35748000
99399, 	0.027287, 	35784000
99499, 	0.027260, 	35820000
99599, 	0.027233, 	35856000
99699, 	0.027205, 	35892000
99799, 	0.027178, 	35928000
99899, 	0.027151, 	35964000
99999, 	0.027124, 	36000000


==> src/fig/baseline/sparse-max-gaussian-dewa-m-p-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.155046, 	60300
199, 	0.200132, 	120600
299, 	0.201321, 	180900
399, 	0.188764, 	241200
499, 	0.199104, 	301500
599, 	0.193613, 	361800
699, 	0.193275, 	422100
799, 	0.172764, 	482400
899, 	0.156422, 	542700
999, 	0.157823, 	603000
1099, 	0.161860, 	663300
1199, 	0.163847, 	723600
1299, 	0.158903, 	783900
1399, 	0.157498, 	844200
1499, 	0.152375, 	904500
1599, 	0.151400, 	964800
1699, 	0.150166, 	1025100
1799, 	0.151116, 	1085400
1899, 	0.151319, 	1145700
1999, 	0.155004, 	1206000
2099, 	0.157511, 	1266300
2199, 	0.157853, 	1326600
2299, 	0.156284, 	1386900
2399, 	0.157908, 	1447200
2499, 	0.159333, 	1507500
2599, 	0.159213, 	1567800
2699, 	0.158410, 	1628100
2799, 	0.157248, 	1688400
2899, 	0.160654, 	1748700
2999, 	0.157501, 	1809000
3099, 	0.157554, 	1869300
3199, 	0.158403, 	1929600
3299, 	0.155645, 	1989900
3399, 	0.154464, 	2050200
3499, 	0.155307, 	2110500
3599, 	0.153698, 	2170800
3699, 	0.155278, 	2231100
3799, 	0.156941, 	2291400
3899, 	0.157992, 	2351700
3999, 	0.158229, 	2412000
4099, 	0.157014, 	2472300
4199, 	0.154498, 	2532600
4299, 	0.156460, 	2592900
4399, 	0.159307, 	2653200
4499, 	0.158336, 	2713500
4599, 	0.159314, 	2773800
4699, 	0.159306, 	2834100
4799, 	0.158378, 	2894400
4899, 	0.156271, 	2954700
4999, 	0.155717, 	3015000
5099, 	0.155655, 	3075300
5199, 	0.156765, 	3135600
5299, 	0.153955, 	3195900
5399, 	0.153102, 	3256200
5499, 	0.153301, 	3316500
5599, 	0.150628, 	3376800
5699, 	0.152097, 	3437100
5799, 	0.152400, 	3497400
5899, 	0.151414, 	3557700
5999, 	0.149668, 	3618000
6099, 	0.149914, 	3678300
6199, 	0.149384, 	3738600
6299, 	0.149045, 	3798900
6399, 	0.148415, 	3859200
6499, 	0.147749, 	3919500
6599, 	0.147705, 	3979800
6699, 	0.148118, 	4040100
6799, 	0.148552, 	4100400
6899, 	0.148067, 	4160700
6999, 	0.148828, 	4221000
7099, 	0.147770, 	4281300
7199, 	0.147467, 	4341600
7299, 	0.147061, 	4401900
7399, 	0.146533, 	4462200
7499, 	0.146504, 	4522500
7599, 	0.146411, 	4582800
7699, 	0.145460, 	4643100
7799, 	0.145381, 	4703400
7899, 	0.145160, 	4763700
7999, 	0.144601, 	4824000
8099, 	0.143642, 	4884300
8199, 	0.144688, 	4944600
8299, 	0.145335, 	5004900
8399, 	0.144665, 	5065200
8499, 	0.144386, 	5125500
8599, 	0.144241, 	5185800
8699, 	0.144275, 	5246100
8799, 	0.144303, 	5306400
8899, 	0.143189, 	5366700
8999, 	0.143337, 	5427000
9099, 	0.144303, 	5487300
9199, 	0.144361, 	5547600
9299, 	0.144869, 	5607900
9399, 	0.144498, 	5668200
9499, 	0.143728, 	5728500
9599, 	0.143730, 	5788800
9699, 	0.143247, 	5849100
9799, 	0.143904, 	5909400
9899, 	0.143763, 	5969700
9999, 	0.144400, 	6030000


==> src/fig/be/comm-m-p.txt <==
be, comm
1, 3095857
5, 3395539
10, 3830671
25, 5062391
50, 6742833
75, 8046090
100, 9071243

==> src/fig/be/comm-s-p.txt <==
be, comm
1, 19602943
5, 20010377
10, 20519972
25, 22049256
50, 24599434
75, 27145044
100, 29694300

==> src/fig/be/dewa-m-p-be1.txt <==
t,      regret,         communication
99,     0.223982,       31874
199,    0.176977,       63523
299,    0.151843,       95524
399,    0.118109,       127630
499,    0.117203,       159840
599,    0.119697,       191937
699,    0.131449,       224327
799,    0.136122,       256716
899,    0.143766,       288852
999,    0.142015,       320871
1099,   0.136758,       352219
1199,   0.133394,       383899
1299,   0.137453,       415732
1399,   0.138152,       447565
1499,   0.137868,       478616
1599,   0.134217,       510179
1699,   0.128246,       540449
1799,   0.122375,       571414
1899,   0.115404,       601886
1999,   0.109631,       633794
2099,   0.104408,       664793
2199,   0.099623,       696141
2299,   0.095290,       726786
2399,   0.095578,       758668
2499,   0.099982,       790922
2599,   0.098829,       822412
2699,   0.097667,       853934
2799,   0.101178,       886090
2899,   0.103355,       918306
2999,   0.103169,       949852
3099,   0.105675,       981499
3199,   0.103890,       1013080
3299,   0.104015,       1045033
3399,   0.105347,       1076839
3499,   0.104086,       1108148
3599,   0.105322,       1139355
3699,   0.110282,       1171309
3799,   0.111485,       1203340
3899,   0.114252,       1234805
3999,   0.115260,       1265352
4099,   0.117209,       1296452
4199,   0.115876,       1327784
4299,   0.116867,       1359290
4399,   0.118264,       1390333
4499,   0.118817,       1421088
4599,   0.116061,       1451007
4699,   0.113659,       1481625
4799,   0.111291,       1511378
4899,   0.109019,       1541784
4999,   0.106838,       1572021
5099,   0.104743,       1602067
5199,   0.105254,       1632881
5299,   0.103514,       1663106
5399,   0.101579,       1693893
5499,   0.099732,       1724657
5599,   0.097951,       1755659
5699,   0.096232,       1786568
5799,   0.094573,       1815827
5899,   0.092969,       1845803
5999,   0.091420,       1875818
6099,   0.089921,       1906652
6199,   0.088470,       1937244
6299,   0.087066,       1967751
6399,   0.085705,       1998177
6499,   0.084386,       2028526
6599,   0.083108,       2059199
6699,   0.081867,       2089286
6799,   0.080663,       2119878
6899,   0.079494,       2151336
6999,   0.078358,       2181536
7099,   0.077254,       2211940
7199,   0.076181,       2242837
7299,   0.075137,       2272897
7399,   0.074122,       2304067
7499,   0.073133,       2334039
7599,   0.072171,       2364672
7699,   0.071234,       2394482
7799,   0.070320,       2423980
7899,   0.069430,       2454391
7999,   0.068562,       2484848
8099,   0.067715,       2515209
8199,   0.066889,       2545477
8299,   0.066083,       2577222
8399,   0.065297,       2607599
8499,   0.064528,       2638519
8599,   0.063778,       2669324
8699,   0.063045,       2699245
8799,   0.062328,       2729234
8899,   0.061628,       2759777
8999,   0.060943,       2789257
9099,   0.060273,       2819175
9199,   0.059618,       2850359
9299,   0.058977,       2880921
9399,   0.058349,       2911556
9499,   0.057735,       2942061
9599,   0.057134,       2972300
9699,   0.056545,       3002739
9799,   0.055968,       3034156
9899,   0.055402,       3065305
9999,   0.054848,       3095857

==> src/fig/be/dewa-m-p-be10.txt <==
t,      regret,         communication
99,     0.109683,       40360
199,    0.060829,       80354
299,    0.076982,       121134
399,    0.093631,       161000
499,    0.103958,       201241
599,    0.091731,       240555
699,    0.084276,       279859
799,    0.085322,       319290
899,    0.074926,       359689
999,    0.079724,       399907
1099,   0.080434,       439414
1199,   0.074353,       477862
1299,   0.068905,       517687
1399,   0.064500,       557336
1499,   0.059530,       596682
1599,   0.055061,       635909
1699,   0.053552,       674772
1799,   0.050256,       713584
1899,   0.048616,       751967
1999,   0.045606,       790678
2099,   0.043970,       828734
2199,   0.042788,       867212
2299,   0.040926,       905536
2399,   0.039220,       944472
2499,   0.037651,       983192
2599,   0.036202,       1021423
2699,   0.034861,       1059088
2799,   0.033616,       1097058
2899,   0.032456,       1133942
2999,   0.031374,       1170498
3099,   0.030361,       1208172
3199,   0.029412,       1246231
3299,   0.028521,       1283881
3399,   0.027682,       1320522
3499,   0.026890,       1357584
3599,   0.026143,       1395135
3699,   0.025437,       1432575
3799,   0.024767,       1468790
3899,   0.024132,       1505284
3999,   0.023528,       1543648
4099,   0.022954,       1581787
4199,   0.022408,       1619940
4299,   0.021886,       1659733
4399,   0.021389,       1697813
4499,   0.020914,       1736163
4599,   0.020459,       1775146
4699,   0.020023,       1813836
4799,   0.019606,       1851032
4899,   0.019206,       1889546
4999,   0.018822,       1928207
5099,   0.018453,       1965743
5199,   0.018098,       2004749
5299,   0.017756,       2044050
5399,   0.017427,       2082808
5499,   0.017110,       2120548
5599,   0.016805,       2158320
5699,   0.016510,       2197555
5799,   0.016225,       2236094
5899,   0.015950,       2275749
5999,   0.015684,       2313629
6099,   0.015427,       2351393
6199,   0.015178,       2388316
6299,   0.014937,       2427822
6399,   0.014704,       2466559
6499,   0.014478,       2504469
6599,   0.014258,       2543517
6699,   0.014045,       2582625
6799,   0.013839,       2620455
6899,   0.013638,       2656543
6999,   0.013443,       2694847
7099,   0.013254,       2732170
7199,   0.013070,       2770130
7299,   0.012891,       2807485
7399,   0.012717,       2845393
7499,   0.012547,       2882405
7599,   0.012382,       2920376
7699,   0.012221,       2958497
7799,   0.012064,       2996292
7899,   0.011912,       3034438
7999,   0.011763,       3072837
8099,   0.011617,       3110344
8199,   0.011476,       3145600
8299,   0.011337,       3184084
8399,   0.011203,       3221909
8499,   0.011071,       3260967
8599,   0.010942,       3299101
8699,   0.010816,       3337488
8799,   0.010693,       3376468
8899,   0.010573,       3414207
8999,   0.010456,       3451251
9099,   0.010341,       3489453
9199,   0.010228,       3527451
9299,   0.010118,       3564791
9399,   0.010011,       3602890
9499,   0.009905,       3640945
9599,   0.009802,       3678049
9699,   0.009701,       3716527
9799,   0.009602,       3754514
9899,   0.009505,       3792899
9999,   0.009410,       3830671

==> src/fig/be/dewa-m-p-be100.txt <==
t,      regret,         communication
99,     0.287106,       92754
199,    0.237925,       186000
299,    0.214685,       276676
399,    0.199750,       369366
499,    0.174781,       460847
599,    0.153749,       551792
699,    0.130304,       642377
799,    0.114285,       733258
899,    0.102661,       825990
999,    0.092031,       916546
1099,   0.084566,       1006604
1199,   0.077513,       1097577
1299,   0.071546,       1188617
1399,   0.066432,       1278377
1499,   0.062000,       1369442
1599,   0.058123,       1461077
1699,   0.054702,       1551895
1799,   0.051661,       1641831
1899,   0.048941,       1732034
1999,   0.046493,       1823607
2099,   0.044278,       1914677
2199,   0.042264,       2004523
2299,   0.040426,       2095199
2399,   0.038741,       2184544
2499,   0.037190,       2274194
2599,   0.035759,       2365049
2699,   0.034434,       2454726
2799,   0.033204,       2545335
2899,   0.032059,       2636320
2999,   0.030990,       2727279
3099,   0.029990,       2818554
3199,   0.029052,       2909499
3299,   0.028172,       2999974
3399,   0.027343,       3091796
3499,   0.026561,       3180986
3599,   0.025823,       3273243
3699,   0.025125,       3362899
3799,   0.024464,       3452152
3899,   0.023837,       3541168
3999,   0.023240,       3630787
4099,   0.022673,       3722565
4199,   0.022133,       3814234
4299,   0.021619,       3905184
4399,   0.021127,       3996220
4499,   0.020658,       4086144
4599,   0.020208,       4176985
4699,   0.019778,       4267184
4799,   0.019366,       4356117
4899,   0.018971,       4448576
4999,   0.018591,       4539818
5099,   0.018227,       4630755
5199,   0.017876,       4720728
5299,   0.017539,       4810832
5399,   0.017214,       4902410
5499,   0.016901,       4991628
5599,   0.016599,       5081487
5699,   0.016308,       5173224
5799,   0.016027,       5263200
5899,   0.015755,       5354941
5999,   0.015492,       5444621
6099,   0.015238,       5535487
6199,   0.014993,       5625874
6299,   0.014754,       5716438
6399,   0.014524,       5805717
6499,   0.014300,       5896681
6599,   0.014084,       5988691
6699,   0.013873,       6078383
6799,   0.013669,       6168420
6899,   0.013471,       6259430
6999,   0.013279,       6351518
7099,   0.013092,       6442701
7199,   0.012910,       6534437
7299,   0.012733,       6623641
7399,   0.012561,       6713391
7499,   0.012393,       6803234
7599,   0.012230,       6893254
7699,   0.012072,       6984456
7799,   0.011917,       7074065
7899,   0.011766,       7165709
7999,   0.011619,       7258033
8099,   0.011475,       7348643
8199,   0.011335,       7438852
8299,   0.011199,       7530067
8399,   0.011065,       7622027
8499,   0.010935,       7711793
8599,   0.010808,       7802380
8699,   0.010684,       7892234
8799,   0.010562,       7982419
8899,   0.010444,       8073510
8999,   0.010328,       8164284
9099,   0.010214,       8254864
9199,   0.010103,       8345114
9299,   0.009994,       8435762
9399,   0.009888,       8525673
9499,   0.009784,       8615569
9599,   0.009682,       8704700
9699,   0.009582,       8796430
9799,   0.009484,       8887329
9899,   0.009389,       8979424
9999,   0.009295,       9071243

==> src/fig/be/dewa-m-p-be25.txt <==
t,      regret,         communication
99,     0.207346,       53759
199,    0.198916,       106386
299,    0.188487,       158840
399,    0.193161,       211352
499,    0.189363,       264170
599,    0.168695,       314816
699,    0.151755,       365115
799,    0.133821,       415021
899,    0.119549,       465022
999,    0.107582,       516267
1099,   0.097793,       565497
1199,   0.089637,       616637
1299,   0.082736,       668225
1399,   0.076822,       719732
1499,   0.071697,       770545
1599,   0.067214,       821575
1699,   0.063257,       873523
1799,   0.059741,       923175
1899,   0.056595,       973626
1999,   0.053764,       1024788
2099,   0.051203,       1076346
2199,   0.048874,       1126669
2299,   0.046748,       1177497
2399,   0.044800,       1228002
2499,   0.043007,       1278706
2599,   0.041352,       1329629
2699,   0.039820,       1380833
2799,   0.038397,       1431140
2899,   0.037073,       1482001
2999,   0.035837,       1532021
3099,   0.034680,       1581091
3199,   0.033596,       1631401
3299,   0.032578,       1681551
3399,   0.031619,       1732309
3499,   0.030716,       1782492
3599,   0.029862,       1832460
3699,   0.029055,       1882193
3799,   0.028290,       1933580
3899,   0.027565,       1984229
3999,   0.026875,       2034411
4099,   0.026220,       2084101
4199,   0.025595,       2133916
4299,   0.025000,       2184598
4399,   0.024432,       2235185
4499,   0.023889,       2284887
4599,   0.023369,       2335022
4699,   0.022872,       2385722
4799,   0.022395,       2435955
4899,   0.021938,       2486702
4999,   0.021499,       2536880
5099,   0.021078,       2585809
5199,   0.020672,       2635960
5299,   0.020282,       2685088
5399,   0.019906,       2734667
5499,   0.019544,       2785313
5599,   0.019195,       2836047
5699,   0.018858,       2887920
5799,   0.018533,       2938477
5899,   0.018219,       2989177
5999,   0.017915,       3039638
6099,   0.017622,       3089144
6199,   0.017337,       3139279
6299,   0.017062,       3190501
6399,   0.016796,       3241286
6499,   0.016537,       3292021
6599,   0.016286,       3341415
6699,   0.016043,       3391694
6799,   0.015807,       3442452
6899,   0.015578,       3492118
6999,   0.015356,       3542602
7099,   0.015139,       3593691
7199,   0.014929,       3644035
7299,   0.014725,       3694734
7399,   0.014526,       3747123
7499,   0.014332,       3797026
7599,   0.014143,       3847781
7699,   0.013960,       3897806
7799,   0.013781,       3949185
7899,   0.013606,       4000111
7999,   0.013436,       4050946
8099,   0.013270,       4102149
8199,   0.013108,       4153925
8299,   0.012950,       4204690
8399,   0.012796,       4254454
8499,   0.012646,       4305004
8599,   0.012498,       4355076
8699,   0.012355,       4406010
8799,   0.012214,       4456898
8899,   0.012077,       4507900
8999,   0.011943,       4558393
9099,   0.011812,       4607501
9199,   0.011683,       4657732
9299,   0.011558,       4709189
9399,   0.011435,       4758393
9499,   0.011314,       4808726
9599,   0.011196,       4859922
9699,   0.011081,       4911049
9799,   0.010968,       4962620
9899,   0.010857,       5012580
9999,   0.010749,       5062391

==> src/fig/be/dewa-m-p-be5.txt <==
t,      regret,         communication
99,     0.179380,       35464
199,    0.154865,       71525
299,    0.133581,       107564
399,    0.141315,       143683
499,    0.153777,       179414
599,    0.154263,       214792
699,    0.161204,       250845
799,    0.156106,       286092
899,    0.151741,       320855
999,    0.145419,       355107
1099,   0.133627,       389804
1199,   0.123352,       424584
1299,   0.113319,       459213
1399,   0.105308,       494473
1499,   0.098283,       529491
1599,   0.092136,       564054
1699,   0.086713,       599652
1799,   0.081893,       634077
1899,   0.077581,       668827
1999,   0.073700,       704726
2099,   0.070189,       739054
2199,   0.066997,       772429
2299,   0.064083,       806374
2399,   0.061411,       839395
2499,   0.058954,       873770
2599,   0.056686,       907467
2699,   0.054585,       941993
2799,   0.052635,       977574
2899,   0.050819,       1012416
2999,   0.049125,       1045866
3099,   0.047540,       1079535
3199,   0.046054,       1111986
3299,   0.044658,       1146227
3399,   0.043344,       1179946
3499,   0.042105,       1213866
3599,   0.040935,       1246064
3699,   0.039829,       1278401
3799,   0.038780,       1311745
3899,   0.037786,       1345140
3999,   0.036841,       1379034
4099,   0.035942,       1412927
4199,   0.035086,       1447299
4299,   0.034270,       1480681
4399,   0.033491,       1515221
4499,   0.032746,       1549323
4599,   0.032034,       1582933
4699,   0.031353,       1615812
4799,   0.030699,       1649767
4899,   0.030073,       1682743
4999,   0.029471,       1716180
5099,   0.028893,       1750934
5199,   0.028337,       1783663
5299,   0.027803,       1816916
5399,   0.027288,       1849734
5499,   0.026791,       1884809
5599,   0.026313,       1919026
5699,   0.025851,       1952053
5799,   0.025405,       1984620
5899,   0.024975,       2018302
5999,   0.024558,       2052599
6099,   0.024156,       2085408
6199,   0.023766,       2119387
6299,   0.023389,       2152860
6399,   0.023023,       2185773
6499,   0.022669,       2219586
6599,   0.022325,       2253120
6699,   0.021992,       2287683
6799,   0.021669,       2320138
6899,   0.021355,       2354867
6999,   0.021050,       2387811
7099,   0.020753,       2422009
7199,   0.020465,       2455174
7299,   0.020184,       2489426
7399,   0.019912,       2523001
7499,   0.019646,       2556469
7599,   0.019388,       2590062
7699,   0.019136,       2623858
7799,   0.018890,       2657285
7899,   0.018651,       2691988
7999,   0.018418,       2724804
8099,   0.018191,       2756790
8199,   0.017969,       2790797
8299,   0.017752,       2823728
8399,   0.017541,       2856955
8499,   0.017334,       2890472
8599,   0.017133,       2924172
8699,   0.016936,       2958127
8799,   0.016743,       2991918
8899,   0.016555,       3026334
8999,   0.016371,       3060250
9099,   0.016191,       3094932
9199,   0.016015,       3127914
9299,   0.015843,       3161388
9399,   0.015675,       3194086
9499,   0.015510,       3228270
9599,   0.015348,       3262627
9699,   0.015190,       3296293
9799,   0.015035,       3329858
9899,   0.014883,       3362585
9999,   0.014734,       3395539

==> src/fig/be/dewa-m-p-be50.txt <==
t,      regret,         communication
99,     0.150107,       69329
199,    0.088488,       137505
299,    0.107052,       207306
399,    0.109562,       277255
499,    0.111957,       345499
599,    0.105825,       414835
699,    0.098416,       482950
799,    0.094942,       550279
899,    0.086860,       618564
999,    0.078732,       686795
1099,   0.072478,       753486
1199,   0.066924,       820396
1299,   0.061752,       887995
1399,   0.057338,       954898
1499,   0.053513,       1022242
1599,   0.050167,       1089484
1699,   0.047214,       1157967
1799,   0.044589,       1225880
1899,   0.042241,       1292247
1999,   0.040128,       1358720
2099,   0.038216,       1425750
2199,   0.036479,       1493213
2299,   0.034892,       1560682
2399,   0.033437,       1628443
2499,   0.032099,       1695977
2599,   0.030864,       1763379
2699,   0.029721,       1828143
2799,   0.028659,       1896871
2899,   0.027670,       1965643
2999,   0.026748,       2033067
3099,   0.025885,       2100350
3199,   0.025075,       2168353
3299,   0.024315,       2235898
3399,   0.023600,       2301938
3499,   0.022926,       2370493
3599,   0.022289,       2439938
3699,   0.021686,       2507777
3799,   0.021115,       2575321
3899,   0.020574,       2642457
3999,   0.020059,       2709159
4099,   0.019570,       2776833
4199,   0.019104,       2844788
4299,   0.018659,       2911537
4399,   0.018235,       2977734
4499,   0.017830,       3044850
4599,   0.017442,       3113464
4699,   0.017071,       3179566
4799,   0.016715,       3247189
4899,   0.016374,       3313355
4999,   0.016046,       3379653
5099,   0.015732,       3448336
5199,   0.015429,       3515650
5299,   0.015138,       3583026
5399,   0.014858,       3650352
5499,   0.014587,       3717090
5599,   0.014327,       3784774
5699,   0.014076,       3852830
5799,   0.013833,       3919847
5899,   0.013598,       3986571
5999,   0.013372,       4052729
6099,   0.013152,       4119363
6199,   0.012940,       4187108
6299,   0.012735,       4253565
6399,   0.012536,       4321718
6499,   0.012343,       4387946
6599,   0.012156,       4456588
6699,   0.011974,       4525207
6799,   0.011798,       4593415
6899,   0.011627,       4660839
6999,   0.011461,       4728161
7099,   0.011300,       4795292
7199,   0.011143,       4862486
7299,   0.010990,       4928851
7399,   0.010842,       4993510
7499,   0.010697,       5060803
7599,   0.010556,       5127619
7699,   0.010419,       5193843
7799,   0.010285,       5262609
7899,   0.010155,       5330786
7999,   0.010028,       5398599
8099,   0.009904,       5465881
8199,   0.009784,       5533252
8299,   0.009666,       5598282
8399,   0.009551,       5665365
8499,   0.009438,       5734730
8599,   0.009329,       5800814
8699,   0.009221,       5868406
8799,   0.009117,       5934419
8899,   0.009014,       6002888
8999,   0.008914,       6070096
9099,   0.008816,       6138506
9199,   0.008720,       6205896
9299,   0.008626,       6273276
9399,   0.008535,       6339783
9499,   0.008445,       6407111
9599,   0.008357,       6474464
9699,   0.008271,       6541130
9799,   0.008186,       6608631
9899,   0.008103,       6676866
9999,   0.008022,       6742833

==> src/fig/be/dewa-m-p-be75.txt <==
t,      regret,         communication
99,     0.161677,       82971
199,    0.136078,       165182
299,    0.151587,       247642
399,    0.138549,       330065
499,    0.129529,       411317
599,    0.116812,       491213
699,    0.101036,       571174
799,    0.087008,       651623
899,    0.076516,       732209
999,    0.068857,       811846
1099,   0.062200,       890948
1199,   0.056991,       969753
1299,   0.052603,       1048999
1399,   0.048843,       1128347
1499,   0.045585,       1208453
1599,   0.042734,       1289232
1699,   0.040219,       1369875
1799,   0.037983,       1449549
1899,   0.035983,       1529556
1999,   0.034183,       1608630
2099,   0.032555,       1690601
2199,   0.031074,       1772225
2299,   0.029722,       1852330
2399,   0.028483,       1934614
2499,   0.027344,       2015435
2599,   0.026292,       2096651
2699,   0.025317,       2175675
2799,   0.024413,       2257253
2899,   0.023571,       2336176
2999,   0.022785,       2415369
3099,   0.022050,       2496601
3199,   0.021360,       2576797
3299,   0.020713,       2657002
3399,   0.020104,       2736892
3499,   0.019529,       2818476
3599,   0.018986,       2898102
3699,   0.018473,       2980011
3799,   0.017987,       3061114
3899,   0.017525,       3142652
3999,   0.017087,       3222896
4099,   0.016670,       3304540
4199,   0.016273,       3386948
4299,   0.015895,       3467730
4399,   0.015534,       3549209
4499,   0.015188,       3630424
4599,   0.014858,       3710142
4699,   0.014542,       3792144
4799,   0.014239,       3872203
4899,   0.013948,       3952135
4999,   0.013669,       4032532
5099,   0.013401,       4113357
5199,   0.013143,       4194097
5299,   0.012895,       4274938
5399,   0.012656,       4355879
5499,   0.012426,       4436617
5599,   0.012204,       4517534
5699,   0.011990,       4597291
5799,   0.011783,       4676699
5899,   0.011584,       4757024
5999,   0.011391,       4837290
6099,   0.011204,       4917103
6199,   0.011023,       4997841
6299,   0.010848,       5077279
6399,   0.010679,       5156188
6499,   0.010514,       5237136
6599,   0.010355,       5315648
6699,   0.010200,       5396828
6799,   0.010050,       5477768
6899,   0.009905,       5558975
6999,   0.009763,       5639277
7099,   0.009626,       5719490
7199,   0.009492,       5798477
7299,   0.009362,       5879035
7399,   0.009235,       5959912
7499,   0.009112,       6041271
7599,   0.008992,       6121525
7699,   0.008875,       6200451
7799,   0.008762,       6281643
7899,   0.008651,       6362822
7999,   0.008543,       6444209
8099,   0.008437,       6523900
8199,   0.008334,       6603853
8299,   0.008234,       6683756
8399,   0.008136,       6764891
8499,   0.008040,       6844487
8599,   0.007946,       6924883
8699,   0.007855,       7003927
8799,   0.007766,       7084816
8899,   0.007679,       7165964
8999,   0.007593,       7245881
9099,   0.007510,       7324290
9199,   0.007428,       7404288
9299,   0.007348,       7485284
9399,   0.007270,       7565092
9499,   0.007194,       7644478
9599,   0.007119,       7724571
9699,   0.007045,       7804587
9799,   0.006973,       7884662
9899,   0.006903,       7965906
9999,   0.006834,       8046090

==> src/fig/be/dewa-s-p-be1.txt <==
t,      regret,         communication
99,     0.153528,       195970
199,    0.154295,       392079
299,    0.155119,       588142
399,    0.153743,       784139
499,    0.151813,       980178
599,    0.149070,       1176180
699,    0.152262,       1372169
799,    0.152503,       1568162
899,    0.151485,       1764150
999,    0.149450,       1960221
1099,   0.149381,       2156280
1199,   0.148554,       2352292
1299,   0.146179,       2548351
1399,   0.144452,       2744408
1499,   0.144559,       2940436
1599,   0.144092,       3136451
1699,   0.144912,       3332467
1799,   0.145392,       3528458
1899,   0.145599,       3724538
1999,   0.145345,       3920591
2099,   0.144952,       4116644
2199,   0.143658,       4312684
2299,   0.143362,       4508710
2399,   0.141319,       4704712
2499,   0.141478,       4900728
2599,   0.139562,       5096703
2699,   0.139098,       5292701
2799,   0.139841,       5488770
2899,   0.139805,       5684804
2999,   0.140107,       5880887
3099,   0.139014,       6076967
3199,   0.137751,       6272991
3299,   0.137442,       6469063
3399,   0.136577,       6665085
3499,   0.135761,       6861089
3599,   0.135020,       7057103
3699,   0.133866,       7253107
3799,   0.131665,       7449147
3899,   0.129070,       7645183
3999,   0.125994,       7841192
4099,   0.122920,       8037229
4199,   0.119993,       8233186
4299,   0.117201,       8429237
4399,   0.114537,       8625244
4499,   0.111991,       8821229
4599,   0.109556,       9017222
4699,   0.107225,       9213229
4799,   0.104990,       9409316
4899,   0.102847,       9605406
4999,   0.100790,       9801446
5099,   0.098813,       9997508
5199,   0.096913,       10193530
5299,   0.095084,       10389568
5399,   0.093323,       10585620
5499,   0.091626,       10781630
5599,   0.089989,       10977634
5699,   0.088410,       11173682
5799,   0.086885,       11369729
5899,   0.085413,       11565777
5999,   0.083989,       11761782
6099,   0.082612,       11957772
6199,   0.081279,       12153750
6299,   0.079989,       12349720
6399,   0.078739,       12545732
6499,   0.077527,       12741800
6599,   0.076352,       12937816
6699,   0.075213,       13133839
6799,   0.074106,       13329856
6899,   0.073032,       13525946
6999,   0.071989,       13721937
7099,   0.070975,       13917996
7199,   0.069989,       14114022
7299,   0.069030,       14310003
7399,   0.068097,       14506033
7499,   0.067189,       14702099
7599,   0.066305,       14898111
7699,   0.065443,       15094182
7799,   0.064604,       15290221
7899,   0.063786,       15486263
7999,   0.062989,       15682324
8099,   0.062211,       15878354
8199,   0.061452,       16074441
8299,   0.060712,       16270488
8399,   0.059989,       16466479
8499,   0.059283,       16662494
8599,   0.058594,       16858518
8699,   0.057920,       17054563
8799,   0.057262,       17250619
8899,   0.056619,       17446677
8999,   0.055989,       17642663
9099,   0.055374,       17838654
9199,   0.054772,       18034679
9299,   0.054183,       18230700
9399,   0.053607,       18426783
9499,   0.053042,       18622780
9599,   0.052490,       18818744
9699,   0.051949,       19014803
9799,   0.051418,       19210827
9899,   0.050899,       19406918
9999,   0.050390,       19602943

==> src/fig/be/dewa-s-p-be10.txt <==
t,      regret,         communication
99,     0.148802,       205067
199,    0.140282,       410289
299,    0.139123,       615316
399,    0.134318,       820508
499,    0.122617,       1025821
599,    0.108149,       1230920
699,    0.095080,       1436110
799,    0.087681,       1641396
899,    0.080887,       1846648
999,    0.073928,       2051938
1099,   0.068265,       2257092
1199,   0.064371,       2462271
1299,   0.059416,       2667580
1399,   0.056330,       2872952
1499,   0.054126,       3077979
1599,   0.050741,       3282999
1699,   0.048334,       3487971
1799,   0.049557,       3693093
1899,   0.052115,       3898500
1999,   0.053354,       4103691
2099,   0.053623,       4308918
2199,   0.053600,       4514231
2299,   0.052099,       4719496
2399,   0.050046,       4924790
2499,   0.048107,       5129838
2599,   0.046256,       5334970
2699,   0.044542,       5539973
2799,   0.042950,       5745387
2899,   0.041469,       5950535
2999,   0.040086,       6155869
3099,   0.038793,       6361324
3199,   0.037580,       6566508
3299,   0.036441,       6771702
3399,   0.035369,       6976822
3499,   0.034358,       7181899
3599,   0.033403,       7387030
3699,   0.032500,       7592349
3799,   0.031645,       7797666
3899,   0.030833,       8002947
3999,   0.030062,       8208127
4099,   0.029329,       8413377
4199,   0.028630,       8618571
4299,   0.027964,       8823840
4399,   0.027329,       9029045
4499,   0.026721,       9234237
4599,   0.026140,       9439566
4699,   0.025584,       9644682
4799,   0.025051,       9849887
4899,   0.024539,       10055458
4999,   0.024048,       10260856
5099,   0.023577,       10466201
5199,   0.023123,       10671253
5299,   0.022687,       10876379
5399,   0.022267,       11081716
5499,   0.021862,       11286814
5599,   0.021471,       11492137
5699,   0.021095,       11697500
5799,   0.020731,       11902776
5899,   0.020379,       12108144
5999,   0.020040,       12313402
6099,   0.019711,       12518687
6199,   0.019393,       12723900
6299,   0.019085,       12929055
6399,   0.018787,       13134096
6499,   0.018498,       13339267
6599,   0.018218,       13544468
6699,   0.017946,       13749485
6799,   0.017682,       13954563
6899,   0.017425,       14159758
6999,   0.017177,       14364853
7099,   0.016935,       14570045
7199,   0.016699,       14775206
7299,   0.016471,       14980219
7399,   0.016248,       15185408
7499,   0.016031,       15390733
7599,   0.015820,       15595887
7699,   0.015615,       15801110
7799,   0.015415,       16006510
7899,   0.015219,       16211756
7999,   0.015029,       16416800
8099,   0.014844,       16622015
8199,   0.014663,       16827210
8299,   0.014486,       17032255
8399,   0.014313,       17237488
8499,   0.014145,       17442692
8599,   0.013981,       17647826
8699,   0.013820,       17853119
8799,   0.013663,       18058221
8899,   0.013509,       18263281
8999,   0.013359,       18468388
9099,   0.013212,       18673413
9199,   0.013069,       18878452
9299,   0.012928,       19083588
9399,   0.012791,       19288802
9499,   0.012656,       19493953
9599,   0.012524,       19698965
9699,   0.012395,       19904183
9799,   0.012268,       20109395
9899,   0.012145,       20314656
9999,   0.012023,       20519972

==> src/fig/be/dewa-s-p-be100.txt <==
t,      regret,         communication
99,     0.155941,       296936
199,    0.146657,       594441
299,    0.141028,       891240
399,    0.122541,       1187948
499,    0.101390,       1485497
599,    0.085259,       1782049
699,    0.073526,       2079136
799,    0.064656,       2376308
899,    0.057464,       2673657
999,    0.051712,       2970780
1099,   0.047006,       3268206
1199,   0.043086,       3565040
1299,   0.039769,       3861940
1399,   0.036926,       4159306
1499,   0.034463,       4455777
1599,   0.032308,       4752596
1699,   0.030406,       5049366
1799,   0.028716,       5346148
1899,   0.027204,       5643096
1999,   0.025843,       5940004
2099,   0.024612,       6237560
2199,   0.023493,       6534717
2299,   0.022471,       6831668
2399,   0.021534,       7128673
2499,   0.020672,       7425167
2599,   0.019877,       7722476
2699,   0.019140,       8019417
2799,   0.018457,       8316534
2899,   0.017820,       8613431
2999,   0.017226,       8910185
3099,   0.016670,       9206621
3199,   0.016149,       9503399
3299,   0.015659,       9800373
3399,   0.015199,       10096853
3499,   0.014764,       10393985
3599,   0.014354,       10690636
3699,   0.013966,       10987915
3799,   0.013598,       11285076
3899,   0.013250,       11582255
3999,   0.012918,       11879039
4099,   0.012603,       12175907
4199,   0.012303,       12473262
4299,   0.012017,       12769769
4399,   0.011744,       13067354
4499,   0.011483,       13364507
4599,   0.011233,       13661750
4699,   0.010994,       13958997
4799,   0.010765,       14255238
4899,   0.010545,       14552657
4999,   0.010334,       14850400
5099,   0.010131,       15147174
5199,   0.009937,       15444147
5299,   0.009749,       15740759
5399,   0.009568,       16037781
5499,   0.009394,       16334466
5599,   0.009227,       16631616
5699,   0.009065,       16928871
5799,   0.008908,       17225819
5899,   0.008757,       17523363
5999,   0.008611,       17820438
6099,   0.008470,       18117800
6199,   0.008334,       18414149
6299,   0.008201,       18711543
6399,   0.008073,       19008476
6499,   0.007949,       19305501
6599,   0.007828,       19602040
6699,   0.007712,       19898737
6799,   0.007598,       20195471
6899,   0.007488,       20491908
6999,   0.007381,       20788476
7099,   0.007277,       21084849
7199,   0.007176,       21382170
7299,   0.007078,       21679163
7399,   0.006982,       21976201
7499,   0.006889,       22272961
7599,   0.006798,       22569569
7699,   0.006710,       22866698
7799,   0.006624,       23164189
7899,   0.006540,       23461612
7999,   0.006458,       23758416
8099,   0.006379,       24054615
8199,   0.006301,       24351422
8299,   0.006225,       24647827
8399,   0.006151,       24944466
8499,   0.006078,       25241748
8599,   0.006008,       25538461
8699,   0.005939,       25835072
8799,   0.005871,       26131629
8899,   0.005805,       26428434
8999,   0.005741,       26725449
9099,   0.005678,       27021985
9199,   0.005616,       27319172
9299,   0.005555,       27616144
9399,   0.005496,       27913339
9499,   0.005438,       28210204
9599,   0.005382,       28506499
9699,   0.005326,       28803365
9799,   0.005272,       29100223
9899,   0.005219,       29397153
9999,   0.005167,       29694300

==> src/fig/be/dewa-s-p-be25.txt <==
t,      regret,         communication
99,     0.140413,       220368
199,    0.138409,       441027
299,    0.138870,       661187
399,    0.126682,       881389
499,    0.112520,       1102145
599,    0.099727,       1322395
699,    0.087363,       1542983
799,    0.077320,       1763436
899,    0.069172,       1984150
999,    0.062326,       2204862
1099,   0.056655,       2425446
1199,   0.052041,       2646122
1299,   0.048148,       2866752
1399,   0.044706,       3087493
1499,   0.041724,       3307734
1599,   0.039114,       3528037
1699,   0.036812,       3748326
1799,   0.034827,       3968592
1899,   0.032993,       4189376
1999,   0.031343,       4409820
2099,   0.029850,       4630458
2199,   0.028492,       4850978
2299,   0.027322,       5071740
2399,   0.026184,       5292245
2499,   0.025136,       5512680
2599,   0.024169,       5732954
2699,   0.023273,       5953430
2799,   0.022442,       6174297
2899,   0.021668,       6394688
2999,   0.020945,       6615340
3099,   0.020269,       6835879
3199,   0.019636,       7056344
3299,   0.019040,       7276720
3399,   0.018480,       7497106
3499,   0.017952,       7717367
3599,   0.017453,       7937710
3699,   0.016981,       8158390
3799,   0.016534,       8379008
3899,   0.016110,       8599501
3999,   0.015708,       8819878
4099,   0.015324,       9040451
4199,   0.014959,       9261078
4299,   0.014611,       9481425
4399,   0.014279,       9701979
4499,   0.013962,       9922488
4599,   0.013658,       10143133
4699,   0.013368,       10363594
4799,   0.013089,       10583869
4899,   0.012822,       10804584
4999,   0.012565,       11024989
5099,   0.012319,       11245752
5199,   0.012082,       11466093
5299,   0.011854,       11686603
5399,   0.011634,       11906954
5499,   0.011423,       12127407
5599,   0.011219,       12347822
5699,   0.011022,       12568592
5799,   0.010832,       12789237
5899,   0.010648,       13009895
5999,   0.010471,       13230659
6099,   0.010299,       13451312
6199,   0.010133,       13671616
6299,   0.009972,       13892205
6399,   0.009816,       14112527
6499,   0.009665,       14333102
6599,   0.009519,       14553578
6699,   0.009377,       14773762
6799,   0.009239,       14994276
6899,   0.009105,       15214517
6999,   0.008975,       15434956
7099,   0.008848,       15655454
7199,   0.008725,       15876031
7299,   0.008606,       16096420
7399,   0.008490,       16316819
7499,   0.008376,       16537381
7599,   0.008266,       16757893
7699,   0.008159,       16978373
7799,   0.008054,       17198884
7899,   0.007952,       17419474
7999,   0.007853,       17639670
8099,   0.007756,       17860052
8199,   0.007661,       18080588
8299,   0.007569,       18300860
8399,   0.007479,       18521315
8499,   0.007391,       18741835
8599,   0.007305,       18962318
8699,   0.007221,       19182937
8799,   0.007139,       19403247
8899,   0.007059,       19623722
8999,   0.006980,       19844226
9099,   0.006903,       20064479
9199,   0.006828,       20284992
9299,   0.006755,       20505598
9399,   0.006683,       20726195
9499,   0.006613,       20946561
9599,   0.006544,       21166692
9699,   0.006476,       21387433
9799,   0.006410,       21608034
9899,   0.006346,       21828490
9999,   0.006282,       22049256

==> src/fig/be/dewa-s-p-be5.txt <==
t,      regret,         communication
99,     0.153295,       200040
199,    0.151213,       400145
299,    0.144535,       600154
399,    0.130364,       800248
499,    0.111707,       1000472
599,    0.094687,       1200478
699,    0.081141,       1400533
799,    0.070986,       1600644
899,    0.063250,       1800718
999,    0.056919,       2000873
1099,   0.051902,       2200934
1199,   0.048139,       2401062
1299,   0.044433,       2601228
1399,   0.041380,       2801426
1499,   0.039178,       3001421
1599,   0.036728,       3201452
1699,   0.034603,       3401468
1799,   0.032685,       3601567
1899,   0.031757,       3801837
1999,   0.030448,       4001988
2099,   0.029941,       4202106
2199,   0.033608,       4402264
2299,   0.039621,       4602462
2399,   0.041832,       4802519
2499,   0.042369,       5002538
2599,   0.041087,       5202508
2699,   0.041516,       5402471
2799,   0.043571,       5602751
2899,   0.046869,       5802821
2999,   0.049871,       6002972
3099,   0.051555,       6203159
3199,   0.051662,       6403235
3299,   0.050572,       6603472
3399,   0.049345,       6803516
3499,   0.048110,       7003515
3599,   0.046774,       7203567
3699,   0.045509,       7403695
3799,   0.044311,       7603867
3899,   0.043175,       7804030
3999,   0.042095,       8004234
4099,   0.041068,       8204309
4199,   0.040090,       8404388
4299,   0.039157,       8604600
4399,   0.038267,       8804739
4499,   0.037417,       9004829
4599,   0.036649,       9205031
4699,   0.035869,       9405086
4799,   0.035168,       9605145
4899,   0.034450,       9805468
4999,   0.033761,       10005632
5099,   0.033099,       10205920
5199,   0.032463,       10405990
5299,   0.031850,       10606085
5399,   0.031260,       10806245
5499,   0.030692,       11006275
5599,   0.030143,       11206397
5699,   0.029614,       11406526
5799,   0.029104,       11606652
5899,   0.028610,       11806870
5999,   0.028203,       12007030
6099,   0.027887,       12207260
6199,   0.027437,       12407290
6299,   0.027002,       12607329
6399,   0.026580,       12807349
6499,   0.026171,       13007429
6599,   0.025774,       13207464
6699,   0.025390,       13407463
6799,   0.025016,       13607543
6899,   0.024654,       13807733
6999,   0.024301,       14007818
7099,   0.023959,       14207852
7199,   0.023626,       14407933
7299,   0.023303,       14607871
7399,   0.022988,       14807946
7499,   0.022681,       15008118
7599,   0.022383,       15208209
7699,   0.022092,       15408312
7799,   0.021809,       15608521
7899,   0.021532,       15808671
7999,   0.021263,       16008737
8099,   0.021001,       16208879
8199,   0.020745,       16409102
8299,   0.020495,       16609118
8399,   0.020251,       16809280
8499,   0.020012,       17009246
8599,   0.019780,       17209264
8699,   0.019552,       17409431
8799,   0.019330,       17609479
8899,   0.019113,       17809570
8999,   0.018900,       18009654
9099,   0.018693,       18209633
9199,   0.018490,       18409654
9299,   0.018291,       18609730
9399,   0.018096,       18809852
9499,   0.017906,       19009923
9599,   0.017719,       19209868
9699,   0.017536,       19410034
9799,   0.017357,       19610089
9899,   0.017182,       19810290
9999,   0.017010,       20010377

==> src/fig/be/dewa-s-p-be50.txt <==
t,      regret,         communication
99,     0.147927,       245818
199,    0.139571,       492019
299,    0.136390,       737703
399,    0.119771,       983444
499,    0.101814,       1229774
599,    0.087373,       1475423
699,    0.075615,       1721723
799,    0.067652,       1967797
899,    0.061001,       2213874
999,    0.054895,       2460428
1099,   0.049900,       2706681
1199,   0.045738,       2952771
1299,   0.042217,       3198884
1399,   0.039199,       3445174
1499,   0.036584,       3690895
1599,   0.034296,       3936670
1699,   0.032278,       4182346
1799,   0.030483,       4428124
1899,   0.028878,       4674233
1999,   0.027434,       4919905
2099,   0.026127,       5166228
2199,   0.024938,       5412203
2299,   0.023854,       5658663
2399,   0.022859,       5904675
2499,   0.021945,       6150619
2599,   0.021100,       6396404
2699,   0.020319,       6642563
2799,   0.019593,       6888760
2899,   0.018917,       7134646
2999,   0.018286,       7380666
3099,   0.017696,       7626398
3199,   0.017143,       7872490
3299,   0.016623,       8118413
3399,   0.016134,       8364051
3499,   0.015673,       8609804
3599,   0.015237,       8855882
3699,   0.014826,       9101939
3799,   0.014435,       9348200
3899,   0.014065,       9594354
3999,   0.013713,       9840482
4099,   0.013379,       10086419
4199,   0.013060,       10332404
4299,   0.012756,       10578197
4399,   0.012466,       10824290
4499,   0.012189,       11070284
4599,   0.011924,       11316645
4699,   0.011671,       11562511
4799,   0.011427,       11808006
4899,   0.011194,       12054331
4999,   0.010970,       12300539
5099,   0.010755,       12546627
5199,   0.010548,       12792500
5299,   0.010349,       13038501
5399,   0.010157,       13284489
5499,   0.009973,       13530503
5599,   0.009795,       13776492
5699,   0.009623,       14022818
5799,   0.009457,       14269127
5899,   0.009296,       14515272
5999,   0.009141,       14761520
6099,   0.008992,       15007881
6199,   0.008847,       15253588
6299,   0.008706,       15499457
6399,   0.008570,       15745419
6499,   0.008438,       15991279
6599,   0.008310,       16236954
6699,   0.008186,       16482530
6799,   0.008066,       16728546
6899,   0.007949,       16974327
6999,   0.007835,       17220147
7099,   0.007725,       17465884
7199,   0.007618,       17712079
7299,   0.007513,       17957851
7399,   0.007412,       18203718
7499,   0.007313,       18449769
7599,   0.007217,       18695720
7699,   0.007123,       18941713
7799,   0.007032,       19188087
7899,   0.006943,       19434137
7999,   0.006856,       19679980
8099,   0.006771,       19925835
8199,   0.006689,       20171816
8299,   0.006608,       20417344
8399,   0.006529,       20663518
8499,   0.006452,       20909700
8599,   0.006377,       21155712
8699,   0.006304,       21401456
8799,   0.006232,       21647369
8899,   0.006162,       21893052
8999,   0.006094,       22139015
9099,   0.006027,       22384648
9199,   0.005961,       22631086
9299,   0.005897,       22877287
9399,   0.005835,       23123254
9499,   0.005773,       23369364
9599,   0.005713,       23615041
9699,   0.005654,       23861287
9799,   0.005596,       24107200
9899,   0.005540,       24353321
9999,   0.005485,       24599434

==> src/fig/be/dewa-s-p-be75.txt <==
t,      regret,         communication
99,     0.148499,       271568
199,    0.142371,       543414
299,    0.137179,       815053
399,    0.120132,       1086559
499,    0.101068,       1358352
599,    0.084954,       1629654
699,    0.072800,       1901153
799,    0.063689,       2172872
899,    0.056605,       2444507
999,    0.050938,       2715918
1099,   0.046303,       2987760
1199,   0.042442,       3258918
1299,   0.039174,       3530188
1399,   0.036374,       3801813
1499,   0.033948,       4073043
1599,   0.031825,       4344559
1699,   0.029951,       4616040
1799,   0.028287,       4887556
1899,   0.026797,       5158720
1999,   0.025457,       5430184
2099,   0.024244,       5702102
2199,   0.023141,       5973739
2299,   0.022135,       6244928
2399,   0.021212,       6516428
2499,   0.020363,       6787487
2599,   0.019580,       7059522
2699,   0.018854,       7330987
2799,   0.018181,       7602237
2899,   0.017553,       7873743
2999,   0.016968,       8144845
3099,   0.016421,       8415742
3199,   0.015907,       8687055
3299,   0.015425,       8958653
3399,   0.014971,       9229747
3499,   0.014543,       9501618
3599,   0.014139,       9772926
3699,   0.013757,       10044525
3799,   0.013395,       10316068
3899,   0.013051,       10587754
3999,   0.012725,       10859161
4099,   0.012415,       11130456
4199,   0.012119,       11402184
4299,   0.011837,       11673344
4399,   0.011568,       11945375
4499,   0.011311,       12217019
4599,   0.011065,       12488617
4699,   0.010829,       12760403
4799,   0.010604,       13031369
4899,   0.010387,       13303073
4999,   0.010180,       13575411
5099,   0.009980,       13846422
5199,   0.009788,       14118054
5299,   0.009603,       14389156
5399,   0.009425,       14660827
5499,   0.009254,       14932059
5599,   0.009089,       15203794
5699,   0.008929,       15475279
5799,   0.008775,       15746582
5899,   0.008626,       16018468
5999,   0.008483,       16289779
6099,   0.008344,       16561488
6199,   0.008209,       16832533
6299,   0.008079,       17104338
6399,   0.007952,       17375949
6499,   0.007830,       17647399
6599,   0.007711,       17918462
6699,   0.007596,       18189975
6799,   0.007485,       18461195
6899,   0.007376,       18732391
6999,   0.007271,       19003520
7099,   0.007168,       19274395
7199,   0.007069,       19546139
7299,   0.006972,       19817743
7399,   0.006878,       20089382
7499,   0.006786,       20360580
7599,   0.006697,       20631676
7699,   0.006610,       20903325
7799,   0.006525,       21175305
7899,   0.006442,       21447138
7999,   0.006362,       21718746
8099,   0.006283,       21989563
8199,   0.006207,       22260834
8299,   0.006132,       22531967
8399,   0.006059,       22803151
8499,   0.005987,       23074913
8599,   0.005918,       23346143
8699,   0.005850,       23617135
8799,   0.005783,       23888382
8899,   0.005718,       24159712
8999,   0.005655,       24431223
9099,   0.005593,       24702506
9199,   0.005532,       24974180
9299,   0.005472,       25245546
9399,   0.005414,       25517144
9499,   0.005357,       25788643
9599,   0.005301,       26059807
9699,   0.005247,       26330932
9799,   0.005193,       26602189
9899,   0.005141,       26873663
9999,   0.005089,       27145044

==> src/fig/bernoulli/baseline/dewa-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.260000, 	5297
199, 	0.248844, 	10596
299, 	0.243478, 	15904
399, 	0.246015, 	21213
499, 	0.245892, 	26518
599, 	0.246745, 	31827
699, 	0.246466, 	37132
799, 	0.246233, 	42418
899, 	0.246785, 	47724
999, 	0.247948, 	53021
1099, 	0.247025, 	58339
1199, 	0.247957, 	63615
1299, 	0.247837, 	68897
1399, 	0.246719, 	74197
1499, 	0.246217, 	79499
1599, 	0.246942, 	84819
1699, 	0.247722, 	90103
1799, 	0.248127, 	95368
1899, 	0.248162, 	100682
1999, 	0.247684, 	106001
2099, 	0.247461, 	111294
2199, 	0.247794, 	116592
2299, 	0.248047, 	121860
2399, 	0.248303, 	127168
2499, 	0.248812, 	132451
2599, 	0.248942, 	137736
2699, 	0.248825, 	143040
2799, 	0.249125, 	148347
2899, 	0.249417, 	153643
2999, 	0.250317, 	158949
3099, 	0.249687, 	164249
3199, 	0.249509, 	169533
3299, 	0.249191, 	174821
3399, 	0.249126, 	180117
3499, 	0.248711, 	185425
3599, 	0.248497, 	190717
3699, 	0.248137, 	195987
3799, 	0.248523, 	201282
3899, 	0.248541, 	206584
3999, 	0.248337, 	211872
4099, 	0.248851, 	217150
4199, 	0.248664, 	222453
4299, 	0.248662, 	227760
4399, 	0.248520, 	233068
4499, 	0.248664, 	238365
4599, 	0.248732, 	243642
4699, 	0.247308, 	248939
4799, 	0.245014, 	254235
4899, 	0.241017, 	259531
4999, 	0.236235, 	264847
5099, 	0.231602, 	270153
5199, 	0.227148, 	275442
5299, 	0.222861, 	280739
5399, 	0.218733, 	286015
5499, 	0.214755, 	291314
5599, 	0.210920, 	296607
5699, 	0.207219, 	301900
5799, 	0.203645, 	307197
5899, 	0.200193, 	312493
5999, 	0.196856, 	317775
6099, 	0.193628, 	323086
6199, 	0.190505, 	328383
6299, 	0.187481, 	333673
6399, 	0.184551, 	338983
6499, 	0.181711, 	344314
6599, 	0.178957, 	349603
6699, 	0.176286, 	354929
6799, 	0.173693, 	360208
6899, 	0.171176, 	365494
6999, 	0.168730, 	370775
7099, 	0.166353, 	376093
7199, 	0.164042, 	381409
7299, 	0.161795, 	386741
7399, 	0.159608, 	391994
7499, 	0.157480, 	397292
7599, 	0.155407, 	402598
7699, 	0.153389, 	407885
7799, 	0.151422, 	413196
7899, 	0.149505, 	418472
7999, 	0.147636, 	423770
8099, 	0.145813, 	429064
8199, 	0.144035, 	434371
8299, 	0.142299, 	439682
8399, 	0.140605, 	444945
8499, 	0.138950, 	450271
8599, 	0.137335, 	455552
8699, 	0.135756, 	460880
8799, 	0.134213, 	466148
8899, 	0.132705, 	471406
8999, 	0.131230, 	476733
9099, 	0.129788, 	482037
9199, 	0.128377, 	487353
9299, 	0.126996, 	492681
9399, 	0.125645, 	497997
9499, 	0.124323, 	503276
9599, 	0.123027, 	508589
9699, 	0.121759, 	513895
9799, 	0.120516, 	519185
9899, 	0.119299, 	524494
9999, 	0.118106, 	529770
10099, 	0.116936, 	535068
10199, 	0.115790, 	540369
10299, 	0.114666, 	545665
10399, 	0.113563, 	550966
10499, 	0.112481, 	556278
10599, 	0.111420, 	561582
10699, 	0.110379, 	566865
10799, 	0.109356, 	572166
10899, 	0.108353, 	577445
10999, 	0.107368, 	582756
11099, 	0.106401, 	588082
11199, 	0.105450, 	593352
11299, 	0.104517, 	598655
11399, 	0.103600, 	603928
11499, 	0.102699, 	609221
11599, 	0.101814, 	614547
11699, 	0.100944, 	619845
11799, 	0.100088, 	625119
11899, 	0.099247, 	630410
11999, 	0.098420, 	635689
12099, 	0.097606, 	641001
12199, 	0.096806, 	646290
12299, 	0.096019, 	651612
12399, 	0.095245, 	656902
12499, 	0.094483, 	662173
12599, 	0.093733, 	667455
12699, 	0.092995, 	672740
12799, 	0.092268, 	678049
12899, 	0.091553, 	683368
12999, 	0.090849, 	688656
13099, 	0.090155, 	693968
13199, 	0.089472, 	699255
13299, 	0.088799, 	704550
13399, 	0.088136, 	709857
13499, 	0.087484, 	715135
13599, 	0.086840, 	720440
13699, 	0.086206, 	725765
13799, 	0.085582, 	731062
13899, 	0.084966, 	736368
13999, 	0.084359, 	741655
14099, 	0.083761, 	746967
14199, 	0.083171, 	752253
14299, 	0.082589, 	757544
14399, 	0.082015, 	762806
14499, 	0.081450, 	768124
14599, 	0.080892, 	773430
14699, 	0.080342, 	778726
14799, 	0.079799, 	784016
14899, 	0.079263, 	789327
14999, 	0.078735, 	794618
15099, 	0.078213, 	799898
15199, 	0.077699, 	805185
15299, 	0.077191, 	810487
15399, 	0.076689, 	815779
15499, 	0.076195, 	821066
15599, 	0.075706, 	826374
15699, 	0.075224, 	831681
15799, 	0.074748, 	836991
15899, 	0.074278, 	842288
15999, 	0.073813, 	847577
16099, 	0.073355, 	852849
16199, 	0.072902, 	858126
16299, 	0.072455, 	863409
16399, 	0.072013, 	868713
16499, 	0.071576, 	874028
16599, 	0.071145, 	879336
16699, 	0.070719, 	884607
16799, 	0.070298, 	889906
16899, 	0.069882, 	895189
16999, 	0.069471, 	900490
17099, 	0.069065, 	905786
17199, 	0.068663, 	911080
17299, 	0.068266, 	916387
17399, 	0.067874, 	921670
17499, 	0.067486, 	926973
17599, 	0.067103, 	932277
17699, 	0.066724, 	937598
17799, 	0.066349, 	942899
17899, 	0.065978, 	948182
17999, 	0.065611, 	953496
18099, 	0.065249, 	958804
18199, 	0.064890, 	964089
18299, 	0.064536, 	969367
18399, 	0.064185, 	974680
18499, 	0.063838, 	979967
18599, 	0.063495, 	985266
18699, 	0.063155, 	990552
18799, 	0.062819, 	995852
18899, 	0.062487, 	1001152
18999, 	0.062158, 	1006453
19099, 	0.061833, 	1011750
19199, 	0.061510, 	1017054
19299, 	0.061192, 	1022353
19399, 	0.060876, 	1027682
19499, 	0.060564, 	1033020
19599, 	0.060255, 	1038303
19699, 	0.059949, 	1043591
19799, 	0.059646, 	1048872
19899, 	0.059347, 	1054178
19999, 	0.059050, 	1059483
20099, 	0.058756, 	1064763
20199, 	0.058465, 	1070067
20299, 	0.058177, 	1075353
20399, 	0.057892, 	1080668
20499, 	0.057610, 	1085995
20599, 	0.057330, 	1091292
20699, 	0.057053, 	1096577
20799, 	0.056779, 	1101861
20899, 	0.056507, 	1107158
20999, 	0.056238, 	1112445
21099, 	0.055971, 	1117750
21199, 	0.055707, 	1123065
21299, 	0.055446, 	1128384
21399, 	0.055187, 	1133701
21499, 	0.054930, 	1138980
21599, 	0.054676, 	1144289
21699, 	0.054424, 	1149613
21799, 	0.054174, 	1154899
21899, 	0.053927, 	1160214
21999, 	0.053682, 	1165513
22099, 	0.053439, 	1170815
22199, 	0.053198, 	1176106
22299, 	0.052959, 	1181401
22399, 	0.052723, 	1186693
22499, 	0.052489, 	1191985
22599, 	0.052256, 	1197264
22699, 	0.052026, 	1202548
22799, 	0.051798, 	1207823
22899, 	0.051572, 	1213091
22999, 	0.051347, 	1218384
23099, 	0.051125, 	1223678
23199, 	0.050905, 	1229011
23299, 	0.050686, 	1234327
23399, 	0.050470, 	1239644
23499, 	0.050255, 	1244933
23599, 	0.050042, 	1250234
23699, 	0.049831, 	1255541
23799, 	0.049621, 	1260822
23899, 	0.049414, 	1266113
23999, 	0.049208, 	1271441
24099, 	0.049004, 	1276744
24199, 	0.048801, 	1282025
24299, 	0.048600, 	1287326
24399, 	0.048401, 	1292627
24499, 	0.048204, 	1297910
24599, 	0.048008, 	1303206
24699, 	0.047813, 	1308494
24799, 	0.047620, 	1313791
24899, 	0.047429, 	1319081
24999, 	0.047239, 	1324363
25099, 	0.047051, 	1329682
25199, 	0.046865, 	1334977
25299, 	0.046679, 	1340279
25399, 	0.046496, 	1345588
25499, 	0.046313, 	1350913
25599, 	0.046132, 	1356189
25699, 	0.045953, 	1361468
25799, 	0.045775, 	1366808
25899, 	0.045598, 	1372088
25999, 	0.045423, 	1377385
26099, 	0.045248, 	1382709
26199, 	0.045076, 	1388024
26299, 	0.044904, 	1393317
26399, 	0.044734, 	1398625
26499, 	0.044565, 	1403911
26599, 	0.044398, 	1409223
26699, 	0.044232, 	1414506
26799, 	0.044067, 	1419809
26899, 	0.043903, 	1425098
26999, 	0.043740, 	1430394
27099, 	0.043579, 	1435683
27199, 	0.043419, 	1441012
27299, 	0.043259, 	1446320
27399, 	0.043102, 	1451632
27499, 	0.042945, 	1456956
27599, 	0.042789, 	1462247
27699, 	0.042635, 	1467546
27799, 	0.042481, 	1472845
27899, 	0.042329, 	1478145
27999, 	0.042178, 	1483487
28099, 	0.042028, 	1488793
28199, 	0.041879, 	1494102
28299, 	0.041731, 	1499410
28399, 	0.041584, 	1504708
28499, 	0.041438, 	1510002
28599, 	0.041293, 	1515297
28699, 	0.041149, 	1520616
28799, 	0.041006, 	1525908
28899, 	0.040864, 	1531247
28999, 	0.040723, 	1536531
29099, 	0.040584, 	1541818
29199, 	0.040445, 	1547128
29299, 	0.040306, 	1552407
29399, 	0.040169, 	1557726
29499, 	0.040033, 	1563035
29599, 	0.039898, 	1568346
29699, 	0.039764, 	1573636
29799, 	0.039630, 	1578913
29899, 	0.039498, 	1584225
29999, 	0.039366, 	1589513
30099, 	0.039235, 	1594817
30199, 	0.039105, 	1600114
30299, 	0.038976, 	1605405
30399, 	0.038848, 	1610703
30499, 	0.038721, 	1616018
30599, 	0.038594, 	1621308
30699, 	0.038468, 	1626602
30799, 	0.038343, 	1631907
30899, 	0.038219, 	1637190
30999, 	0.038096, 	1642462
31099, 	0.037974, 	1647788
31199, 	0.037852, 	1653107
31299, 	0.037731, 	1658401
31399, 	0.037611, 	1663697
31499, 	0.037491, 	1668961
31599, 	0.037373, 	1674264
31699, 	0.037255, 	1679566
31799, 	0.037138, 	1684891
31899, 	0.037021, 	1690172
31999, 	0.036906, 	1695470
32099, 	0.036791, 	1700768
32199, 	0.036676, 	1706092
32299, 	0.036563, 	1711354
32399, 	0.036450, 	1716682
32499, 	0.036338, 	1721973
32599, 	0.036226, 	1727289
32699, 	0.036115, 	1732563
32799, 	0.036005, 	1737865
32899, 	0.035896, 	1743182
32999, 	0.035787, 	1748492
33099, 	0.035679, 	1753795
33199, 	0.035572, 	1759101
33299, 	0.035465, 	1764428
33399, 	0.035359, 	1769734
33499, 	0.035253, 	1775018
33599, 	0.035148, 	1780331
33699, 	0.035044, 	1785624
33799, 	0.034940, 	1790940
33899, 	0.034837, 	1796248
33999, 	0.034735, 	1801559
34099, 	0.034633, 	1806890
34199, 	0.034531, 	1812209
34299, 	0.034431, 	1817529
34399, 	0.034331, 	1822829
34499, 	0.034231, 	1828111
34599, 	0.034132, 	1833411
34699, 	0.034034, 	1838691
34799, 	0.033936, 	1843993
34899, 	0.033839, 	1849327
34999, 	0.033742, 	1854630
35099, 	0.033646, 	1859920
35199, 	0.033550, 	1865169
35299, 	0.033455, 	1870504
35399, 	0.033361, 	1875795
35499, 	0.033267, 	1881094
35599, 	0.033173, 	1886391
35699, 	0.033080, 	1891684
35799, 	0.032988, 	1897014
35899, 	0.032896, 	1902277
35999, 	0.032805, 	1907602
36099, 	0.032714, 	1912861
36199, 	0.032624, 	1918187
36299, 	0.032534, 	1923496
36399, 	0.032444, 	1928803
36499, 	0.032355, 	1934100
36599, 	0.032267, 	1939449
36699, 	0.032179, 	1944720
36799, 	0.032092, 	1950011
36899, 	0.032005, 	1955328
36999, 	0.031918, 	1960609
37099, 	0.031832, 	1965918
37199, 	0.031747, 	1971222
37299, 	0.031661, 	1976514
37399, 	0.031577, 	1981817
37499, 	0.031493, 	1987085
37599, 	0.031409, 	1992366
37699, 	0.031325, 	1997654
37799, 	0.031243, 	2002964
37899, 	0.031160, 	2008280
37999, 	0.031078, 	2013547
38099, 	0.030997, 	2018821
38199, 	0.030915, 	2024120
38299, 	0.030835, 	2029406
38399, 	0.030754, 	2034699
38499, 	0.030675, 	2039990
38599, 	0.030595, 	2045285
38699, 	0.030516, 	2050600
38799, 	0.030437, 	2055905
38899, 	0.030359, 	2061190
38999, 	0.030281, 	2066526
39099, 	0.030204, 	2071865
39199, 	0.030127, 	2077139
39299, 	0.030050, 	2082438
39399, 	0.029974, 	2087755
39499, 	0.029898, 	2093084
39599, 	0.029822, 	2098350
39699, 	0.029747, 	2103646
39799, 	0.029673, 	2108939
39899, 	0.029598, 	2114232
39999, 	0.029524, 	2119513
40099, 	0.029451, 	2124849
40199, 	0.029377, 	2130141
40299, 	0.029304, 	2135444
40399, 	0.029232, 	2140719
40499, 	0.029160, 	2146017
40599, 	0.029088, 	2151316
40699, 	0.029016, 	2156605
40799, 	0.028945, 	2161887
40899, 	0.028875, 	2167169
40999, 	0.028804, 	2172469
41099, 	0.028734, 	2177764
41199, 	0.028664, 	2183055
41299, 	0.028595, 	2188369
41399, 	0.028526, 	2193678
41499, 	0.028457, 	2198989
41599, 	0.028389, 	2204297
41699, 	0.028321, 	2209585
41799, 	0.028253, 	2214900
41899, 	0.028185, 	2220220
41999, 	0.028118, 	2225486
42099, 	0.028051, 	2230775
42199, 	0.027985, 	2236051
42299, 	0.027919, 	2241319
42399, 	0.027853, 	2246635
42499, 	0.027787, 	2251921
42599, 	0.027722, 	2257215
42699, 	0.027657, 	2262473
42799, 	0.027593, 	2267788
42899, 	0.027528, 	2273094
42999, 	0.027464, 	2278410
43099, 	0.027401, 	2283699
43199, 	0.027337, 	2288966
43299, 	0.027274, 	2294233
43399, 	0.027211, 	2299521
43499, 	0.027149, 	2304822
43599, 	0.027086, 	2310136
43699, 	0.027024, 	2315438
43799, 	0.026963, 	2320749
43899, 	0.026901, 	2326016
43999, 	0.026840, 	2331342
44099, 	0.026779, 	2336626
44199, 	0.026719, 	2341937
44299, 	0.026658, 	2347231
44399, 	0.026598, 	2352521
44499, 	0.026539, 	2357826
44599, 	0.026479, 	2363155
44699, 	0.026420, 	2368459
44799, 	0.026361, 	2373749
44899, 	0.026302, 	2379039
44999, 	0.026244, 	2384352
45099, 	0.026186, 	2389628
45199, 	0.026128, 	2394945
45299, 	0.026070, 	2400269
45399, 	0.026012, 	2405563
45499, 	0.025955, 	2410848
45599, 	0.025898, 	2416164
45699, 	0.025842, 	2421419
45799, 	0.025785, 	2426722
45899, 	0.025729, 	2432007
45999, 	0.025673, 	2437280
46099, 	0.025617, 	2442552
46199, 	0.025562, 	2447814
46299, 	0.025507, 	2453125
46399, 	0.025452, 	2458431
46499, 	0.025397, 	2463725
46599, 	0.025343, 	2469035
46699, 	0.025288, 	2474330
46799, 	0.025234, 	2479642
46899, 	0.025180, 	2484943
46999, 	0.025127, 	2490243
47099, 	0.025074, 	2495479
47199, 	0.025020, 	2500795
47299, 	0.024968, 	2506077
47399, 	0.024915, 	2511343
47499, 	0.024862, 	2516633
47599, 	0.024810, 	2521937
47699, 	0.024758, 	2527221
47799, 	0.024706, 	2532541
47899, 	0.024655, 	2537847
47999, 	0.024603, 	2543145
48099, 	0.024552, 	2548447
48199, 	0.024501, 	2553733
48299, 	0.024451, 	2559056
48399, 	0.024400, 	2564353
48499, 	0.024350, 	2569636
48599, 	0.024300, 	2574938
48699, 	0.024250, 	2580259
48799, 	0.024200, 	2585538
48899, 	0.024151, 	2590866
48999, 	0.024101, 	2596158
49099, 	0.024052, 	2601451
49199, 	0.024003, 	2606749
49299, 	0.023955, 	2612052
49399, 	0.023906, 	2617363
49499, 	0.023858, 	2622631
49599, 	0.023810, 	2627919
49699, 	0.023762, 	2633224
49799, 	0.023714, 	2638524
49899, 	0.023667, 	2643835
49999, 	0.023619, 	2649114
50099, 	0.023572, 	2654395
50199, 	0.023525, 	2659667
50299, 	0.023478, 	2664981
50399, 	0.023432, 	2670294
50499, 	0.023385, 	2675592
50599, 	0.023339, 	2680920
50699, 	0.023293, 	2686225
50799, 	0.023247, 	2691527
50899, 	0.023202, 	2696820
50999, 	0.023156, 	2702122
51099, 	0.023111, 	2707410
51199, 	0.023066, 	2712712
51299, 	0.023021, 	2718031
51399, 	0.022976, 	2723345
51499, 	0.022931, 	2728656
51599, 	0.022887, 	2733946
51699, 	0.022843, 	2739231
51799, 	0.022799, 	2744549
51899, 	0.022755, 	2749823
51999, 	0.022711, 	2755105
52099, 	0.022667, 	2760419
52199, 	0.022624, 	2765718
52299, 	0.022581, 	2771037
52399, 	0.022537, 	2776342
52499, 	0.022495, 	2781628
52599, 	0.022452, 	2786949
52699, 	0.022409, 	2792244
52799, 	0.022367, 	2797523
52899, 	0.022324, 	2802842
52999, 	0.022282, 	2808118
53099, 	0.022240, 	2813416
53199, 	0.022199, 	2818728
53299, 	0.022157, 	2824027
53399, 	0.022115, 	2829313
53499, 	0.022074, 	2834607
53599, 	0.022033, 	2839915
53699, 	0.021992, 	2845220
53799, 	0.021951, 	2850527
53899, 	0.021910, 	2855846
53999, 	0.021870, 	2861166
54099, 	0.021829, 	2866434
54199, 	0.021789, 	2871723
54299, 	0.021749, 	2877038
54399, 	0.021709, 	2882324
54499, 	0.021669, 	2887622
54599, 	0.021629, 	2892938
54699, 	0.021590, 	2898246
54799, 	0.021550, 	2903522
54899, 	0.021511, 	2908798
54999, 	0.021472, 	2914094
55099, 	0.021433, 	2919379
55199, 	0.021394, 	2924689
55299, 	0.021356, 	2930007
55399, 	0.021317, 	2935304
55499, 	0.021279, 	2940584
55599, 	0.021240, 	2945897
55699, 	0.021202, 	2951222
55799, 	0.021164, 	2956542
55899, 	0.021126, 	2961835
55999, 	0.021089, 	2967148
56099, 	0.021051, 	2972444
56199, 	0.021014, 	2977739
56299, 	0.020976, 	2983037
56399, 	0.020939, 	2988338
56499, 	0.020902, 	2993633
56599, 	0.020865, 	2998967
56699, 	0.020828, 	3004247
56799, 	0.020792, 	3009529
56899, 	0.020755, 	3014835
56999, 	0.020719, 	3020147
57099, 	0.020682, 	3025471
57199, 	0.020646, 	3030780
57299, 	0.020610, 	3036095
57399, 	0.020574, 	3041401
57499, 	0.020538, 	3046723
57599, 	0.020503, 	3052040
57699, 	0.020467, 	3057345
57799, 	0.020432, 	3062665
57899, 	0.020397, 	3067983
57999, 	0.020361, 	3073281
58099, 	0.020326, 	3078601
58199, 	0.020291, 	3083925
58299, 	0.020257, 	3089195
58399, 	0.020222, 	3094487
58499, 	0.020187, 	3099787
58599, 	0.020153, 	3105095
58699, 	0.020119, 	3110391
58799, 	0.020084, 	3115689
58899, 	0.020050, 	3120973
58999, 	0.020016, 	3126277
59099, 	0.019982, 	3131556
59199, 	0.019949, 	3136818
59299, 	0.019915, 	3142126
59399, 	0.019881, 	3147417
59499, 	0.019848, 	3152701
59599, 	0.019815, 	3158028
59699, 	0.019782, 	3163321
59799, 	0.019748, 	3168621
59899, 	0.019716, 	3173914
59999, 	0.019683, 	3179208
60099, 	0.019650, 	3184535
60199, 	0.019617, 	3189828
60299, 	0.019585, 	3195140
60399, 	0.019552, 	3200433
60499, 	0.019520, 	3205743
60599, 	0.019488, 	3211043
60699, 	0.019456, 	3216335
60799, 	0.019424, 	3221645
60899, 	0.019392, 	3226929
60999, 	0.019360, 	3232201
61099, 	0.019328, 	3237520
61199, 	0.019297, 	3242852
61299, 	0.019265, 	3248159
61399, 	0.019234, 	3253432
61499, 	0.019203, 	3258737
61599, 	0.019171, 	3264044
61699, 	0.019140, 	3269327
61799, 	0.019109, 	3274655
61899, 	0.019078, 	3279950
61999, 	0.019048, 	3285264
62099, 	0.019017, 	3290537
62199, 	0.018986, 	3295848
62299, 	0.018956, 	3301132
62399, 	0.018926, 	3306419
62499, 	0.018895, 	3311729
62599, 	0.018865, 	3317057
62699, 	0.018835, 	3322338
62799, 	0.018805, 	3327665
62899, 	0.018775, 	3332928
62999, 	0.018745, 	3338201
63099, 	0.018716, 	3343486
63199, 	0.018686, 	3348772
63299, 	0.018657, 	3354045
63399, 	0.018627, 	3359356
63499, 	0.018598, 	3364669
63599, 	0.018569, 	3369973
63699, 	0.018539, 	3375294
63799, 	0.018510, 	3380582
63899, 	0.018481, 	3385885
63999, 	0.018452, 	3391186
64099, 	0.018424, 	3396488
64199, 	0.018395, 	3401781
64299, 	0.018366, 	3407095
64399, 	0.018338, 	3412428
64499, 	0.018309, 	3417737
64599, 	0.018281, 	3423011
64699, 	0.018253, 	3428289
64799, 	0.018225, 	3433604
64899, 	0.018197, 	3438887
64999, 	0.018169, 	3444196
65099, 	0.018141, 	3449495
65199, 	0.018113, 	3454793
65299, 	0.018085, 	3460127
65399, 	0.018057, 	3465392
65499, 	0.018030, 	3470666
65599, 	0.018002, 	3475979
65699, 	0.017975, 	3481281
65799, 	0.017948, 	3486566
65899, 	0.017920, 	3491869
65999, 	0.017893, 	3497181
66099, 	0.017866, 	3502505
66199, 	0.017839, 	3507811
66299, 	0.017812, 	3513115
66399, 	0.017786, 	3518434
66499, 	0.017759, 	3523739
66599, 	0.017732, 	3529044
66699, 	0.017706, 	3534353
66799, 	0.017679, 	3539647
66899, 	0.017653, 	3544935
66999, 	0.017626, 	3550224
67099, 	0.017600, 	3555550
67199, 	0.017574, 	3560851
67299, 	0.017548, 	3566184
67399, 	0.017522, 	3571478
67499, 	0.017496, 	3576786
67599, 	0.017470, 	3582093
67699, 	0.017444, 	3587403
67799, 	0.017418, 	3592711
67899, 	0.017393, 	3598044
67999, 	0.017367, 	3603345
68099, 	0.017342, 	3608650
68199, 	0.017316, 	3613917
68299, 	0.017291, 	3619218
68399, 	0.017265, 	3624514
68499, 	0.017240, 	3629808
68599, 	0.017215, 	3635096
68699, 	0.017190, 	3640399
68799, 	0.017165, 	3645700
68899, 	0.017140, 	3650976
68999, 	0.017115, 	3656243
69099, 	0.017091, 	3661539
69199, 	0.017066, 	3666846
69299, 	0.017041, 	3672167
69399, 	0.017017, 	3677470
69499, 	0.016992, 	3682755
69599, 	0.016968, 	3688030
69699, 	0.016943, 	3693357
69799, 	0.016919, 	3698651
69899, 	0.016895, 	3703955
69999, 	0.016871, 	3709245
70099, 	0.016847, 	3714535
70199, 	0.016823, 	3719826
70299, 	0.016799, 	3725104
70399, 	0.016775, 	3730415
70499, 	0.016751, 	3735706
70599, 	0.016727, 	3740990
70699, 	0.016704, 	3746287
70799, 	0.016680, 	3751584
70899, 	0.016657, 	3756889
70999, 	0.016633, 	3762185
71099, 	0.016610, 	3767504
71199, 	0.016586, 	3772809
71299, 	0.016563, 	3778069
71399, 	0.016540, 	3783399
71499, 	0.016517, 	3788697
71599, 	0.016494, 	3793989
71699, 	0.016471, 	3799303
71799, 	0.016448, 	3804583
71899, 	0.016425, 	3809906
71999, 	0.016402, 	3815231
72099, 	0.016379, 	3820542
72199, 	0.016357, 	3825853
72299, 	0.016334, 	3831137
72399, 	0.016312, 	3836416
72499, 	0.016289, 	3841756
72599, 	0.016267, 	3847041
72699, 	0.016244, 	3852313
72799, 	0.016222, 	3857595
72899, 	0.016200, 	3862865
72999, 	0.016177, 	3868137
73099, 	0.016155, 	3873430
73199, 	0.016133, 	3878744
73299, 	0.016111, 	3884030
73399, 	0.016089, 	3889313
73499, 	0.016067, 	3894626
73599, 	0.016046, 	3899962
73699, 	0.016024, 	3905257
73799, 	0.016002, 	3910554
73899, 	0.015980, 	3915863
73999, 	0.015959, 	3921177
74099, 	0.015937, 	3926476
74199, 	0.015916, 	3931805
74299, 	0.015894, 	3937122
74399, 	0.015873, 	3942415
74499, 	0.015852, 	3947681
74599, 	0.015831, 	3952940
74699, 	0.015809, 	3958216
74799, 	0.015788, 	3963500
74899, 	0.015767, 	3968785
74999, 	0.015746, 	3974089
75099, 	0.015725, 	3979379
75199, 	0.015704, 	3984706
75299, 	0.015683, 	3990041
75399, 	0.015663, 	3995355
75499, 	0.015642, 	4000659
75599, 	0.015621, 	4005954
75699, 	0.015600, 	4011240
75799, 	0.015580, 	4016573
75899, 	0.015559, 	4021872
75999, 	0.015539, 	4027174
76099, 	0.015518, 	4032469
76199, 	0.015498, 	4037754
76299, 	0.015478, 	4043040
76399, 	0.015458, 	4048328
76499, 	0.015437, 	4053627
76599, 	0.015417, 	4058930
76699, 	0.015397, 	4064194
76799, 	0.015377, 	4069517
76899, 	0.015357, 	4074816
76999, 	0.015337, 	4080126
77099, 	0.015317, 	4085424
77199, 	0.015297, 	4090712
77299, 	0.015278, 	4096026
77399, 	0.015258, 	4101335
77499, 	0.015238, 	4106647
77599, 	0.015218, 	4111938
77699, 	0.015199, 	4117229
77799, 	0.015179, 	4122538
77899, 	0.015160, 	4127839
77999, 	0.015140, 	4133126
78099, 	0.015121, 	4138409
78199, 	0.015102, 	4143720
78299, 	0.015082, 	4148983
78399, 	0.015063, 	4154255
78499, 	0.015044, 	4159548
78599, 	0.015025, 	4164839
78699, 	0.015006, 	4170119
78799, 	0.014987, 	4175434
78899, 	0.014968, 	4180747
78999, 	0.014949, 	4186040
79099, 	0.014930, 	4191329
79199, 	0.014911, 	4196665
79299, 	0.014892, 	4201982
79399, 	0.014873, 	4207243
79499, 	0.014855, 	4212537
79599, 	0.014836, 	4217834
79699, 	0.014818, 	4223134
79799, 	0.014799, 	4228437
79899, 	0.014780, 	4233738
79999, 	0.014762, 	4239019
80099, 	0.014744, 	4244332
80199, 	0.014725, 	4249663
80299, 	0.014707, 	4254949
80399, 	0.014688, 	4260288
80499, 	0.014670, 	4265605
80599, 	0.014652, 	4270889
80699, 	0.014634, 	4276182
80799, 	0.014616, 	4281485
80899, 	0.014598, 	4286778
80999, 	0.014580, 	4292082
81099, 	0.014562, 	4297407
81199, 	0.014544, 	4302694
81299, 	0.014526, 	4307998
81399, 	0.014508, 	4313336
81499, 	0.014490, 	4318654
81599, 	0.014472, 	4323946
81699, 	0.014455, 	4329227
81799, 	0.014437, 	4334538
81899, 	0.014419, 	4339844
81999, 	0.014402, 	4345136
82099, 	0.014384, 	4350426
82199, 	0.014367, 	4355704
82299, 	0.014349, 	4360970
82399, 	0.014332, 	4366293
82499, 	0.014315, 	4371599
82599, 	0.014297, 	4376917
82699, 	0.014280, 	4382204
82799, 	0.014263, 	4387459
82899, 	0.014246, 	4392787
82999, 	0.014228, 	4398083
83099, 	0.014211, 	4403371
83199, 	0.014194, 	4408679
83299, 	0.014177, 	4413960
83399, 	0.014160, 	4419240
83499, 	0.014143, 	4424544
83599, 	0.014126, 	4429842
83699, 	0.014109, 	4435129
83799, 	0.014093, 	4440425
83899, 	0.014076, 	4445728
83999, 	0.014059, 	4451041
84099, 	0.014042, 	4456331
84199, 	0.014026, 	4461637
84299, 	0.014009, 	4466930
84399, 	0.013992, 	4472226
84499, 	0.013976, 	4477539
84599, 	0.013959, 	4482847
84699, 	0.013943, 	4488149
84799, 	0.013926, 	4493430
84899, 	0.013910, 	4498738
84999, 	0.013894, 	4504033
85099, 	0.013877, 	4509312
85199, 	0.013861, 	4514629
85299, 	0.013845, 	4519923
85399, 	0.013828, 	4525200
85499, 	0.013812, 	4530481
85599, 	0.013796, 	4535814
85699, 	0.013780, 	4541093
85799, 	0.013764, 	4546377
85899, 	0.013748, 	4551650
85999, 	0.013732, 	4556954
86099, 	0.013716, 	4562232
86199, 	0.013700, 	4567551
86299, 	0.013684, 	4572845
86399, 	0.013668, 	4578147
86499, 	0.013653, 	4583471
86599, 	0.013637, 	4588759
86699, 	0.013621, 	4594061
86799, 	0.013605, 	4599361
86899, 	0.013590, 	4604679
86999, 	0.013574, 	4609943
87099, 	0.013559, 	4615210
87199, 	0.013543, 	4620497
87299, 	0.013528, 	4625789
87399, 	0.013512, 	4631091
87499, 	0.013497, 	4636388
87599, 	0.013481, 	4641696
87699, 	0.013466, 	4646995
87799, 	0.013450, 	4652278
87899, 	0.013435, 	4657564
87999, 	0.013420, 	4662852
88099, 	0.013405, 	4668162
88199, 	0.013389, 	4673468
88299, 	0.013374, 	4678763
88399, 	0.013359, 	4684081
88499, 	0.013344, 	4689408
88599, 	0.013329, 	4694705
88699, 	0.013314, 	4699997
88799, 	0.013299, 	4705280
88899, 	0.013284, 	4710545
88999, 	0.013269, 	4715850
89099, 	0.013254, 	4721162
89199, 	0.013239, 	4726420
89299, 	0.013225, 	4731721
89399, 	0.013210, 	4737025
89499, 	0.013195, 	4742320
89599, 	0.013180, 	4747610
89699, 	0.013166, 	4752909
89799, 	0.013151, 	4758215
89899, 	0.013136, 	4763550
89999, 	0.013122, 	4768812
90099, 	0.013107, 	4774092
90199, 	0.013093, 	4779368
90299, 	0.013078, 	4784660
90399, 	0.013064, 	4789937
90499, 	0.013049, 	4795245
90599, 	0.013035, 	4800577
90699, 	0.013020, 	4805861
90799, 	0.013006, 	4811166
90899, 	0.012992, 	4816472
90999, 	0.012978, 	4821788
91099, 	0.012963, 	4827098
91199, 	0.012949, 	4832382
91299, 	0.012935, 	4837677
91399, 	0.012921, 	4842971
91499, 	0.012907, 	4848260
91599, 	0.012892, 	4853576
91699, 	0.012878, 	4858885
91799, 	0.012864, 	4864166
91899, 	0.012850, 	4869448
91999, 	0.012836, 	4874740
92099, 	0.012823, 	4880040
92199, 	0.012809, 	4885352
92299, 	0.012795, 	4890655
92399, 	0.012781, 	4895963
92499, 	0.012767, 	4901279
92599, 	0.012753, 	4906562
92699, 	0.012740, 	4911875
92799, 	0.012726, 	4917191
92899, 	0.012712, 	4922496
92999, 	0.012698, 	4927783
93099, 	0.012685, 	4933094
93199, 	0.012671, 	4938410
93299, 	0.012658, 	4943723
93399, 	0.012644, 	4949030
93499, 	0.012631, 	4954333
93599, 	0.012617, 	4959620
93699, 	0.012604, 	4964931
93799, 	0.012590, 	4970243
93899, 	0.012577, 	4975513
93999, 	0.012563, 	4980809
94099, 	0.012550, 	4986082
94199, 	0.012537, 	4991355
94299, 	0.012523, 	4996655
94399, 	0.012510, 	5001966
94499, 	0.012497, 	5007297
94599, 	0.012484, 	5012596
94699, 	0.012470, 	5017872
94799, 	0.012457, 	5023145
94899, 	0.012444, 	5028430
94999, 	0.012431, 	5033702
95099, 	0.012418, 	5039000
95199, 	0.012405, 	5044284
95299, 	0.012392, 	5049604
95399, 	0.012379, 	5054904
95499, 	0.012366, 	5060204
95599, 	0.012353, 	5065501
95699, 	0.012340, 	5070829
95799, 	0.012327, 	5076140
95899, 	0.012314, 	5081450
95999, 	0.012302, 	5086723
96099, 	0.012289, 	5092007
96199, 	0.012276, 	5097308
96299, 	0.012263, 	5102607
96399, 	0.012251, 	5107912
96499, 	0.012238, 	5113199
96599, 	0.012225, 	5118489
96699, 	0.012213, 	5123789
96799, 	0.012200, 	5129106
96899, 	0.012187, 	5134370
96999, 	0.012175, 	5139692
97099, 	0.012162, 	5144994
97199, 	0.012150, 	5150322
97299, 	0.012137, 	5155625
97399, 	0.012125, 	5160914
97499, 	0.012112, 	5166207
97599, 	0.012100, 	5171498
97699, 	0.012088, 	5176783
97799, 	0.012075, 	5182085
97899, 	0.012063, 	5187399
97999, 	0.012051, 	5192707
98099, 	0.012038, 	5198022
98199, 	0.012026, 	5203337
98299, 	0.012014, 	5208644
98399, 	0.012002, 	5213941
98499, 	0.011989, 	5219239
98599, 	0.011977, 	5224559
98699, 	0.011965, 	5229875
98799, 	0.011953, 	5235171
98899, 	0.011941, 	5240484
98999, 	0.011929, 	5245771
99099, 	0.011917, 	5251076
99199, 	0.011905, 	5256382
99299, 	0.011893, 	5261692
99399, 	0.011881, 	5266953
99499, 	0.011869, 	5272255
99599, 	0.011857, 	5277555
99699, 	0.011845, 	5282836
99799, 	0.011833, 	5288145
99899, 	0.011821, 	5293439
99999, 	0.011810, 	5298727


==> src/fig/bernoulli/baseline/dewa-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.248485, 	15205
199, 	0.227236, 	30387
299, 	0.187224, 	45611
399, 	0.149373, 	60818
499, 	0.119439, 	76033
599, 	0.099499, 	91224
699, 	0.085265, 	106420
799, 	0.074593, 	121621
899, 	0.066296, 	136832
999, 	0.059660, 	152030
1099, 	0.054231, 	167237
1199, 	0.049708, 	182416
1299, 	0.045881, 	197614
1399, 	0.042602, 	212813
1499, 	0.039760, 	228004
1599, 	0.037273, 	243214
1699, 	0.035079, 	258409
1799, 	0.033130, 	273583
1899, 	0.031385, 	288780
1999, 	0.029815, 	303988
2099, 	0.028394, 	319178
2199, 	0.027103, 	334382
2299, 	0.025924, 	349561
2399, 	0.024844, 	364764
2499, 	0.023850, 	379960
2599, 	0.022932, 	395151
2699, 	0.022082, 	410350
2799, 	0.021293, 	425560
2899, 	0.020559, 	440749
2999, 	0.019873, 	455952
3099, 	0.019232, 	471171
3199, 	0.018631, 	486355
3299, 	0.018066, 	501553
3399, 	0.017535, 	516741
3499, 	0.017033, 	531939
3599, 	0.016560, 	547142
3699, 	0.016112, 	562328
3799, 	0.015688, 	577532
3899, 	0.015286, 	592745
3999, 	0.014904, 	607941
4099, 	0.014540, 	623119
4199, 	0.014194, 	638317
4299, 	0.013864, 	653509
4399, 	0.013549, 	668720
4499, 	0.013247, 	683912
4599, 	0.012959, 	699088
4699, 	0.012684, 	714305
4799, 	0.012419, 	729497
4899, 	0.012166, 	744687
4999, 	0.011922, 	759893
5099, 	0.011689, 	775082
5199, 	0.011464, 	790284
5299, 	0.011247, 	805492
5399, 	0.011039, 	820684
5499, 	0.010838, 	835883
5599, 	0.010645, 	851085
5699, 	0.010458, 	866281
5799, 	0.010278, 	881475
5899, 	0.010103, 	896685
5999, 	0.009935, 	911874
6099, 	0.009772, 	927095
6199, 	0.009614, 	942289
6299, 	0.009462, 	957471
6399, 	0.009314, 	972688
6499, 	0.009171, 	987907
6599, 	0.009032, 	1003099
6699, 	0.008897, 	1018322
6799, 	0.008766, 	1033503
6899, 	0.008639, 	1048700
6999, 	0.008516, 	1063877
7099, 	0.008396, 	1079080
7199, 	0.008279, 	1094299
7299, 	0.008166, 	1109529
7399, 	0.008055, 	1124699
7499, 	0.007948, 	1139895
7599, 	0.007843, 	1155103
7699, 	0.007741, 	1170313
7799, 	0.007642, 	1185520
7899, 	0.007545, 	1200703
7999, 	0.007451, 	1215895
8099, 	0.007359, 	1231101
8199, 	0.007269, 	1246299
8299, 	0.007182, 	1261516
8399, 	0.007096, 	1276689
8499, 	0.007013, 	1291920
8599, 	0.006931, 	1307121
8699, 	0.006851, 	1322341
8799, 	0.006773, 	1337522
8899, 	0.006697, 	1352695
8999, 	0.006623, 	1367913
9099, 	0.006550, 	1383128
9199, 	0.006479, 	1398329
9299, 	0.006409, 	1413557
9399, 	0.006341, 	1428768
9499, 	0.006274, 	1443954
9599, 	0.006209, 	1459163
9699, 	0.006145, 	1474374
9799, 	0.006082, 	1489575
9899, 	0.006021, 	1504783
9999, 	0.005961, 	1519958


==> src/fig/bernoulli/baseline/dewa-p-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.254545, 	252371
199, 	0.260000, 	504596
299, 	0.257659, 	756730
399, 	0.256241, 	1008965
499, 	0.257836, 	1261187
599, 	0.255492, 	1513319
699, 	0.247210, 	1765382
799, 	0.231389, 	2017520
899, 	0.207253, 	2269773
999, 	0.187107, 	2522029
1099, 	0.170373, 	2774287
1199, 	0.156163, 	3026475
1299, 	0.144142, 	3278522
1399, 	0.133838, 	3530713
1499, 	0.124910, 	3782959
1599, 	0.117098, 	4035087
1699, 	0.110206, 	4287320
1799, 	0.104080, 	4539622
1899, 	0.098599, 	4791738
1999, 	0.093667, 	5043989
2099, 	0.089204, 	5296222
2199, 	0.085148, 	5548477
2299, 	0.081444, 	5800632
2399, 	0.078049, 	6052901
2499, 	0.074926, 	6305168
2599, 	0.072043, 	6557301
2699, 	0.069374, 	6809576
2799, 	0.066895, 	7061934
2899, 	0.064588, 	7314092
2999, 	0.062434, 	7566289
3099, 	0.060419, 	7818383
3199, 	0.058531, 	8070684
3299, 	0.056757, 	8322841
3399, 	0.055087, 	8575124
3499, 	0.053512, 	8827339
3599, 	0.052026, 	9079562
3699, 	0.050619, 	9331697
3799, 	0.049287, 	9583866
3899, 	0.048023, 	9836082
3999, 	0.046822, 	10088244
4099, 	0.045679, 	10340361
4199, 	0.044592, 	10592586
4299, 	0.043554, 	10844843
4399, 	0.042564, 	11096966
4499, 	0.041618, 	11349147
4599, 	0.040713, 	11601297
4699, 	0.039847, 	11853504
4799, 	0.039016, 	12105677
4899, 	0.038220, 	12358050
4999, 	0.037455, 	12610271
5099, 	0.036721, 	12862568
5199, 	0.036015, 	13114785
5299, 	0.035335, 	13367131
5399, 	0.034680, 	13619330
5499, 	0.034050, 	13871597
5599, 	0.033442, 	14123908
5699, 	0.032855, 	14376176
5799, 	0.032288, 	14628320
5899, 	0.031741, 	14880544
5999, 	0.031212, 	15132732
6099, 	0.030700, 	15384809
6199, 	0.030205, 	15636967
6299, 	0.029725, 	15889109
6399, 	0.029261, 	16141300
6499, 	0.028811, 	16393458
6599, 	0.028374, 	16645761
6699, 	0.027950, 	16897905
6799, 	0.027539, 	17150124
6899, 	0.027140, 	17402367
6999, 	0.026752, 	17654486
7099, 	0.026376, 	17906613
7199, 	0.026009, 	18158794
7299, 	0.025653, 	18410950
7399, 	0.025306, 	18663146
7499, 	0.024969, 	18915319
7599, 	0.024640, 	19167551
7699, 	0.024320, 	19419734
7799, 	0.024008, 	19672016
7899, 	0.023704, 	19924290
7999, 	0.023408, 	20176634
8099, 	0.023119, 	20428817
8199, 	0.022837, 	20681128
8299, 	0.022562, 	20933333
8399, 	0.022293, 	21185631
8499, 	0.022031, 	21437688
8599, 	0.021775, 	21689953
8699, 	0.021524, 	21942108
8799, 	0.021280, 	22194270
8899, 	0.021041, 	22446434
8999, 	0.021931, 	22698730
9099, 	0.024321, 	22951053
9199, 	0.025879, 	23203114
9299, 	0.027162, 	23455265
9399, 	0.027414, 	23707364
9499, 	0.027929, 	23959522
9599, 	0.029420, 	24211756
9699, 	0.029904, 	24463900
9799, 	0.029623, 	24716048
9899, 	0.029324, 	24968165
9999, 	0.029039, 	25220522
10099, 	0.028751, 	25472748
10199, 	0.028469, 	25724918
10299, 	0.028193, 	25977111
10399, 	0.027922, 	26229340
10499, 	0.027656, 	26481462
10599, 	0.027395, 	26733612
10699, 	0.027139, 	26985815
10799, 	0.026888, 	27237948
10899, 	0.026641, 	27490142
10999, 	0.026399, 	27742321
11099, 	0.026161, 	27994458
11199, 	0.025927, 	28246824
11299, 	0.025698, 	28499198
11399, 	0.025472, 	28751489
11499, 	0.025251, 	29003597
11599, 	0.025033, 	29255854
11699, 	0.024819, 	29508158
11799, 	0.024609, 	29760565
11899, 	0.024402, 	30012802
11999, 	0.024199, 	30264929
12099, 	0.023999, 	30517135
12199, 	0.023802, 	30769331
12299, 	0.023608, 	31021521
12399, 	0.023418, 	31273782
12499, 	0.023231, 	31525850
12599, 	0.023046, 	31778061
12699, 	0.022865, 	32030255
12799, 	0.022686, 	32282373
12899, 	0.022510, 	32534553
12999, 	0.022337, 	32786596
13099, 	0.022167, 	33038810
13199, 	0.021999, 	33290946
13299, 	0.021833, 	33543134
13399, 	0.021670, 	33795289
13499, 	0.021510, 	34047556
13599, 	0.021352, 	34299720
13699, 	0.021196, 	34551890
13799, 	0.021042, 	34804014
13899, 	0.020891, 	35056154
13999, 	0.020741, 	35308359
14099, 	0.020594, 	35560572
14199, 	0.020449, 	35812812
14299, 	0.020306, 	36065019
14399, 	0.020165, 	36317110
14499, 	0.020026, 	36569350
14599, 	0.019889, 	36821595
14699, 	0.019754, 	37073861
14799, 	0.019620, 	37326034
14899, 	0.019489, 	37578192
14999, 	0.019359, 	37830622
15099, 	0.019230, 	38082892
15199, 	0.019104, 	38335057
15299, 	0.018979, 	38587185
15399, 	0.018856, 	38839397
15499, 	0.018734, 	39091558
15599, 	0.018614, 	39343822
15699, 	0.018495, 	39596076
15799, 	0.018378, 	39848263
15899, 	0.018263, 	40100513
15999, 	0.018149, 	40352558
16099, 	0.018036, 	40604911
16199, 	0.017925, 	40857048
16299, 	0.017815, 	41109207
16399, 	0.017706, 	41361500
16499, 	0.017599, 	41613709
16599, 	0.017493, 	41865797
16699, 	0.017388, 	42117978
16799, 	0.017284, 	42370289
16899, 	0.017182, 	42622402
16999, 	0.017081, 	42874632
17099, 	0.016981, 	43126820
17199, 	0.016882, 	43379049
17299, 	0.016785, 	43631187
17399, 	0.016688, 	43883427
17499, 	0.016593, 	44135599
17599, 	0.016499, 	44387663
17699, 	0.016405, 	44639859
17799, 	0.016313, 	44892000
17899, 	0.016222, 	45144081
17999, 	0.016132, 	45396147
18099, 	0.016043, 	45648189
18199, 	0.015955, 	45900504
18299, 	0.015868, 	46152709
18399, 	0.015781, 	46404824
18499, 	0.015696, 	46657167
18599, 	0.015612, 	46909444
18699, 	0.015528, 	47161691
18799, 	0.015446, 	47413823
18899, 	0.015364, 	47666016
18999, 	0.015283, 	47918139
19099, 	0.015203, 	48170189
19199, 	0.015124, 	48422256
19299, 	0.015045, 	48674431
19399, 	0.014968, 	48926618
19499, 	0.014891, 	49178829
19599, 	0.014815, 	49431123
19699, 	0.014740, 	49683331
19799, 	0.014665, 	49935552
19899, 	0.014592, 	50187763
19999, 	0.014519, 	50440118
20099, 	0.014446, 	50692307
20199, 	0.014375, 	50944526
20299, 	0.014304, 	51196780
20399, 	0.014234, 	51448993
20499, 	0.014165, 	51701271
20599, 	0.014096, 	51953465
20699, 	0.014028, 	52205659
20799, 	0.013960, 	52457932
20899, 	0.013893, 	52710274
20999, 	0.013827, 	52962401
21099, 	0.013762, 	53214680
21199, 	0.013697, 	53466983
21299, 	0.013633, 	53719221
21399, 	0.013569, 	53971480
21499, 	0.013506, 	54223698
21599, 	0.013443, 	54475953
21699, 	0.013381, 	54728281
21799, 	0.013320, 	54980454
21899, 	0.013259, 	55232718
21999, 	0.013199, 	55485032
22099, 	0.013139, 	55737178
22199, 	0.013080, 	55989265
22299, 	0.013021, 	56241396
22399, 	0.012963, 	56493502
22499, 	0.012905, 	56745793
22599, 	0.012848, 	56998071
22699, 	0.012792, 	57250444
22799, 	0.012736, 	57502675
22899, 	0.012680, 	57754934
22999, 	0.012625, 	58007077
23099, 	0.012570, 	58259376
23199, 	0.012516, 	58511672
23299, 	0.012462, 	58763848
23399, 	0.012409, 	59016081
23499, 	0.012356, 	59268448
23599, 	0.012304, 	59520590
23699, 	0.012252, 	59772734
23799, 	0.012201, 	60024858
23899, 	0.012149, 	60276967
23999, 	0.012099, 	60529049
24099, 	0.012049, 	60781372
24199, 	0.011999, 	61033603
24299, 	0.011949, 	61285727
24399, 	0.011900, 	61538089
24499, 	0.011852, 	61790238
24599, 	0.011804, 	62042540
24699, 	0.011756, 	62294780
24799, 	0.011709, 	62547011
24899, 	0.011662, 	62799465
24999, 	0.011615, 	63051701
25099, 	0.011569, 	63303967
25199, 	0.011523, 	63556259
25299, 	0.011477, 	63808490
25399, 	0.011432, 	64060711
25499, 	0.011387, 	64312975
25599, 	0.011343, 	64565240
25699, 	0.011298, 	64817433
25799, 	0.011255, 	65069637
25899, 	0.011211, 	65321696
25999, 	0.011168, 	65573844
26099, 	0.011125, 	65825944
26199, 	0.011083, 	66078199
26299, 	0.011041, 	66330460
26399, 	0.010999, 	66582674
26499, 	0.010957, 	66834874
26599, 	0.010916, 	67087097
26699, 	0.010875, 	67339295
26799, 	0.010835, 	67591415
26899, 	0.010794, 	67843712
26999, 	0.010754, 	68095912
27099, 	0.010715, 	68348141
27199, 	0.010675, 	68600212
27299, 	0.010636, 	68852445
27399, 	0.010597, 	69104695
27499, 	0.010559, 	69356923
27599, 	0.010521, 	69609071
27699, 	0.010483, 	69861160
27799, 	0.010445, 	70113370
27899, 	0.010408, 	70365497
27999, 	0.010370, 	70617766
28099, 	0.010333, 	70869999
28199, 	0.010297, 	71122061
28299, 	0.010260, 	71374201
28399, 	0.010224, 	71626251
28499, 	0.010188, 	71878450
28599, 	0.010153, 	72130630
28699, 	0.010117, 	72382985
28799, 	0.010082, 	72635319
28899, 	0.010047, 	72887350
28999, 	0.010013, 	73139487
29099, 	0.009978, 	73391714
29199, 	0.009944, 	73643866
29299, 	0.009910, 	73896098
29399, 	0.009877, 	74148257
29499, 	0.009843, 	74400424
29599, 	0.009810, 	74652525
29699, 	0.009777, 	74904822
29799, 	0.009744, 	75157069
29899, 	0.009711, 	75409398
29999, 	0.009679, 	75661447
30099, 	0.009647, 	75913643
30199, 	0.009615, 	76165781
30299, 	0.009583, 	76418061
30399, 	0.009552, 	76670235
30499, 	0.009520, 	76922540
30599, 	0.009489, 	77174635
30699, 	0.009458, 	77426593
30799, 	0.009428, 	77678749
30899, 	0.009397, 	77931152
30999, 	0.009367, 	78183356
31099, 	0.009337, 	78435634
31199, 	0.009307, 	78687776
31299, 	0.009277, 	78939979
31399, 	0.009247, 	79192220
31499, 	0.009218, 	79444448
31599, 	0.009189, 	79696669
31699, 	0.009160, 	79948708
31799, 	0.009131, 	80200785
31899, 	0.009102, 	80453021
31999, 	0.009074, 	80705096
32099, 	0.009046, 	80957340
32199, 	0.009018, 	81209577
32299, 	0.008990, 	81461800
32399, 	0.008962, 	81713991
32499, 	0.008934, 	81966196
32599, 	0.008907, 	82218433
32699, 	0.008880, 	82470744
32799, 	0.008853, 	82722976
32899, 	0.008826, 	82975159
32999, 	0.008799, 	83227434
33099, 	0.008772, 	83479669
33199, 	0.008746, 	83731790
33299, 	0.008720, 	83983914
33399, 	0.008694, 	84236176
33499, 	0.008668, 	84488338
33599, 	0.008642, 	84740701
33699, 	0.008616, 	84992923
33799, 	0.008591, 	85245011
33899, 	0.008565, 	85497178
33999, 	0.008540, 	85749306
34099, 	0.008515, 	86001405
34199, 	0.008490, 	86253576
34299, 	0.008466, 	86505848
34399, 	0.008441, 	86757883
34499, 	0.008416, 	87009953
34599, 	0.008392, 	87262175
34699, 	0.008368, 	87514413
34799, 	0.008344, 	87766741
34899, 	0.008320, 	88018697
34999, 	0.008296, 	88270880
35099, 	0.008273, 	88523225
35199, 	0.008249, 	88775399
35299, 	0.008226, 	89027538
35399, 	0.008202, 	89279720
35499, 	0.008179, 	89531962
35599, 	0.008156, 	89784111
35699, 	0.008134, 	90036306
35799, 	0.008111, 	90288585
35899, 	0.008088, 	90540857
35999, 	0.008066, 	90793080
36099, 	0.008043, 	91045344
36199, 	0.008021, 	91297537
36299, 	0.007999, 	91549725
36399, 	0.007977, 	91802116
36499, 	0.007955, 	92054340
36599, 	0.007934, 	92306345
36699, 	0.007912, 	92558495
36799, 	0.007890, 	92810741
36899, 	0.007869, 	93062814
36999, 	0.007848, 	93314967
37099, 	0.007827, 	93567182
37199, 	0.007806, 	93819487
37299, 	0.007785, 	94071656
37399, 	0.007764, 	94323998
37499, 	0.007743, 	94576218
37599, 	0.007723, 	94828420
37699, 	0.007702, 	95080725
37799, 	0.007682, 	95332900
37899, 	0.007661, 	95585016
37999, 	0.007641, 	95837282
38099, 	0.007621, 	96089453
38199, 	0.007601, 	96341699
38299, 	0.007581, 	96593785
38399, 	0.007562, 	96845854
38499, 	0.007542, 	97098000
38599, 	0.007522, 	97350167
38699, 	0.007503, 	97602429
38799, 	0.007484, 	97854479
38899, 	0.007464, 	98106647
38999, 	0.007445, 	98358706
39099, 	0.007426, 	98611119
39199, 	0.007407, 	98863355
39299, 	0.007388, 	99115526
39399, 	0.007370, 	99367701
39499, 	0.007351, 	99619889
39599, 	0.007333, 	99872182
39699, 	0.007314, 	100124343
39799, 	0.007296, 	100376551
39899, 	0.007277, 	100628659
39999, 	0.007259, 	100880750
40099, 	0.007241, 	101132839
40199, 	0.007223, 	101384996
40299, 	0.007205, 	101637030
40399, 	0.007187, 	101889284
40499, 	0.007170, 	102141558
40599, 	0.007152, 	102393795
40699, 	0.007134, 	102645972
40799, 	0.007117, 	102898123
40899, 	0.007099, 	103150324
40999, 	0.007082, 	103402499
41099, 	0.007065, 	103654691
41199, 	0.007048, 	103907018
41299, 	0.007031, 	104159232
41399, 	0.007014, 	104411368
41499, 	0.006997, 	104663610
41599, 	0.006980, 	104915780
41699, 	0.006963, 	105168021
41799, 	0.006947, 	105420151
41899, 	0.006930, 	105672344
41999, 	0.006913, 	105924446
42099, 	0.006897, 	106176614
42199, 	0.006881, 	106428762
42299, 	0.006864, 	106681107
42399, 	0.006848, 	106933323
42499, 	0.006832, 	107185569
42599, 	0.006816, 	107437650
42699, 	0.006800, 	107689917
42799, 	0.006784, 	107942104
42899, 	0.006768, 	108194178
42999, 	0.006753, 	108446424
43099, 	0.006737, 	108698537
43199, 	0.006721, 	108950586
43299, 	0.006706, 	109202785
43399, 	0.006690, 	109454987
43499, 	0.006675, 	109707202
43599, 	0.006660, 	109959402
43699, 	0.006645, 	110211596
43799, 	0.006629, 	110463706
43899, 	0.006614, 	110715847
43999, 	0.006599, 	110967993
44099, 	0.006584, 	111220111
44199, 	0.006569, 	111472120
44299, 	0.006555, 	111724079
44399, 	0.006540, 	111976315
44499, 	0.006525, 	112228546
44599, 	0.006510, 	112480772
44699, 	0.006496, 	112733128
44799, 	0.006481, 	112985430
44899, 	0.006467, 	113237627
44999, 	0.006453, 	113489704
45099, 	0.006438, 	113741930
45199, 	0.006424, 	113994126
45299, 	0.006410, 	114246282
45399, 	0.006396, 	114498590
45499, 	0.006382, 	114750622
45599, 	0.006368, 	115002768
45699, 	0.006354, 	115254928
45799, 	0.006340, 	115507195
45899, 	0.006326, 	115759574
45999, 	0.006312, 	116011749
46099, 	0.006299, 	116263909
46199, 	0.006285, 	116516070
46299, 	0.006271, 	116768225
46399, 	0.006258, 	117020308
46499, 	0.006244, 	117272464
46599, 	0.006231, 	117524644
46699, 	0.006218, 	117776958
46799, 	0.006204, 	118029227
46899, 	0.006191, 	118281362
46999, 	0.006178, 	118533488
47099, 	0.006165, 	118785667
47199, 	0.006152, 	119037857
47299, 	0.006139, 	119290029
47399, 	0.006126, 	119542163
47499, 	0.006113, 	119794353
47599, 	0.006100, 	120046510
47699, 	0.006087, 	120298695
47799, 	0.006075, 	120550897
47899, 	0.006062, 	120803070
47999, 	0.006049, 	121055284
48099, 	0.006037, 	121307501
48199, 	0.006024, 	121559594
48299, 	0.006012, 	121811854
48399, 	0.005999, 	122063990
48499, 	0.005987, 	122316209
48599, 	0.005975, 	122568331
48699, 	0.005962, 	122820484
48799, 	0.005950, 	123072616
48899, 	0.005938, 	123324842
48999, 	0.005926, 	123577112
49099, 	0.005914, 	123829345
49199, 	0.005902, 	124081514
49299, 	0.005890, 	124333628
49399, 	0.005878, 	124585767
49499, 	0.005866, 	124837981
49599, 	0.005854, 	125090126
49699, 	0.005842, 	125342381
49799, 	0.005831, 	125594526
49899, 	0.005819, 	125846758
49999, 	0.005807, 	126098938
50099, 	0.005796, 	126351003
50199, 	0.005784, 	126603176
50299, 	0.005773, 	126855455
50399, 	0.005761, 	127107644
50499, 	0.005750, 	127359798
50599, 	0.005738, 	127611972
50699, 	0.005727, 	127864181
50799, 	0.005716, 	128116403
50899, 	0.005705, 	128368606
50999, 	0.005693, 	128620763
51099, 	0.005682, 	128872812
51199, 	0.005671, 	129125121
51299, 	0.005660, 	129377355
51399, 	0.005649, 	129629558
51499, 	0.005638, 	129881700
51599, 	0.005627, 	130133876
51699, 	0.005616, 	130385865
51799, 	0.005606, 	130638281
51899, 	0.005595, 	130890448
51999, 	0.005584, 	131142484
52099, 	0.005573, 	131394473
52199, 	0.005563, 	131646839
52299, 	0.005552, 	131898994
52399, 	0.005541, 	132151098
52499, 	0.005531, 	132403260
52599, 	0.005520, 	132655564
52699, 	0.005510, 	132907886
52799, 	0.005499, 	133160221
52899, 	0.005489, 	133412410
52999, 	0.005479, 	133664482
53099, 	0.005468, 	133916680
53199, 	0.005458, 	134168884
53299, 	0.005448, 	134421179
53399, 	0.005438, 	134673378
53499, 	0.005427, 	134925650
53599, 	0.005417, 	135177752
53699, 	0.005407, 	135430017
53799, 	0.005397, 	135682280
53899, 	0.005387, 	135934597
53999, 	0.005377, 	136186837
54099, 	0.005367, 	136438910
54199, 	0.005357, 	136690949
54299, 	0.005347, 	136943128
54399, 	0.005338, 	137195346
54499, 	0.005328, 	137447754
54599, 	0.005318, 	137699842
54699, 	0.005308, 	137951937
54799, 	0.005299, 	138204340
54899, 	0.005289, 	138456502
54999, 	0.005279, 	138708792
55099, 	0.005270, 	138961098
55199, 	0.005260, 	139213385
55299, 	0.005251, 	139465563
55399, 	0.005241, 	139717634
55499, 	0.005232, 	139969788
55599, 	0.005222, 	140222008
55699, 	0.005213, 	140474141
55799, 	0.005204, 	140726365
55899, 	0.005194, 	140978557
55999, 	0.005185, 	141230717
56099, 	0.005176, 	141483040
56199, 	0.005167, 	141735237
56299, 	0.005157, 	141987294
56399, 	0.005148, 	142239401
56499, 	0.005139, 	142491477
56599, 	0.005130, 	142743693
56699, 	0.005121, 	142995884
56799, 	0.005112, 	143248115
56899, 	0.005103, 	143500395
56999, 	0.005094, 	143752636
57099, 	0.005085, 	144004878
57199, 	0.005076, 	144257128
57299, 	0.005067, 	144509443
57399, 	0.005059, 	144761646
57499, 	0.005050, 	145013790
57599, 	0.005041, 	145265914
57699, 	0.005032, 	145518141
57799, 	0.005024, 	145770477
57899, 	0.005015, 	146022729
57999, 	0.005006, 	146275009
58099, 	0.004998, 	146526909
58199, 	0.004989, 	146779219
58299, 	0.004981, 	147031525
58399, 	0.004972, 	147283749
58499, 	0.004964, 	147535931
58599, 	0.004955, 	147788164
58699, 	0.004947, 	148040442
58799, 	0.004938, 	148292737
58899, 	0.004930, 	148545012
58999, 	0.004921, 	148797270
59099, 	0.004913, 	149049478
59199, 	0.004905, 	149301472
59299, 	0.004897, 	149553615
59399, 	0.004888, 	149805825
59499, 	0.004880, 	150057982
59599, 	0.004872, 	150310081
59699, 	0.004864, 	150562312
59799, 	0.004856, 	150814595
59899, 	0.004847, 	151066814
59999, 	0.004839, 	151319003
60099, 	0.004831, 	151571074
60199, 	0.004823, 	151823169
60299, 	0.004815, 	152075376
60399, 	0.004807, 	152327586
60499, 	0.004799, 	152579721
60599, 	0.004791, 	152831947
60699, 	0.004784, 	153084297
60799, 	0.004776, 	153336633
60899, 	0.004768, 	153588767
60999, 	0.004760, 	153840987
61099, 	0.004752, 	154093216
61199, 	0.004745, 	154345440
61299, 	0.004737, 	154597655
61399, 	0.004729, 	154849954
61499, 	0.004721, 	155102149
61599, 	0.004714, 	155354369
61699, 	0.004706, 	155606491
61799, 	0.004698, 	155858918
61899, 	0.004691, 	156111217
61999, 	0.004683, 	156363720
62099, 	0.004676, 	156615942
62199, 	0.004668, 	156868110
62299, 	0.004661, 	157120371
62399, 	0.004653, 	157372569
62499, 	0.004646, 	157624839
62599, 	0.004638, 	157877078
62699, 	0.004631, 	158129346
62799, 	0.004624, 	158381576
62899, 	0.004616, 	158633687
62999, 	0.004609, 	158886016
63099, 	0.004602, 	159138238
63199, 	0.004594, 	159390394
63299, 	0.004587, 	159642595
63399, 	0.004580, 	159894662
63499, 	0.004573, 	160146861
63599, 	0.004565, 	160399080
63699, 	0.004558, 	160651273
63799, 	0.004551, 	160903401
63899, 	0.004544, 	161155740
63999, 	0.004537, 	161407862
64099, 	0.004530, 	161660064
64199, 	0.004523, 	161912314
64299, 	0.004516, 	162164652
64399, 	0.004509, 	162416908
64499, 	0.004502, 	162669014
64599, 	0.004495, 	162921172
64699, 	0.004488, 	163173337
64799, 	0.004481, 	163425575
64899, 	0.004474, 	163677814
64999, 	0.004467, 	163930015
65099, 	0.004460, 	164182099
65199, 	0.004453, 	164434219
65299, 	0.004447, 	164686360
65399, 	0.004440, 	164938599
65499, 	0.004433, 	165190866
65599, 	0.004426, 	165442894
65699, 	0.004420, 	165695118
65799, 	0.004413, 	165947273
65899, 	0.004406, 	166199495
65999, 	0.004399, 	166451685
66099, 	0.004393, 	166703881
66199, 	0.004386, 	166956028
66299, 	0.004380, 	167208277
66399, 	0.004373, 	167460491
66499, 	0.004366, 	167712740
66599, 	0.004360, 	167964927
66699, 	0.004353, 	168217050
66799, 	0.004347, 	168469241
66899, 	0.004340, 	168721450
66999, 	0.004334, 	168973676
67099, 	0.004327, 	169225881
67199, 	0.004321, 	169478050
67299, 	0.004314, 	169730307
67399, 	0.004308, 	169982556
67499, 	0.004302, 	170234936
67599, 	0.004295, 	170487078
67699, 	0.004289, 	170739249
67799, 	0.004283, 	170991446
67899, 	0.004276, 	171243817
67999, 	0.004270, 	171496093
68099, 	0.004264, 	171748305
68199, 	0.004258, 	172000475
68299, 	0.004251, 	172252835
68399, 	0.004245, 	172504980
68499, 	0.004239, 	172757153
68599, 	0.004233, 	173009333
68699, 	0.004227, 	173261512
68799, 	0.004220, 	173513738
68899, 	0.004214, 	173765985
68999, 	0.004208, 	174018165
69099, 	0.004202, 	174270478
69199, 	0.004196, 	174522424
69299, 	0.004190, 	174774591
69399, 	0.004184, 	175026629
69499, 	0.004178, 	175278827
69599, 	0.004172, 	175531073
69699, 	0.004166, 	175783352
69799, 	0.004160, 	176035546
69899, 	0.004154, 	176287825
69999, 	0.004148, 	176539939
70099, 	0.004142, 	176792159
70199, 	0.004136, 	177044319
70299, 	0.004130, 	177296430
70399, 	0.004124, 	177548481
70499, 	0.004119, 	177800736
70599, 	0.004113, 	178053191
70699, 	0.004107, 	178305364
70799, 	0.004101, 	178557575
70899, 	0.004095, 	178809913
70999, 	0.004090, 	179062144
71099, 	0.004084, 	179314370
71199, 	0.004078, 	179566544
71299, 	0.004072, 	179818678
71399, 	0.004067, 	180070894
71499, 	0.004061, 	180323059
71599, 	0.004055, 	180575348
71699, 	0.004050, 	180827482
71799, 	0.004044, 	181079803
71899, 	0.004038, 	181331921
71999, 	0.004033, 	181583951
72099, 	0.004027, 	181836280
72199, 	0.004022, 	182088637
72299, 	0.004016, 	182340846
72399, 	0.004011, 	182592932
72499, 	0.004005, 	182845229
72599, 	0.004000, 	183097550
72699, 	0.003994, 	183349657
72799, 	0.003989, 	183601862
72899, 	0.003983, 	183854153
72999, 	0.003978, 	184106372
73099, 	0.003972, 	184358487
73199, 	0.003967, 	184610507
73299, 	0.003961, 	184862680
73399, 	0.003956, 	185114813
73499, 	0.003951, 	185367052
73599, 	0.003945, 	185619425
73699, 	0.003940, 	185871698
73799, 	0.003934, 	186123804
73899, 	0.003929, 	186375917
73999, 	0.003924, 	186628186
74099, 	0.003919, 	186880378
74199, 	0.003913, 	187132618
74299, 	0.003908, 	187384846
74399, 	0.003903, 	187636969
74499, 	0.003898, 	187889163
74599, 	0.003892, 	188141405
74699, 	0.003887, 	188393680
74799, 	0.003882, 	188645990
74899, 	0.003877, 	188898145
74999, 	0.003872, 	189150393
75099, 	0.003866, 	189402495
75199, 	0.003861, 	189654668
75299, 	0.003856, 	189906940
75399, 	0.003851, 	190158987
75499, 	0.003846, 	190411310
75599, 	0.003841, 	190663590
75699, 	0.003836, 	190915640
75799, 	0.003831, 	191167934
75899, 	0.003826, 	191420200
75999, 	0.003821, 	191672455
76099, 	0.003816, 	191924545
76199, 	0.003811, 	192176650
76299, 	0.003806, 	192428812
76399, 	0.003801, 	192681005
76499, 	0.003796, 	192933228
76599, 	0.003791, 	193185355
76699, 	0.003786, 	193437653
76799, 	0.003781, 	193689679
76899, 	0.003776, 	193941960
76999, 	0.003771, 	194194051
77099, 	0.003766, 	194446377
77199, 	0.003761, 	194698548
77299, 	0.003756, 	194950668
77399, 	0.003751, 	195202836
77499, 	0.003747, 	195455064
77599, 	0.003742, 	195707292
77699, 	0.003737, 	195959568
77799, 	0.003732, 	196211813
77899, 	0.003727, 	196464166
77999, 	0.003723, 	196716396
78099, 	0.003718, 	196968528
78199, 	0.003713, 	197220713
78299, 	0.003708, 	197472821
78399, 	0.003704, 	197724897
78499, 	0.003699, 	197976961
78599, 	0.003694, 	198229186
78699, 	0.003690, 	198481305
78799, 	0.003685, 	198733364
78899, 	0.003680, 	198985625
78999, 	0.003675, 	199237787
79099, 	0.003671, 	199489877
79199, 	0.003666, 	199742104
79299, 	0.003662, 	199994220
79399, 	0.003657, 	200246536
79499, 	0.003652, 	200498830
79599, 	0.003648, 	200751113
79699, 	0.003643, 	201003195
79799, 	0.003639, 	201255479
79899, 	0.003634, 	201507722
79999, 	0.003630, 	201759976
80099, 	0.003625, 	202012051
80199, 	0.003620, 	202264332
80299, 	0.003616, 	202516331
80399, 	0.003611, 	202768367
80499, 	0.003607, 	203020690
80599, 	0.003603, 	203272780
80699, 	0.003598, 	203525029
80799, 	0.003594, 	203777102
80899, 	0.003589, 	204029237
80999, 	0.003585, 	204281362
81099, 	0.003580, 	204533653
81199, 	0.003576, 	204785811
81299, 	0.003572, 	205037997
81399, 	0.003567, 	205290277
81499, 	0.003563, 	205542458
81599, 	0.003558, 	205794675
81699, 	0.003554, 	206046738
81799, 	0.003550, 	206298817
81899, 	0.003545, 	206551071
81999, 	0.003541, 	206803412
82099, 	0.003537, 	207055686
82199, 	0.003532, 	207307858
82299, 	0.003528, 	207560089
82399, 	0.003524, 	207812294
82499, 	0.003520, 	208064531
82599, 	0.003515, 	208316733
82699, 	0.003511, 	208569020
82799, 	0.003507, 	208821301
82899, 	0.003503, 	209073476
82999, 	0.003498, 	209325607
83099, 	0.003494, 	209577870
83199, 	0.003490, 	209830079
83299, 	0.003486, 	210082353
83399, 	0.003482, 	210334526
83499, 	0.003477, 	210586782
83599, 	0.003473, 	210839047
83699, 	0.003469, 	211091165
83799, 	0.003465, 	211343306
83899, 	0.003461, 	211595455
83999, 	0.003457, 	211847569
84099, 	0.003453, 	212099774
84199, 	0.003448, 	212352157
84299, 	0.003444, 	212604289
84399, 	0.003440, 	212856539
84499, 	0.003436, 	213108649
84599, 	0.003432, 	213360844
84699, 	0.003428, 	213613017
84799, 	0.003424, 	213865368
84899, 	0.003420, 	214117604
84999, 	0.003416, 	214369764
85099, 	0.003412, 	214622022
85199, 	0.003408, 	214874115
85299, 	0.003404, 	215126374
85399, 	0.003400, 	215378371
85499, 	0.003396, 	215630309
85599, 	0.003392, 	215882466
85699, 	0.003388, 	216134612
85799, 	0.003384, 	216386902
85899, 	0.003380, 	216639251
85999, 	0.003376, 	216891325
86099, 	0.003372, 	217143454
86199, 	0.003368, 	217395639
86299, 	0.003365, 	217648030
86399, 	0.003361, 	217900258
86499, 	0.003357, 	218152552
86599, 	0.003353, 	218404949
86699, 	0.003349, 	218657235
86799, 	0.003345, 	218909461
86899, 	0.003341, 	219161586
86999, 	0.003338, 	219413725
87099, 	0.003334, 	219665797
87199, 	0.003330, 	219918178
87299, 	0.003326, 	220170562
87399, 	0.003322, 	220422705
87499, 	0.003318, 	220675034
87599, 	0.003315, 	220927456
87699, 	0.003311, 	221179610
87799, 	0.003307, 	221431901
87899, 	0.003303, 	221684145
87999, 	0.003300, 	221936438
88099, 	0.003296, 	222188660
88199, 	0.003292, 	222440857
88299, 	0.003288, 	222693081
88399, 	0.003285, 	222945324
88499, 	0.003281, 	223197525
88599, 	0.003277, 	223449769
88699, 	0.003274, 	223702013
88799, 	0.003270, 	223954277
88899, 	0.003266, 	224206436
88999, 	0.003263, 	224458641
89099, 	0.003259, 	224710770
89199, 	0.003255, 	224963053
89299, 	0.003252, 	225215152
89399, 	0.003248, 	225467382
89499, 	0.003244, 	225719442
89599, 	0.003241, 	225971615
89699, 	0.003237, 	226223852
89799, 	0.003233, 	226476059
89899, 	0.003230, 	226728239
89999, 	0.003226, 	226980372
90099, 	0.003223, 	227232575
90199, 	0.003219, 	227484843
90299, 	0.003216, 	227737081
90399, 	0.003212, 	227989292
90499, 	0.003208, 	228241469
90599, 	0.003205, 	228493790
90699, 	0.003201, 	228746069
90799, 	0.003198, 	228998220
90899, 	0.003194, 	229250350
90999, 	0.003191, 	229502399
91099, 	0.003187, 	229754714
91199, 	0.003184, 	230007012
91299, 	0.003180, 	230259176
91399, 	0.003177, 	230511339
91499, 	0.003173, 	230763596
91599, 	0.003170, 	231015850
91699, 	0.003166, 	231267949
91799, 	0.003163, 	231520244
91899, 	0.003160, 	231772367
91999, 	0.003156, 	232024466
92099, 	0.003153, 	232276579
92199, 	0.003149, 	232528867
92299, 	0.003146, 	232781169
92399, 	0.003142, 	233033447
92499, 	0.003139, 	233285608
92599, 	0.003136, 	233537772
92699, 	0.003132, 	233790078
92799, 	0.003129, 	234042190
92899, 	0.003126, 	234294291
92999, 	0.003122, 	234546451
93099, 	0.003119, 	234798632
93199, 	0.003115, 	235050821
93299, 	0.003112, 	235303175
93399, 	0.003109, 	235555405
93499, 	0.003105, 	235807640
93599, 	0.003102, 	236060018
93699, 	0.003099, 	236312262
93799, 	0.003096, 	236564545
93899, 	0.003092, 	236816742
93999, 	0.003089, 	237068851
94099, 	0.003086, 	237320990
94199, 	0.003082, 	237572999
94299, 	0.003079, 	237825163
94399, 	0.003076, 	238077327
94499, 	0.003073, 	238329585
94599, 	0.003069, 	238581832
94699, 	0.003066, 	238833871
94799, 	0.003063, 	239086192
94899, 	0.003060, 	239338440
94999, 	0.003056, 	239590651
95099, 	0.003053, 	239842806
95199, 	0.003050, 	240095084
95299, 	0.003047, 	240347247
95399, 	0.003044, 	240599464
95499, 	0.003040, 	240851570
95599, 	0.003037, 	241103783
95699, 	0.003034, 	241356111
95799, 	0.003031, 	241608380
95899, 	0.003028, 	241860724
95999, 	0.003025, 	242112800
96099, 	0.003021, 	242364878
96199, 	0.003018, 	242617065
96299, 	0.003015, 	242869149
96399, 	0.003012, 	243121205
96499, 	0.003009, 	243373477
96599, 	0.003006, 	243625753
96699, 	0.003003, 	243877896
96799, 	0.003000, 	244130079
96899, 	0.002997, 	244382286
96999, 	0.002993, 	244634568
97099, 	0.002990, 	244886717
97199, 	0.002987, 	245138777
97299, 	0.002984, 	245391050
97399, 	0.002981, 	245643291
97499, 	0.002978, 	245895518
97599, 	0.002975, 	246147706
97699, 	0.002972, 	246400098
97799, 	0.002969, 	246652359
97899, 	0.002966, 	246904565
97999, 	0.002963, 	247156709
98099, 	0.002960, 	247408928
98199, 	0.002957, 	247661021
98299, 	0.002954, 	247913411
98399, 	0.002951, 	248165520
98499, 	0.002948, 	248417701
98599, 	0.002945, 	248669877
98699, 	0.002942, 	248922074
98799, 	0.002939, 	249174169
98899, 	0.002936, 	249426329
98999, 	0.002933, 	249678486
99099, 	0.002930, 	249930696
99199, 	0.002927, 	250183049
99299, 	0.002924, 	250435293
99399, 	0.002921, 	250687668
99499, 	0.002918, 	250939854
99599, 	0.002915, 	251192029
99699, 	0.002912, 	251444233
99799, 	0.002909, 	251696459
99899, 	0.002907, 	251948759
99999, 	0.002904, 	252200913


==> src/fig/bernoulli/baseline/dewa-p-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.222828, 	388745
199, 	0.202613, 	777553
299, 	0.160401, 	1166360
399, 	0.120602, 	1555121
499, 	0.096433, 	1943888
599, 	0.080334, 	2332668
699, 	0.068841, 	2721599
799, 	0.060225, 	3110402
899, 	0.053526, 	3499134
999, 	0.048168, 	3887916
1099, 	0.043785, 	4276837
1199, 	0.040133, 	4665639
1299, 	0.037044, 	5054406
1399, 	0.034396, 	5443128
1499, 	0.032101, 	5831985
1599, 	0.030094, 	6220767
1699, 	0.028323, 	6609591
1799, 	0.026748, 	6998308
1899, 	0.025340, 	7387118
1999, 	0.024072, 	7775884
2099, 	0.022925, 	8164575
2199, 	0.021883, 	8553374
2299, 	0.020931, 	8942156
2399, 	0.020058, 	9331002
2499, 	0.019256, 	9719820
2599, 	0.018515, 	10108699
2699, 	0.017829, 	10497504
2799, 	0.017192, 	10886284
2899, 	0.016599, 	11275115
2999, 	0.016045, 	11663868
3099, 	0.015528, 	12052613
3199, 	0.015042, 	12441465
3299, 	0.014586, 	12830198
3399, 	0.014157, 	13218991
3499, 	0.013753, 	13607861
3599, 	0.013370, 	13996541
3699, 	0.013009, 	14385334
3799, 	0.012666, 	14774163
3899, 	0.012342, 	15162946
3999, 	0.012033, 	15551719
4099, 	0.011739, 	15940496
4199, 	0.011460, 	16329324
4299, 	0.011193, 	16718098
4399, 	0.010939, 	17106870
4499, 	0.010696, 	17495681
4599, 	0.010463, 	17884450
4699, 	0.010240, 	18273259
4799, 	0.010027, 	18662041
4899, 	0.009822, 	19050777
4999, 	0.009626, 	19439626
5099, 	0.009437, 	19828428
5199, 	0.009256, 	20217229
5299, 	0.009081, 	20606036
5399, 	0.008913, 	20994801
5499, 	0.008751, 	21383576
5599, 	0.008594, 	21772370
5699, 	0.008444, 	22161108
5799, 	0.008298, 	22549929
5899, 	0.008157, 	22938753
5999, 	0.008021, 	23327503
6099, 	0.007890, 	23716395
6199, 	0.007763, 	24105303
6299, 	0.007639, 	24494117
6399, 	0.007520, 	24882855
6499, 	0.007404, 	25271639
6599, 	0.007292, 	25660464
6699, 	0.007183, 	26049215
6799, 	0.007078, 	26438039
6899, 	0.006975, 	26826866
6999, 	0.006875, 	27215551
7099, 	0.006778, 	27604361
7199, 	0.006684, 	27993170
7299, 	0.006593, 	28382125
7399, 	0.006504, 	28770859
7499, 	0.006417, 	29159722
7599, 	0.006332, 	29548529
7699, 	0.006250, 	29937367
7799, 	0.006170, 	30326040
7899, 	0.006092, 	30714766
7999, 	0.006016, 	31103496
8099, 	0.005941, 	31492334
8199, 	0.005869, 	31881077
8299, 	0.005798, 	32269861
8399, 	0.005729, 	32658737
8499, 	0.005662, 	33047572
8599, 	0.005596, 	33436358
8699, 	0.005532, 	33825047
8799, 	0.005469, 	34213852
8899, 	0.005407, 	34602684
8999, 	0.005347, 	34991489
9099, 	0.005288, 	35380243
9199, 	0.005231, 	35769107
9299, 	0.005175, 	36157923
9399, 	0.005120, 	36546733
9499, 	0.005066, 	36935507
9599, 	0.005013, 	37324255
9699, 	0.004961, 	37713131
9799, 	0.004911, 	38101911
9899, 	0.004861, 	38490788
9999, 	0.004812, 	38879557


==> src/fig/bernoulli/baseline/ewa-m.txt <==
t, 	regret, 	communication
99, 	0.272727, 	505000
199, 	0.251256, 	1010000
299, 	0.173913, 	1515000
399, 	0.132832, 	2020000
499, 	0.106212, 	2525000
599, 	0.088481, 	3030000
699, 	0.075823, 	3535000
799, 	0.066333, 	4040000
899, 	0.058954, 	4545000
999, 	0.053053, 	5050000
1099, 	0.048226, 	5555000
1199, 	0.044204, 	6060000
1299, 	0.040801, 	6565000
1399, 	0.037884, 	7070000
1499, 	0.035357, 	7575000
1599, 	0.033146, 	8080000
1699, 	0.031195, 	8585000
1799, 	0.029461, 	9090000
1899, 	0.027909, 	9595000
1999, 	0.026513, 	10100000
2099, 	0.025250, 	10605000
2199, 	0.024102, 	11110000
2299, 	0.023054, 	11615000
2399, 	0.022093, 	12120000
2499, 	0.021208, 	12625000
2599, 	0.020392, 	13130000
2699, 	0.019637, 	13635000
2799, 	0.018935, 	14140000
2899, 	0.018282, 	14645000
2999, 	0.017673, 	15150000
3099, 	0.017102, 	15655000
3199, 	0.016568, 	16160000
3299, 	0.016065, 	16665000
3399, 	0.015593, 	17170000
3499, 	0.015147, 	17675000
3599, 	0.014726, 	18180000
3699, 	0.014328, 	18685000
3799, 	0.013951, 	19190000
3899, 	0.013593, 	19695000
3999, 	0.013253, 	20200000
4099, 	0.012930, 	20705000
4199, 	0.012622, 	21210000
4299, 	0.012328, 	21715000
4399, 	0.012048, 	22220000
4499, 	0.011780, 	22725000
4599, 	0.011524, 	23230000
4699, 	0.011279, 	23735000
4799, 	0.011044, 	24240000
4899, 	0.010819, 	24745000
4999, 	0.010602, 	25250000
5099, 	0.010394, 	25755000
5199, 	0.010194, 	26260000
5299, 	0.010002, 	26765000
5399, 	0.009817, 	27270000
5499, 	0.009638, 	27775000
5599, 	0.009466, 	28280000
5699, 	0.009300, 	28785000
5799, 	0.009140, 	29290000
5899, 	0.008985, 	29795000
5999, 	0.008835, 	30300000
6099, 	0.008690, 	30805000
6199, 	0.008550, 	31310000
6299, 	0.008414, 	31815000
6399, 	0.008283, 	32320000
6499, 	0.008155, 	32825000
6599, 	0.008032, 	33330000
6699, 	0.007912, 	33835000
6799, 	0.007795, 	34340000
6899, 	0.007682, 	34845000
6999, 	0.007573, 	35350000
7099, 	0.007466, 	35855000
7199, 	0.007362, 	36360000
7299, 	0.007261, 	36865000
7399, 	0.007163, 	37370000
7499, 	0.007068, 	37875000
7599, 	0.006975, 	38380000
7699, 	0.006884, 	38885000
7799, 	0.006796, 	39390000
7899, 	0.006710, 	39895000
7999, 	0.006626, 	40400000
8099, 	0.006544, 	40905000
8199, 	0.006464, 	41410000
8299, 	0.006386, 	41915000
8399, 	0.006310, 	42420000
8499, 	0.006236, 	42925000
8599, 	0.006164, 	43430000
8699, 	0.006093, 	43935000
8799, 	0.006023, 	44440000
8899, 	0.005956, 	44945000
8999, 	0.005890, 	45450000
9099, 	0.005825, 	45955000
9199, 	0.005761, 	46460000
9299, 	0.005700, 	46965000
9399, 	0.005639, 	47470000
9499, 	0.005580, 	47975000
9599, 	0.005521, 	48480000
9699, 	0.005464, 	48985000
9799, 	0.005409, 	49490000
9899, 	0.005354, 	49995000
9999, 	0.005301, 	50500000


==> src/fig/bernoulli/baseline/ewa.txt <==
t, 	regret, 	communication
99, 	0.254343, 	510000
199, 	0.202513, 	1020000
299, 	0.148562, 	1530000
399, 	0.111328, 	2040000
499, 	0.089018, 	2550000
599, 	0.074157, 	3060000
699, 	0.063548, 	3570000
799, 	0.055594, 	4080000
899, 	0.049410, 	4590000
999, 	0.044464, 	5100000
1099, 	0.040419, 	5610000
1199, 	0.037048, 	6120000
1299, 	0.034196, 	6630000
1399, 	0.031751, 	7140000
1499, 	0.029633, 	7650000
1599, 	0.027780, 	8160000
1699, 	0.026145, 	8670000
1799, 	0.024691, 	9180000
1899, 	0.023391, 	9690000
1999, 	0.022221, 	10200000
2099, 	0.021162, 	10710000
2199, 	0.020200, 	11220000
2299, 	0.019321, 	11730000
2399, 	0.018516, 	12240000
2499, 	0.017775, 	12750000
2599, 	0.017091, 	13260000
2699, 	0.016458, 	13770000
2799, 	0.015870, 	14280000
2899, 	0.015323, 	14790000
2999, 	0.014812, 	15300000
3099, 	0.014334, 	15810000
3199, 	0.013886, 	16320000
3299, 	0.013465, 	16830000
3399, 	0.013069, 	17340000
3499, 	0.012695, 	17850000
3599, 	0.012342, 	18360000
3699, 	0.012009, 	18870000
3799, 	0.011693, 	19380000
3899, 	0.011393, 	19890000
3999, 	0.011108, 	20400000
4099, 	0.010837, 	20910000
4199, 	0.010579, 	21420000
4299, 	0.010333, 	21930000
4399, 	0.010098, 	22440000
4499, 	0.009873, 	22950000
4599, 	0.009659, 	23460000
4699, 	0.009453, 	23970000
4799, 	0.009256, 	24480000
4899, 	0.009067, 	24990000
4999, 	0.008886, 	25500000
5099, 	0.008712, 	26010000
5199, 	0.008544, 	26520000
5299, 	0.008383, 	27030000
5399, 	0.008227, 	27540000
5499, 	0.008078, 	28050000
5599, 	0.007934, 	28560000
5699, 	0.007794, 	29070000
5799, 	0.007660, 	29580000
5899, 	0.007530, 	30090000
5999, 	0.007405, 	30600000
6099, 	0.007283, 	31110000
6199, 	0.007166, 	31620000
6299, 	0.007052, 	32130000
6399, 	0.006942, 	32640000
6499, 	0.006835, 	33150000
6599, 	0.006731, 	33660000
6699, 	0.006631, 	34170000
6799, 	0.006533, 	34680000
6899, 	0.006439, 	35190000
6999, 	0.006347, 	35700000
7099, 	0.006257, 	36210000
7199, 	0.006170, 	36720000
7299, 	0.006086, 	37230000
7399, 	0.006004, 	37740000
7499, 	0.005923, 	38250000
7599, 	0.005846, 	38760000
7699, 	0.005770, 	39270000
7799, 	0.005696, 	39780000
7899, 	0.005623, 	40290000
7999, 	0.005553, 	40800000
8099, 	0.005485, 	41310000
8199, 	0.005418, 	41820000
8299, 	0.005352, 	42330000
8399, 	0.005289, 	42840000
8499, 	0.005226, 	43350000
8599, 	0.005166, 	43860000
8699, 	0.005106, 	44370000
8799, 	0.005048, 	44880000
8899, 	0.004992, 	45390000
8999, 	0.004936, 	45900000
9099, 	0.004882, 	46410000
9199, 	0.004829, 	46920000
9299, 	0.004777, 	47430000
9399, 	0.004726, 	47940000
9499, 	0.004676, 	48450000
9599, 	0.004628, 	48960000
9699, 	0.004580, 	49470000
9799, 	0.004533, 	49980000
9899, 	0.004487, 	50490000
9999, 	0.004442, 	51000000


==> src/fig/bernoulli/baseline/exp3-m.txt <==
t, 	regret, 	communication
99, 	0.303030, 	10000
199, 	0.266332, 	20000
299, 	0.287625, 	30000
399, 	0.253133, 	40000
499, 	0.270541, 	50000
599, 	0.285476, 	60000
699, 	0.278970, 	70000
799, 	0.267835, 	80000
899, 	0.270300, 	90000
999, 	0.266266, 	100000
1099, 	0.269336, 	110000
1199, 	0.267723, 	120000
1299, 	0.260970, 	130000
1399, 	0.260186, 	140000
1499, 	0.252168, 	150000
1599, 	0.258286, 	160000
1699, 	0.253090, 	170000
1799, 	0.252918, 	180000
1899, 	0.251711, 	190000
1999, 	0.254127, 	200000
2099, 	0.253930, 	210000
2199, 	0.254206, 	220000
2299, 	0.252284, 	230000
2399, 	0.250521, 	240000
2499, 	0.250900, 	250000
2599, 	0.250866, 	260000
2699, 	0.247499, 	270000
2799, 	0.245088, 	280000
2899, 	0.244912, 	290000
2999, 	0.243414, 	300000
3099, 	0.243304, 	310000
3199, 	0.246327, 	320000
3299, 	0.244013, 	330000
3399, 	0.240071, 	340000
3499, 	0.238925, 	350000
3599, 	0.238122, 	360000
3699, 	0.236821, 	370000
3799, 	0.240326, 	380000
3899, 	0.239549, 	390000
3999, 	0.240060, 	400000
4099, 	0.239571, 	410000
4199, 	0.238866, 	420000
4299, 	0.237264, 	430000
4399, 	0.239373, 	440000
4499, 	0.240498, 	450000
4599, 	0.239835, 	460000
4699, 	0.241328, 	470000
4799, 	0.240884, 	480000
4899, 	0.240661, 	490000
4999, 	0.240648, 	500000
5099, 	0.242204, 	510000
5199, 	0.244085, 	520000
5299, 	0.245518, 	530000
5399, 	0.245971, 	540000
5499, 	0.245863, 	550000
5599, 	0.244329, 	560000
5699, 	0.245482, 	570000
5799, 	0.245387, 	580000
5899, 	0.245126, 	590000
5999, 	0.243874, 	600000
6099, 	0.244138, 	610000
6199, 	0.243588, 	620000
6299, 	0.243531, 	630000
6399, 	0.243476, 	640000
6499, 	0.244961, 	650000
6599, 	0.246704, 	660000
6699, 	0.244663, 	670000
6799, 	0.245919, 	680000
6899, 	0.245833, 	690000
6999, 	0.245892, 	700000
7099, 	0.245668, 	710000
7199, 	0.244478, 	720000
7299, 	0.243869, 	730000
7399, 	0.244628, 	740000
7499, 	0.244966, 	750000
7599, 	0.245164, 	760000
7699, 	0.245227, 	770000
7799, 	0.245031, 	780000
7899, 	0.245348, 	790000
7999, 	0.246031, 	800000
8099, 	0.246327, 	810000
8199, 	0.245762, 	820000
8299, 	0.245210, 	830000
8399, 	0.243958, 	840000
8499, 	0.244382, 	850000
8599, 	0.244447, 	860000
8699, 	0.244511, 	870000
8799, 	0.245141, 	880000
8899, 	0.244971, 	890000
8999, 	0.245027, 	900000
9099, 	0.245192, 	910000
9199, 	0.246440, 	920000
9299, 	0.246478, 	930000
9399, 	0.245345, 	940000
9499, 	0.244973, 	950000
9599, 	0.243671, 	960000
9699, 	0.241571, 	970000
9799, 	0.241657, 	980000
9899, 	0.241843, 	990000
9999, 	0.242224, 	1000000
10099, 	0.241806, 	1010000
10199, 	0.241298, 	1020000
10299, 	0.243227, 	1030000
10399, 	0.243581, 	1040000
10499, 	0.242880, 	1050000
10599, 	0.242004, 	1060000
10699, 	0.241424, 	1070000
10799, 	0.240485, 	1080000
10899, 	0.240756, 	1090000
10999, 	0.242022, 	1100000
11099, 	0.242544, 	1110000
11199, 	0.242611, 	1120000
11299, 	0.242853, 	1130000
11399, 	0.242390, 	1140000
11499, 	0.242456, 	1150000
11599, 	0.242262, 	1160000
11699, 	0.242585, 	1170000
11799, 	0.242309, 	1180000
11899, 	0.242037, 	1190000
11999, 	0.242437, 	1200000
12099, 	0.241921, 	1210000
12199, 	0.241823, 	1220000
12299, 	0.242134, 	1230000
12399, 	0.242116, 	1240000
12499, 	0.241539, 	1250000
12599, 	0.241845, 	1260000
12699, 	0.241515, 	1270000
12799, 	0.240253, 	1280000
12899, 	0.240019, 	1290000
12999, 	0.239403, 	1300000
13099, 	0.238873, 	1310000
13199, 	0.238124, 	1320000
13299, 	0.237988, 	1330000
13399, 	0.237630, 	1340000
13499, 	0.237055, 	1350000
13599, 	0.236635, 	1360000
13699, 	0.236295, 	1370000
13799, 	0.236177, 	1380000
13899, 	0.235700, 	1390000
13999, 	0.235088, 	1400000
14099, 	0.234556, 	1410000
14199, 	0.234101, 	1420000
14299, 	0.233583, 	1430000
14399, 	0.233280, 	1440000
14499, 	0.233533, 	1450000
14599, 	0.233304, 	1460000
14699, 	0.232805, 	1470000
14799, 	0.232381, 	1480000
14899, 	0.232700, 	1490000
14999, 	0.231749, 	1500000
15099, 	0.231207, 	1510000
15199, 	0.231331, 	1520000
15299, 	0.231126, 	1530000
15399, 	0.230470, 	1540000
15499, 	0.229692, 	1550000
15599, 	0.229245, 	1560000
15699, 	0.228868, 	1570000
15799, 	0.228749, 	1580000
15899, 	0.228694, 	1590000
15999, 	0.228014, 	1600000
16099, 	0.227592, 	1610000
16199, 	0.227483, 	1620000
16299, 	0.227192, 	1630000
16399, 	0.226843, 	1640000
16499, 	0.227044, 	1650000
16599, 	0.226218, 	1660000
16699, 	0.226181, 	1670000
16799, 	0.225906, 	1680000
16899, 	0.225635, 	1690000
16999, 	0.225072, 	1700000
17099, 	0.224341, 	1710000
17199, 	0.223792, 	1720000
17299, 	0.223655, 	1730000
17399, 	0.223231, 	1740000
17499, 	0.222927, 	1750000
17599, 	0.222854, 	1760000
17699, 	0.222555, 	1770000
17799, 	0.222091, 	1780000
17899, 	0.221577, 	1790000
17999, 	0.221235, 	1800000
18099, 	0.221007, 	1810000
18199, 	0.220507, 	1820000
18299, 	0.220067, 	1830000
18399, 	0.219577, 	1840000
18499, 	0.218823, 	1850000
18599, 	0.218506, 	1860000
18699, 	0.217873, 	1870000
18799, 	0.217458, 	1880000
18899, 	0.217366, 	1890000
18999, 	0.216906, 	1900000
19099, 	0.216765, 	1910000
19199, 	0.216418, 	1920000
19299, 	0.215607, 	1930000
19399, 	0.214960, 	1940000
19499, 	0.214678, 	1950000
19599, 	0.214246, 	1960000
19699, 	0.214173, 	1970000
19799, 	0.214152, 	1980000
19899, 	0.213880, 	1990000
19999, 	0.213611, 	2000000
20099, 	0.213095, 	2010000
20199, 	0.212585, 	2020000
20299, 	0.212178, 	2030000
20399, 	0.211775, 	2040000
20499, 	0.211230, 	2050000
20599, 	0.210399, 	2060000
20699, 	0.210010, 	2070000
20799, 	0.209337, 	2080000
20899, 	0.209101, 	2090000
20999, 	0.208819, 	2100000
21099, 	0.208446, 	2110000
21199, 	0.208123, 	2120000
21299, 	0.207428, 	2130000
21399, 	0.206785, 	2140000
21499, 	0.206335, 	2150000
21599, 	0.205565, 	2160000
21699, 	0.204986, 	2170000
21799, 	0.204321, 	2180000
21899, 	0.203754, 	2190000
21999, 	0.203100, 	2200000
22099, 	0.202634, 	2210000
22199, 	0.202171, 	2220000
22299, 	0.201489, 	2230000
22399, 	0.201259, 	2240000
22499, 	0.200853, 	2250000
22599, 	0.200274, 	2260000
22699, 	0.200361, 	2270000
22799, 	0.199921, 	2280000
22899, 	0.199528, 	2290000
22999, 	0.199052, 	2300000
23099, 	0.198537, 	2310000
23199, 	0.197983, 	2320000
23299, 	0.197262, 	2330000
23399, 	0.196931, 	2340000
23499, 	0.196562, 	2350000
23599, 	0.196025, 	2360000
23699, 	0.195958, 	2370000
23799, 	0.195512, 	2380000
23899, 	0.195155, 	2390000
23999, 	0.194800, 	2400000
24099, 	0.194199, 	2410000
24199, 	0.194099, 	2420000
24299, 	0.193424, 	2430000
24399, 	0.193123, 	2440000
24499, 	0.192824, 	2450000
24599, 	0.192447, 	2460000
24699, 	0.191870, 	2470000
24799, 	0.191459, 	2480000
24899, 	0.191012, 	2490000
24999, 	0.190688, 	2500000
25099, 	0.190127, 	2510000
25199, 	0.189650, 	2520000
25299, 	0.189375, 	2530000
25399, 	0.188866, 	2540000
25499, 	0.188556, 	2550000
25599, 	0.188054, 	2560000
25699, 	0.187517, 	2570000
25799, 	0.187178, 	2580000
25899, 	0.186880, 	2590000
25999, 	0.186507, 	2600000
26099, 	0.185946, 	2610000
26199, 	0.185656, 	2620000
26299, 	0.185406, 	2630000
26399, 	0.184855, 	2640000
26499, 	0.184347, 	2650000
26599, 	0.184105, 	2660000
26699, 	0.183752, 	2670000
26799, 	0.183402, 	2680000
26899, 	0.182832, 	2690000
26999, 	0.182599, 	2700000
27099, 	0.182036, 	2710000
27199, 	0.181624, 	2720000
27299, 	0.181032, 	2730000
27399, 	0.180664, 	2740000
27499, 	0.180225, 	2750000
27599, 	0.179898, 	2760000
27699, 	0.179429, 	2770000
27799, 	0.178963, 	2780000
27899, 	0.178680, 	2790000
27999, 	0.178399, 	2800000
28099, 	0.177871, 	2810000
28199, 	0.177276, 	2820000
28299, 	0.176826, 	2830000
28399, 	0.176379, 	2840000
28499, 	0.175796, 	2850000
28599, 	0.175496, 	2860000
28699, 	0.175128, 	2870000
28799, 	0.174832, 	2880000
28899, 	0.174504, 	2890000
28999, 	0.174109, 	2900000
29099, 	0.173614, 	2910000
29199, 	0.173088, 	2920000
29299, 	0.172600, 	2930000
29399, 	0.172183, 	2940000
29499, 	0.171870, 	2950000
29599, 	0.171492, 	2960000
29699, 	0.171252, 	2970000
29799, 	0.170811, 	2980000
29899, 	0.170374, 	2990000
29999, 	0.169906, 	3000000
30099, 	0.169474, 	3010000
30199, 	0.169045, 	3020000
30299, 	0.168652, 	3030000
30399, 	0.168427, 	3040000
30499, 	0.168006, 	3050000
30599, 	0.167685, 	3060000
30699, 	0.167269, 	3070000
30799, 	0.166953, 	3080000
30899, 	0.166478, 	3090000
30999, 	0.166038, 	3100000
31099, 	0.165600, 	3110000
31199, 	0.165262, 	3120000
31299, 	0.164861, 	3130000
31399, 	0.164591, 	3140000
31499, 	0.164196, 	3150000
31599, 	0.163644, 	3160000
31699, 	0.163349, 	3170000
31799, 	0.162930, 	3180000
31899, 	0.162356, 	3190000
31999, 	0.161943, 	3200000
32099, 	0.161656, 	3210000
32199, 	0.161309, 	3220000
32299, 	0.160903, 	3230000
32399, 	0.160468, 	3240000
32499, 	0.160251, 	3250000
32599, 	0.159913, 	3260000
32699, 	0.159393, 	3270000
32799, 	0.159151, 	3280000
32899, 	0.158789, 	3290000
32999, 	0.158459, 	3300000
33099, 	0.158071, 	3310000
33199, 	0.157806, 	3320000
33299, 	0.157452, 	3330000
33399, 	0.157071, 	3340000
33499, 	0.156572, 	3350000
33599, 	0.156255, 	3360000
33699, 	0.155791, 	3370000
33799, 	0.155508, 	3380000
33899, 	0.155314, 	3390000
33999, 	0.154946, 	3400000
34099, 	0.154550, 	3410000
34199, 	0.154127, 	3420000
34299, 	0.153911, 	3430000
34399, 	0.153493, 	3440000
34499, 	0.153164, 	3450000
34599, 	0.152779, 	3460000
34699, 	0.152454, 	3470000
34799, 	0.152188, 	3480000
34899, 	0.151838, 	3490000
34999, 	0.151461, 	3500000
35099, 	0.151144, 	3510000
35199, 	0.150800, 	3520000
35299, 	0.150486, 	3530000
35399, 	0.150202, 	3540000
35499, 	0.149892, 	3550000
35599, 	0.149527, 	3560000
35699, 	0.149220, 	3570000
35799, 	0.148859, 	3580000
35899, 	0.148556, 	3590000
35999, 	0.148282, 	3600000
36099, 	0.147927, 	3610000
36199, 	0.147656, 	3620000
36299, 	0.147304, 	3630000
36399, 	0.147010, 	3640000
36499, 	0.146689, 	3650000
36599, 	0.146425, 	3660000
36699, 	0.146244, 	3670000
36799, 	0.145819, 	3680000
36899, 	0.145505, 	3690000
36999, 	0.145355, 	3700000
37099, 	0.144937, 	3710000
37199, 	0.144628, 	3720000
37299, 	0.144347, 	3730000
37399, 	0.144015, 	3740000
37499, 	0.143657, 	3750000
37599, 	0.143435, 	3760000
37699, 	0.143107, 	3770000
37799, 	0.142782, 	3780000
37899, 	0.142458, 	3790000
37999, 	0.142214, 	3800000
38099, 	0.141920, 	3810000
38199, 	0.141653, 	3820000
38299, 	0.141492, 	3830000
38399, 	0.141176, 	3840000
38499, 	0.140861, 	3850000
38599, 	0.140625, 	3860000
38699, 	0.140365, 	3870000
38799, 	0.139926, 	3880000
38899, 	0.139772, 	3890000
38999, 	0.139593, 	3900000
39099, 	0.139287, 	3910000
39199, 	0.138983, 	3920000
39299, 	0.138757, 	3930000
39399, 	0.138481, 	3940000
39499, 	0.138206, 	3950000
39599, 	0.138009, 	3960000
39699, 	0.137812, 	3970000
39799, 	0.137491, 	3980000
39899, 	0.137146, 	3990000
39999, 	0.136803, 	4000000
40099, 	0.136487, 	4010000
40199, 	0.136222, 	4020000
40299, 	0.135835, 	4030000
40399, 	0.135548, 	4040000
40499, 	0.135238, 	4050000
40599, 	0.134905, 	4060000
40699, 	0.134696, 	4070000
40799, 	0.134415, 	4080000
40899, 	0.134160, 	4090000
40999, 	0.133833, 	4100000
41099, 	0.133604, 	4110000
41199, 	0.133353, 	4120000
41299, 	0.133102, 	4130000
41399, 	0.132878, 	4140000
41499, 	0.132582, 	4150000
41599, 	0.132359, 	4160000
41699, 	0.132066, 	4170000
41799, 	0.131845, 	4180000
41899, 	0.131602, 	4190000
41999, 	0.131336, 	4200000
42099, 	0.131048, 	4210000
42199, 	0.130975, 	4220000
42299, 	0.130712, 	4230000
42399, 	0.130616, 	4240000
42499, 	0.130262, 	4250000
42599, 	0.130027, 	4260000
42699, 	0.129769, 	4270000
42799, 	0.129442, 	4280000
42899, 	0.129304, 	4290000
42999, 	0.129073, 	4300000
43099, 	0.128843, 	4310000
43199, 	0.128637, 	4320000
43299, 	0.128340, 	4330000
43399, 	0.128206, 	4340000
43499, 	0.127980, 	4350000
43599, 	0.127801, 	4360000
43699, 	0.127577, 	4370000
43799, 	0.127377, 	4380000
43899, 	0.127110, 	4390000
43999, 	0.126844, 	4400000
44099, 	0.126511, 	4410000
44199, 	0.126315, 	4420000
44299, 	0.126211, 	4430000
44399, 	0.126016, 	4440000
44499, 	0.125890, 	4450000
44599, 	0.125631, 	4460000
44699, 	0.125394, 	4470000
44799, 	0.125338, 	4480000
44899, 	0.125036, 	4490000
44999, 	0.124936, 	4500000
45099, 	0.124681, 	4510000
45199, 	0.124450, 	4520000
45299, 	0.124285, 	4530000
45399, 	0.124078, 	4540000
45499, 	0.123827, 	4550000
45599, 	0.123621, 	4560000
45699, 	0.123394, 	4570000
45799, 	0.123125, 	4580000
45899, 	0.122944, 	4590000
45999, 	0.122742, 	4600000
46099, 	0.122606, 	4610000
46199, 	0.122340, 	4620000
46299, 	0.122119, 	4630000
46399, 	0.122007, 	4640000
46499, 	0.121809, 	4650000
46599, 	0.121698, 	4660000
46699, 	0.121523, 	4670000
46799, 	0.121370, 	4680000
46899, 	0.121133, 	4690000
46999, 	0.120854, 	4700000
47099, 	0.120640, 	4710000
47199, 	0.120447, 	4720000
47299, 	0.120235, 	4730000
47399, 	0.120066, 	4740000
47499, 	0.119834, 	4750000
47599, 	0.119645, 	4760000
47699, 	0.119395, 	4770000
47799, 	0.119270, 	4780000
47899, 	0.119147, 	4790000
47999, 	0.118919, 	4800000
48099, 	0.118651, 	4810000
48199, 	0.118384, 	4820000
48299, 	0.118181, 	4830000
48399, 	0.118040, 	4840000
48499, 	0.117941, 	4850000
48599, 	0.117760, 	4860000
48699, 	0.117497, 	4870000
48799, 	0.117400, 	4880000
48899, 	0.117221, 	4890000
48999, 	0.116982, 	4900000
49099, 	0.116744, 	4910000
49199, 	0.116567, 	4920000
49299, 	0.116351, 	4930000
49399, 	0.116116, 	4940000
49499, 	0.115942, 	4950000
49599, 	0.115748, 	4960000
49699, 	0.115556, 	4970000
49799, 	0.115364, 	4980000
49899, 	0.115173, 	4990000
49999, 	0.115002, 	5000000
50099, 	0.114753, 	5010000
50199, 	0.114684, 	5020000
50299, 	0.114595, 	5030000
50399, 	0.114467, 	5040000
50499, 	0.114240, 	5050000
50599, 	0.114133, 	5060000
50699, 	0.113908, 	5070000
50799, 	0.113742, 	5080000
50899, 	0.113519, 	5090000
50999, 	0.113336, 	5100000
51099, 	0.113192, 	5110000
51199, 	0.113049, 	5120000
51299, 	0.112829, 	5130000
51399, 	0.112668, 	5140000
51499, 	0.112604, 	5150000
51599, 	0.112425, 	5160000
51699, 	0.112304, 	5170000
51799, 	0.112145, 	5180000
51899, 	0.111987, 	5190000
51999, 	0.111829, 	5200000
52099, 	0.111672, 	5210000
52199, 	0.111496, 	5220000
52299, 	0.111302, 	5230000
52399, 	0.111185, 	5240000
52499, 	0.111012, 	5250000
52599, 	0.110820, 	5260000
52699, 	0.110647, 	5270000
52799, 	0.110438, 	5280000
52899, 	0.110267, 	5290000
52999, 	0.110191, 	5300000
53099, 	0.110021, 	5310000
53199, 	0.109889, 	5320000
53299, 	0.109721, 	5330000
53399, 	0.109534, 	5340000
53499, 	0.109404, 	5350000
53599, 	0.109256, 	5360000
53699, 	0.109090, 	5370000
53799, 	0.108943, 	5380000
53899, 	0.108833, 	5390000
53999, 	0.108632, 	5400000
54099, 	0.108523, 	5410000
54199, 	0.108341, 	5420000
54299, 	0.108142, 	5430000
54399, 	0.107998, 	5440000
54499, 	0.107818, 	5450000
54599, 	0.107713, 	5460000
54699, 	0.107479, 	5470000
54799, 	0.107319, 	5480000
54899, 	0.107251, 	5490000
54999, 	0.107147, 	5500000
55099, 	0.106989, 	5510000
55199, 	0.106868, 	5520000
55299, 	0.106711, 	5530000
55399, 	0.106536, 	5540000
55499, 	0.106434, 	5550000
55599, 	0.106297, 	5560000
55699, 	0.106142, 	5570000
55799, 	0.105952, 	5580000
55899, 	0.105798, 	5590000
55999, 	0.105645, 	5600000
56099, 	0.105546, 	5610000
56199, 	0.105376, 	5620000
56299, 	0.105224, 	5630000
56399, 	0.105091, 	5640000
56499, 	0.104958, 	5650000
56599, 	0.104772, 	5660000
56699, 	0.104676, 	5670000
56799, 	0.104544, 	5680000
56899, 	0.104396, 	5690000
56999, 	0.104247, 	5700000
57099, 	0.104170, 	5710000
57199, 	0.104023, 	5720000
57299, 	0.103929, 	5730000
57399, 	0.103765, 	5740000
57499, 	0.103619, 	5750000
57599, 	0.103491, 	5760000
57699, 	0.103416, 	5770000
57799, 	0.103289, 	5780000
57899, 	0.103111, 	5790000
57999, 	0.102916, 	5800000
58099, 	0.102773, 	5810000
58199, 	0.102665, 	5820000
58299, 	0.102472, 	5830000
58399, 	0.102279, 	5840000
58499, 	0.102138, 	5850000
58599, 	0.101998, 	5860000
58699, 	0.101859, 	5870000
58799, 	0.101804, 	5880000
58899, 	0.101683, 	5890000
58999, 	0.101544, 	5900000
59099, 	0.101372, 	5910000
59199, 	0.101218, 	5920000
59299, 	0.101047, 	5930000
59399, 	0.100978, 	5940000
59499, 	0.100825, 	5950000
59599, 	0.100740, 	5960000
59699, 	0.100554, 	5970000
59799, 	0.100436, 	5980000
59899, 	0.100302, 	5990000
59999, 	0.100202, 	6000000
60099, 	0.100168, 	6010000
60199, 	0.100068, 	6020000
60299, 	0.099952, 	6030000
60399, 	0.099853, 	6040000
60499, 	0.099770, 	6050000
60599, 	0.099622, 	6060000
60699, 	0.099491, 	6070000
60799, 	0.099410, 	6080000
60899, 	0.099279, 	6090000
60999, 	0.099198, 	6100000
61099, 	0.099101, 	6110000
61199, 	0.098989, 	6120000
61299, 	0.098876, 	6130000
61399, 	0.098845, 	6140000
61499, 	0.098717, 	6150000
61599, 	0.098638, 	6160000
61699, 	0.098559, 	6170000
61799, 	0.098481, 	6180000
61899, 	0.098370, 	6190000
61999, 	0.098324, 	6200000
62099, 	0.098134, 	6210000
62199, 	0.097960, 	6220000
62299, 	0.097851, 	6230000
62399, 	0.097742, 	6240000
62499, 	0.097570, 	6250000
62599, 	0.097430, 	6260000
62699, 	0.097322, 	6270000
62799, 	0.097183, 	6280000
62899, 	0.097076, 	6290000
62999, 	0.096970, 	6300000
63099, 	0.096848, 	6310000
63199, 	0.096774, 	6320000
63299, 	0.096652, 	6330000
63399, 	0.096563, 	6340000
63499, 	0.096474, 	6350000
63599, 	0.096338, 	6360000
63699, 	0.096234, 	6370000
63799, 	0.096130, 	6380000
63899, 	0.095980, 	6390000
63999, 	0.095892, 	6400000
64099, 	0.095805, 	6410000
64199, 	0.095671, 	6420000
64299, 	0.095585, 	6430000
64399, 	0.095545, 	6440000
64499, 	0.095443, 	6450000
64599, 	0.095342, 	6460000
64699, 	0.095256, 	6470000
64799, 	0.095156, 	6480000
64899, 	0.095025, 	6490000
64999, 	0.094925, 	6500000
65099, 	0.094840, 	6510000
65199, 	0.094725, 	6520000
65299, 	0.094642, 	6530000
65399, 	0.094482, 	6540000
65499, 	0.094383, 	6550000
65599, 	0.094239, 	6560000
65699, 	0.094111, 	6570000
65799, 	0.094029, 	6580000
65899, 	0.093871, 	6590000
65999, 	0.093804, 	6600000
66099, 	0.093738, 	6610000
66199, 	0.093642, 	6620000
66299, 	0.093531, 	6630000
66399, 	0.093450, 	6640000
66499, 	0.093355, 	6650000
66599, 	0.093275, 	6660000
66699, 	0.093150, 	6670000
66799, 	0.093055, 	6680000
66899, 	0.092946, 	6690000
66999, 	0.092822, 	6700000
67099, 	0.092729, 	6710000
67199, 	0.092606, 	6720000
67299, 	0.092527, 	6730000
67399, 	0.092405, 	6740000
67499, 	0.092283, 	6750000
67599, 	0.092146, 	6760000
67699, 	0.092099, 	6770000
67799, 	0.092022, 	6780000
67899, 	0.092019, 	6790000
67999, 	0.091943, 	6800000
68099, 	0.091837, 	6810000
68199, 	0.091776, 	6820000
68299, 	0.091700, 	6830000
68399, 	0.091639, 	6840000
68499, 	0.091520, 	6850000
68599, 	0.091401, 	6860000
68699, 	0.091282, 	6870000
68799, 	0.091150, 	6880000
68899, 	0.091046, 	6890000
68999, 	0.090972, 	6900000
69099, 	0.090870, 	6910000
69199, 	0.090767, 	6920000
69299, 	0.090651, 	6930000
69399, 	0.090606, 	6940000
69499, 	0.090491, 	6950000
69599, 	0.090447, 	6960000
69699, 	0.090389, 	6970000
69799, 	0.090231, 	6980000
69899, 	0.090116, 	6990000
69999, 	0.090044, 	7000000
70099, 	0.089973, 	7010000
70199, 	0.089873, 	7020000
70299, 	0.089802, 	7030000
70399, 	0.089731, 	7040000
70499, 	0.089647, 	7050000
70599, 	0.089520, 	7060000
70699, 	0.089464, 	7070000
70799, 	0.089394, 	7080000
70899, 	0.089254, 	7090000
70999, 	0.089156, 	7100000
71099, 	0.089031, 	7110000
71199, 	0.088948, 	7120000
71299, 	0.088907, 	7130000
71399, 	0.088797, 	7140000
71499, 	0.088687, 	7150000
71599, 	0.088633, 	7160000
71699, 	0.088579, 	7170000
71799, 	0.088441, 	7180000
71899, 	0.088388, 	7190000
71999, 	0.088279, 	7200000
72099, 	0.088198, 	7210000
72199, 	0.088201, 	7220000
72299, 	0.088120, 	7230000
72399, 	0.088068, 	7240000
72499, 	0.088043, 	7250000
72599, 	0.087990, 	7260000
72699, 	0.087897, 	7270000
72799, 	0.087762, 	7280000
72899, 	0.087656, 	7290000
72999, 	0.087604, 	7300000
73099, 	0.087580, 	7310000
73199, 	0.087556, 	7320000
73299, 	0.087477, 	7330000
73399, 	0.087399, 	7340000
73499, 	0.087335, 	7350000
73599, 	0.087257, 	7360000
73699, 	0.087138, 	7370000
73799, 	0.087007, 	7380000
73899, 	0.086889, 	7390000
73999, 	0.086785, 	7400000
74099, 	0.086722, 	7410000
74199, 	0.086605, 	7420000
74299, 	0.086488, 	7430000
74399, 	0.086386, 	7440000
74499, 	0.086323, 	7450000
74599, 	0.086275, 	7460000
74699, 	0.086199, 	7470000
74799, 	0.086138, 	7480000
74899, 	0.086036, 	7490000
74999, 	0.085974, 	7500000
75099, 	0.085927, 	7510000
75199, 	0.085839, 	7520000
75299, 	0.085738, 	7530000
75399, 	0.085624, 	7540000
75499, 	0.085577, 	7550000
75599, 	0.085517, 	7560000
75699, 	0.085430, 	7570000
75799, 	0.085291, 	7580000
75899, 	0.085258, 	7590000
75999, 	0.085133, 	7600000
76099, 	0.085060, 	7610000
76199, 	0.084975, 	7620000
76299, 	0.084877, 	7630000
76399, 	0.084805, 	7640000
76499, 	0.084746, 	7650000
76599, 	0.084714, 	7660000
76699, 	0.084630, 	7670000
76799, 	0.084571, 	7680000
76899, 	0.084539, 	7690000
76999, 	0.084469, 	7700000
77099, 	0.084385, 	7710000
77199, 	0.084328, 	7720000
77299, 	0.084270, 	7730000
77399, 	0.084174, 	7740000
77499, 	0.084040, 	7750000
77599, 	0.084022, 	7760000
77699, 	0.083965, 	7770000
77799, 	0.083857, 	7780000
77899, 	0.083801, 	7790000
77999, 	0.083745, 	7800000
78099, 	0.083689, 	7810000
78199, 	0.083620, 	7820000
78299, 	0.083590, 	7830000
78399, 	0.083534, 	7840000
78499, 	0.083441, 	7850000
78599, 	0.083411, 	7860000
78699, 	0.083330, 	7870000
78799, 	0.083301, 	7880000
78899, 	0.083246, 	7890000
78999, 	0.083115, 	7900000
79099, 	0.082997, 	7910000
79199, 	0.082918, 	7920000
79299, 	0.082813, 	7930000
79399, 	0.082721, 	7940000
79499, 	0.082643, 	7950000
79599, 	0.082576, 	7960000
79699, 	0.082523, 	7970000
79799, 	0.082507, 	7980000
79899, 	0.082429, 	7990000
79999, 	0.082364, 	8000000
80099, 	0.082261, 	8010000
80199, 	0.082183, 	8020000
80299, 	0.082131, 	8030000
80399, 	0.082053, 	8040000
80499, 	0.082063, 	8050000
80599, 	0.082011, 	8060000
80699, 	0.081984, 	8070000
80799, 	0.081882, 	8080000
80899, 	0.081830, 	8090000
80999, 	0.081779, 	8100000
81099, 	0.081703, 	8110000
81199, 	0.081639, 	8120000
81299, 	0.081563, 	8130000
81399, 	0.081463, 	8140000
81499, 	0.081363, 	8150000
81599, 	0.081288, 	8160000
81699, 	0.081213, 	8170000
81799, 	0.081199, 	8180000
81899, 	0.081161, 	8190000
81999, 	0.081111, 	8200000
82099, 	0.081036, 	8210000
82199, 	0.080974, 	8220000
82299, 	0.080912, 	8230000
82399, 	0.080814, 	8240000
82499, 	0.080740, 	8250000
82599, 	0.080643, 	8260000
82699, 	0.080545, 	8270000
82799, 	0.080484, 	8280000
82899, 	0.080435, 	8290000
82999, 	0.080350, 	8300000
83099, 	0.080266, 	8310000
83199, 	0.080181, 	8320000
83299, 	0.080121, 	8330000
83399, 	0.080097, 	8340000
83499, 	0.080037, 	8350000
83599, 	0.079965, 	8360000
83699, 	0.079893, 	8370000
83799, 	0.079858, 	8380000
83899, 	0.079798, 	8390000
83999, 	0.079763, 	8400000
84099, 	0.079680, 	8410000
84199, 	0.079633, 	8420000
84299, 	0.079550, 	8430000
84399, 	0.079444, 	8440000
84499, 	0.079409, 	8450000
84599, 	0.079339, 	8460000
84699, 	0.079257, 	8470000
84799, 	0.079199, 	8480000
84899, 	0.079153, 	8490000
84999, 	0.079048, 	8500000
85099, 	0.078979, 	8510000
85199, 	0.078874, 	8520000
85299, 	0.078817, 	8530000
85399, 	0.078748, 	8540000
85499, 	0.078714, 	8550000
85599, 	0.078669, 	8560000
85699, 	0.078589, 	8570000
85799, 	0.078497, 	8580000
85899, 	0.078418, 	8590000
85999, 	0.078326, 	8600000
86099, 	0.078201, 	8610000
86199, 	0.078168, 	8620000
86299, 	0.078101, 	8630000
86399, 	0.078045, 	8640000
86499, 	0.077989, 	8650000
86599, 	0.077922, 	8660000
86699, 	0.077833, 	8670000
86799, 	0.077708, 	8680000
86899, 	0.077642, 	8690000
86999, 	0.077587, 	8700000
87099, 	0.077532, 	8710000
87199, 	0.077455, 	8720000
87299, 	0.077366, 	8730000
87399, 	0.077312, 	8740000
87499, 	0.077292, 	8750000
87599, 	0.077284, 	8760000
87699, 	0.077264, 	8770000
87799, 	0.077188, 	8780000
87899, 	0.077123, 	8790000
87999, 	0.077069, 	8800000
88099, 	0.077016, 	8810000
88199, 	0.076894, 	8820000
88299, 	0.076853, 	8830000
88399, 	0.076833, 	8840000
88499, 	0.076769, 	8850000
88599, 	0.076705, 	8860000
88699, 	0.076652, 	8870000
88799, 	0.076611, 	8880000
88899, 	0.076548, 	8890000
88999, 	0.076506, 	8900000
89099, 	0.076421, 	8910000
89199, 	0.076335, 	8920000
89299, 	0.076272, 	8930000
89399, 	0.076231, 	8940000
89499, 	0.076191, 	8950000
89599, 	0.076106, 	8960000
89699, 	0.076077, 	8970000
89799, 	0.076014, 	8980000
89899, 	0.075963, 	8990000
89999, 	0.075890, 	9000000
90099, 	0.075817, 	9010000
90199, 	0.075755, 	9020000
90299, 	0.075715, 	9030000
90399, 	0.075653, 	9040000
90499, 	0.075614, 	9050000
90599, 	0.075542, 	9060000
90699, 	0.075480, 	9070000
90799, 	0.075441, 	9080000
90899, 	0.075424, 	9090000
90999, 	0.075396, 	9100000
91099, 	0.075347, 	9110000
91199, 	0.075264, 	9120000
91299, 	0.075225, 	9130000
91399, 	0.075176, 	9140000
91499, 	0.075116, 	9150000
91599, 	0.075023, 	9160000
91699, 	0.074952, 	9170000
91799, 	0.074903, 	9180000
91899, 	0.074865, 	9190000
91999, 	0.074783, 	9200000
92099, 	0.074746, 	9210000
92199, 	0.074686, 	9220000
92299, 	0.074605, 	9230000
92399, 	0.074514, 	9240000
92499, 	0.074466, 	9250000
92599, 	0.074439, 	9260000
92699, 	0.074359, 	9270000
92799, 	0.074279, 	9280000
92899, 	0.074242, 	9290000
92999, 	0.074184, 	9300000
93099, 	0.074136, 	9310000
93199, 	0.074100, 	9320000
93299, 	0.074042, 	9330000
93399, 	0.073994, 	9340000
93499, 	0.073947, 	9350000
93599, 	0.073858, 	9360000
93699, 	0.073821, 	9370000
93799, 	0.073828, 	9380000
93899, 	0.073845, 	9390000
93999, 	0.073799, 	9400000
94099, 	0.073773, 	9410000
94199, 	0.073738, 	9420000
94299, 	0.073712, 	9430000
94399, 	0.073645, 	9440000
94499, 	0.073641, 	9450000
94599, 	0.073574, 	9460000
94699, 	0.073507, 	9470000
94799, 	0.073429, 	9480000
94899, 	0.073362, 	9490000
94999, 	0.073327, 	9500000
95099, 	0.073313, 	9510000
95199, 	0.073236, 	9520000
95299, 	0.073149, 	9530000
95399, 	0.073051, 	9540000
95499, 	0.073006, 	9550000
95599, 	0.072951, 	9560000
95699, 	0.072906, 	9570000
95799, 	0.072840, 	9580000
95899, 	0.072754, 	9590000
95999, 	0.072709, 	9600000
96099, 	0.072644, 	9610000
96199, 	0.072579, 	9620000
96299, 	0.072503, 	9630000
96399, 	0.072459, 	9640000
96499, 	0.072426, 	9650000
96599, 	0.072371, 	9660000
96699, 	0.072286, 	9670000
96799, 	0.072242, 	9680000
96899, 	0.072220, 	9690000
96999, 	0.072155, 	9700000
97099, 	0.072091, 	9710000
97199, 	0.072017, 	9720000
97299, 	0.071984, 	9730000
97399, 	0.071921, 	9740000
97499, 	0.071908, 	9750000
97599, 	0.071845, 	9760000
97699, 	0.071802, 	9770000
97799, 	0.071739, 	9780000
97899, 	0.071717, 	9790000
97999, 	0.071715, 	9800000
98099, 	0.071652, 	9810000
98199, 	0.071630, 	9820000
98299, 	0.071598, 	9830000
98399, 	0.071545, 	9840000
98499, 	0.071503, 	9850000
98599, 	0.071451, 	9860000
98699, 	0.071389, 	9870000
98799, 	0.071367, 	9880000
98899, 	0.071285, 	9890000
98999, 	0.071253, 	9900000
99099, 	0.071212, 	9910000
99199, 	0.071180, 	9920000
99299, 	0.071098, 	9930000
99399, 	0.071027, 	9940000
99499, 	0.070976, 	9950000
99599, 	0.070914, 	9960000
99699, 	0.070873, 	9970000
99799, 	0.070812, 	9980000
99899, 	0.070751, 	9990000
99999, 	0.070681, 	10000000


==> src/fig/bernoulli/baseline/exp3.txt <==
t, 	regret, 	communication
99, 	0.257374, 	10000
199, 	0.255075, 	20000
299, 	0.252375, 	30000
399, 	0.253835, 	40000
499, 	0.250261, 	50000
599, 	0.246945, 	60000
699, 	0.248269, 	70000
799, 	0.247209, 	80000
899, 	0.246897, 	90000
999, 	0.245906, 	100000
1099, 	0.245878, 	110000
1199, 	0.245004, 	120000
1299, 	0.246420, 	130000
1399, 	0.246019, 	140000
1499, 	0.246551, 	150000
1599, 	0.246667, 	160000
1699, 	0.246627, 	170000
1799, 	0.246593, 	180000
1899, 	0.247077, 	190000
1999, 	0.246413, 	200000
2099, 	0.245707, 	210000
2199, 	0.245202, 	220000
2299, 	0.245785, 	230000
2399, 	0.245586, 	240000
2499, 	0.245402, 	250000
2599, 	0.245171, 	260000
2699, 	0.245195, 	270000
2799, 	0.245223, 	280000
2899, 	0.245409, 	290000
2999, 	0.244988, 	300000
3099, 	0.244756, 	310000
3199, 	0.244802, 	320000
3299, 	0.244886, 	330000
3399, 	0.244796, 	340000
3499, 	0.245001, 	350000
3599, 	0.245390, 	360000
3699, 	0.245255, 	370000
3799, 	0.244675, 	380000
3899, 	0.244345, 	390000
3999, 	0.244081, 	400000
4099, 	0.243581, 	410000
4199, 	0.243910, 	420000
4299, 	0.243926, 	430000
4399, 	0.244251, 	440000
4499, 	0.244219, 	450000
4599, 	0.244379, 	460000
4699, 	0.244226, 	470000
4799, 	0.244313, 	480000
4899, 	0.244540, 	490000
4999, 	0.244181, 	500000
5099, 	0.244534, 	510000
5199, 	0.244235, 	520000
5299, 	0.244140, 	530000
5399, 	0.244286, 	540000
5499, 	0.244128, 	550000
5599, 	0.243911, 	560000
5699, 	0.243527, 	570000
5799, 	0.243166, 	580000
5899, 	0.242841, 	590000
5999, 	0.242730, 	600000
6099, 	0.242246, 	610000
6199, 	0.242213, 	620000
6299, 	0.242302, 	630000
6399, 	0.242035, 	640000
6499, 	0.241800, 	650000
6599, 	0.241831, 	660000
6699, 	0.241424, 	670000
6799, 	0.241309, 	680000
6899, 	0.241122, 	690000
6999, 	0.240954, 	700000
7099, 	0.240811, 	710000
7199, 	0.240653, 	720000
7299, 	0.240140, 	730000
7399, 	0.240141, 	740000
7499, 	0.240125, 	750000
7599, 	0.240089, 	760000
7699, 	0.240203, 	770000
7799, 	0.240149, 	780000
7899, 	0.240005, 	790000
7999, 	0.239697, 	800000
8099, 	0.239294, 	810000
8199, 	0.239236, 	820000
8299, 	0.238973, 	830000
8399, 	0.239050, 	840000
8499, 	0.238995, 	850000
8599, 	0.239095, 	860000
8699, 	0.238998, 	870000
8799, 	0.239011, 	880000
8899, 	0.239036, 	890000
8999, 	0.238795, 	900000
9099, 	0.238690, 	910000
9199, 	0.238793, 	920000
9299, 	0.238555, 	930000
9399, 	0.238374, 	940000
9499, 	0.238267, 	950000
9599, 	0.238096, 	960000
9699, 	0.238084, 	970000
9799, 	0.238043, 	980000
9899, 	0.237984, 	990000
9999, 	0.237792, 	1000000
10099, 	0.237568, 	1010000
10199, 	0.237496, 	1020000
10299, 	0.237293, 	1030000
10399, 	0.237261, 	1040000
10499, 	0.237209, 	1050000
10599, 	0.236964, 	1060000
10699, 	0.236903, 	1070000
10799, 	0.236920, 	1080000
10899, 	0.236701, 	1090000
10999, 	0.236451, 	1100000
11099, 	0.236070, 	1110000
11199, 	0.235996, 	1120000
11299, 	0.236023, 	1130000
11399, 	0.235921, 	1140000
11499, 	0.235534, 	1150000
11599, 	0.235356, 	1160000
11699, 	0.235403, 	1170000
11799, 	0.235418, 	1180000
11899, 	0.235149, 	1190000
11999, 	0.234868, 	1200000
12099, 	0.234674, 	1210000
12199, 	0.234377, 	1220000
12299, 	0.234138, 	1230000
12399, 	0.234250, 	1240000
12499, 	0.234196, 	1250000
12599, 	0.234263, 	1260000
12699, 	0.234102, 	1270000
12799, 	0.233920, 	1280000
12899, 	0.233539, 	1290000
12999, 	0.233409, 	1300000
13099, 	0.233245, 	1310000
13199, 	0.233081, 	1320000
13299, 	0.232915, 	1330000
13399, 	0.232768, 	1340000
13499, 	0.232628, 	1350000
13599, 	0.232394, 	1360000
13699, 	0.232129, 	1370000
13799, 	0.231882, 	1380000
13899, 	0.231523, 	1390000
13999, 	0.231231, 	1400000
14099, 	0.231035, 	1410000
14199, 	0.230736, 	1420000
14299, 	0.230476, 	1430000
14399, 	0.230153, 	1440000
14499, 	0.229921, 	1450000
14599, 	0.229657, 	1460000
14699, 	0.229304, 	1470000
14799, 	0.229098, 	1480000
14899, 	0.228779, 	1490000
14999, 	0.228715, 	1500000
15099, 	0.228503, 	1510000
15199, 	0.228252, 	1520000
15299, 	0.227982, 	1530000
15399, 	0.227590, 	1540000
15499, 	0.227443, 	1550000
15599, 	0.227091, 	1560000
15699, 	0.226873, 	1570000
15799, 	0.226630, 	1580000
15899, 	0.226275, 	1590000
15999, 	0.226035, 	1600000
16099, 	0.225793, 	1610000
16199, 	0.225645, 	1620000
16299, 	0.225416, 	1630000
16399, 	0.225099, 	1640000
16499, 	0.224802, 	1650000
16599, 	0.224562, 	1660000
16699, 	0.224255, 	1670000
16799, 	0.224059, 	1680000
16899, 	0.223562, 	1690000
16999, 	0.223478, 	1700000
17099, 	0.223263, 	1710000
17199, 	0.223005, 	1720000
17299, 	0.222680, 	1730000
17399, 	0.222399, 	1740000
17499, 	0.222021, 	1750000
17599, 	0.221676, 	1760000
17699, 	0.221278, 	1770000
17799, 	0.220941, 	1780000
17899, 	0.220550, 	1790000
17999, 	0.220196, 	1800000
18099, 	0.219925, 	1810000
18199, 	0.219514, 	1820000
18299, 	0.219146, 	1830000
18399, 	0.218767, 	1840000
18499, 	0.218543, 	1850000
18599, 	0.218204, 	1860000
18699, 	0.217873, 	1870000
18799, 	0.217618, 	1880000
18899, 	0.217323, 	1890000
18999, 	0.217142, 	1900000
19099, 	0.216687, 	1910000
19199, 	0.216298, 	1920000
19299, 	0.216017, 	1930000
19399, 	0.215646, 	1940000
19499, 	0.215252, 	1950000
19599, 	0.214953, 	1960000
19699, 	0.214539, 	1970000
19799, 	0.214164, 	1980000
19899, 	0.213773, 	1990000
19999, 	0.213248, 	2000000
20099, 	0.212828, 	2010000
20199, 	0.212464, 	2020000
20299, 	0.212115, 	2030000
20399, 	0.211700, 	2040000
20499, 	0.211371, 	2050000
20599, 	0.210980, 	2060000
20699, 	0.210791, 	2070000
20799, 	0.210494, 	2080000
20899, 	0.210155, 	2090000
20999, 	0.209761, 	2100000
21099, 	0.209311, 	2110000
21199, 	0.208734, 	2120000
21299, 	0.208304, 	2130000
21399, 	0.207944, 	2140000
21499, 	0.207536, 	2150000
21599, 	0.207077, 	2160000
21699, 	0.206761, 	2170000
21799, 	0.206331, 	2180000
21899, 	0.205952, 	2190000
21999, 	0.205573, 	2200000
22099, 	0.205337, 	2210000
22199, 	0.204974, 	2220000
22299, 	0.204597, 	2230000
22399, 	0.204124, 	2240000
22499, 	0.203684, 	2250000
22599, 	0.203243, 	2260000
22699, 	0.202777, 	2270000
22799, 	0.202459, 	2280000
22899, 	0.202021, 	2290000
22999, 	0.201643, 	2300000
23099, 	0.201207, 	2310000
23199, 	0.200714, 	2320000
23299, 	0.200266, 	2330000
23399, 	0.199905, 	2340000
23499, 	0.199508, 	2350000
23599, 	0.199089, 	2360000
23699, 	0.198673, 	2370000
23799, 	0.198254, 	2380000
23899, 	0.197817, 	2390000
23999, 	0.197362, 	2400000
24099, 	0.196983, 	2410000
24199, 	0.196625, 	2420000
24299, 	0.196324, 	2430000
24399, 	0.195944, 	2440000
24499, 	0.195517, 	2450000
24599, 	0.195066, 	2460000
24699, 	0.194652, 	2470000
24799, 	0.194201, 	2480000
24899, 	0.193787, 	2490000
24999, 	0.193329, 	2500000
25099, 	0.192948, 	2510000
25199, 	0.192529, 	2520000
25299, 	0.192095, 	2530000
25399, 	0.191767, 	2540000
25499, 	0.191340, 	2550000
25599, 	0.190823, 	2560000
25699, 	0.190337, 	2570000
25799, 	0.189931, 	2580000
25899, 	0.189542, 	2590000
25999, 	0.189162, 	2600000
26099, 	0.188756, 	2610000
26199, 	0.188358, 	2620000
26299, 	0.187876, 	2630000
26399, 	0.187434, 	2640000
26499, 	0.187071, 	2650000
26599, 	0.186668, 	2660000
26699, 	0.186220, 	2670000
26799, 	0.185916, 	2680000
26899, 	0.185505, 	2690000
26999, 	0.185047, 	2700000
27099, 	0.184584, 	2710000
27199, 	0.184124, 	2720000
27299, 	0.183758, 	2730000
27399, 	0.183239, 	2740000
27499, 	0.182802, 	2750000
27599, 	0.182346, 	2760000
27699, 	0.181874, 	2770000
27799, 	0.181435, 	2780000
27899, 	0.180936, 	2790000
27999, 	0.180565, 	2800000
28099, 	0.180063, 	2810000
28199, 	0.179611, 	2820000
28299, 	0.179149, 	2830000
28399, 	0.178808, 	2840000
28499, 	0.178372, 	2850000
28599, 	0.177903, 	2860000
28699, 	0.177455, 	2870000
28799, 	0.176999, 	2880000
28899, 	0.176580, 	2890000
28999, 	0.176150, 	2900000
29099, 	0.175809, 	2910000
29199, 	0.175383, 	2920000
29299, 	0.174989, 	2930000
29399, 	0.174599, 	2940000
29499, 	0.174153, 	2950000
29599, 	0.173802, 	2960000
29699, 	0.173385, 	2970000
29799, 	0.172974, 	2980000
29899, 	0.172580, 	2990000
29999, 	0.172196, 	3000000
30099, 	0.171844, 	3010000
30199, 	0.171459, 	3020000
30299, 	0.171023, 	3030000
30399, 	0.170646, 	3040000
30499, 	0.170210, 	3050000
30599, 	0.169784, 	3060000
30699, 	0.169415, 	3070000
30799, 	0.168980, 	3080000
30899, 	0.168619, 	3090000
30999, 	0.168238, 	3100000
31099, 	0.167866, 	3110000
31199, 	0.167489, 	3120000
31299, 	0.167110, 	3130000
31399, 	0.166749, 	3140000
31499, 	0.166363, 	3150000
31599, 	0.166032, 	3160000
31699, 	0.165665, 	3170000
31799, 	0.165291, 	3180000
31899, 	0.164964, 	3190000
31999, 	0.164670, 	3200000
32099, 	0.164319, 	3210000
32199, 	0.163880, 	3220000
32299, 	0.163559, 	3230000
32399, 	0.163199, 	3240000
32499, 	0.162838, 	3250000
32599, 	0.162490, 	3260000
32699, 	0.162166, 	3270000
32799, 	0.161815, 	3280000
32899, 	0.161497, 	3290000
32999, 	0.161147, 	3300000
33099, 	0.160774, 	3310000
33199, 	0.160400, 	3320000
33299, 	0.160103, 	3330000
33399, 	0.159757, 	3340000
33499, 	0.159421, 	3350000
33599, 	0.159061, 	3360000
33699, 	0.158766, 	3370000
33799, 	0.158396, 	3380000
33899, 	0.158018, 	3390000
33999, 	0.157712, 	3400000
34099, 	0.157374, 	3410000
34199, 	0.157102, 	3420000
34299, 	0.156732, 	3430000
34399, 	0.156421, 	3440000
34499, 	0.156065, 	3450000
34599, 	0.155794, 	3460000
34699, 	0.155406, 	3470000
34799, 	0.155035, 	3480000
34899, 	0.154735, 	3490000
34999, 	0.154371, 	3500000
35099, 	0.154077, 	3510000
35199, 	0.153731, 	3520000
35299, 	0.153443, 	3530000
35399, 	0.153177, 	3540000
35499, 	0.152820, 	3550000
35599, 	0.152472, 	3560000
35699, 	0.152157, 	3570000
35799, 	0.151795, 	3580000
35899, 	0.151479, 	3590000
35999, 	0.151199, 	3600000
36099, 	0.150841, 	3610000
36199, 	0.150521, 	3620000
36299, 	0.150197, 	3630000
36399, 	0.149858, 	3640000
36499, 	0.149520, 	3650000
36599, 	0.149189, 	3660000
36699, 	0.148866, 	3670000
36799, 	0.148540, 	3680000
36899, 	0.148285, 	3690000
36999, 	0.147973, 	3700000
37099, 	0.147659, 	3710000
37199, 	0.147352, 	3720000
37299, 	0.147035, 	3730000
37399, 	0.146729, 	3740000
37499, 	0.146427, 	3750000
37599, 	0.146094, 	3760000
37699, 	0.145822, 	3770000
37799, 	0.145504, 	3780000
37899, 	0.145173, 	3790000
37999, 	0.144838, 	3800000
38099, 	0.144579, 	3810000
38199, 	0.144294, 	3820000
38299, 	0.143992, 	3830000
38399, 	0.143708, 	3840000
38499, 	0.143390, 	3850000
38599, 	0.143046, 	3860000
38699, 	0.142744, 	3870000
38799, 	0.142487, 	3880000
38899, 	0.142234, 	3890000
38999, 	0.141967, 	3900000
39099, 	0.141701, 	3910000
39199, 	0.141380, 	3920000
39299, 	0.141103, 	3930000
39399, 	0.140824, 	3940000
39499, 	0.140539, 	3950000
39599, 	0.140281, 	3960000
39699, 	0.140002, 	3970000
39799, 	0.139717, 	3980000
39899, 	0.139442, 	3990000
39999, 	0.139201, 	4000000
40099, 	0.138954, 	4010000
40199, 	0.138631, 	4020000
40299, 	0.138361, 	4030000
40399, 	0.138066, 	4040000
40499, 	0.137770, 	4050000
40599, 	0.137491, 	4060000
40699, 	0.137247, 	4070000
40799, 	0.136973, 	4080000
40899, 	0.136694, 	4090000
40999, 	0.136417, 	4100000
41099, 	0.136164, 	4110000
41199, 	0.135936, 	4120000
41299, 	0.135711, 	4130000
41399, 	0.135445, 	4140000
41499, 	0.135219, 	4150000
41599, 	0.134963, 	4160000
41699, 	0.134724, 	4170000
41799, 	0.134513, 	4180000
41899, 	0.134224, 	4190000
41999, 	0.133968, 	4200000
42099, 	0.133686, 	4210000
42199, 	0.133428, 	4220000
42299, 	0.133159, 	4230000
42399, 	0.132948, 	4240000
42499, 	0.132717, 	4250000
42599, 	0.132495, 	4260000
42699, 	0.132243, 	4270000
42799, 	0.131993, 	4280000
42899, 	0.131805, 	4290000
42999, 	0.131563, 	4300000
43099, 	0.131312, 	4310000
43199, 	0.131079, 	4320000
43299, 	0.130840, 	4330000
43399, 	0.130597, 	4340000
43499, 	0.130321, 	4350000
43599, 	0.130082, 	4360000
43699, 	0.129853, 	4370000
43799, 	0.129644, 	4380000
43899, 	0.129428, 	4390000
43999, 	0.129223, 	4400000
44099, 	0.129031, 	4410000
44199, 	0.128825, 	4420000
44299, 	0.128580, 	4430000
44399, 	0.128326, 	4440000
44499, 	0.128101, 	4450000
44599, 	0.127879, 	4460000
44699, 	0.127640, 	4470000
44799, 	0.127424, 	4480000
44899, 	0.127197, 	4490000
44999, 	0.126961, 	4500000
45099, 	0.126753, 	4510000
45199, 	0.126539, 	4520000
45299, 	0.126311, 	4530000
45399, 	0.126071, 	4540000
45499, 	0.125839, 	4550000
45599, 	0.125619, 	4560000
45699, 	0.125399, 	4570000
45799, 	0.125187, 	4580000
45899, 	0.124933, 	4590000
45999, 	0.124744, 	4600000
46099, 	0.124520, 	4610000
46199, 	0.124280, 	4620000
46299, 	0.124039, 	4630000
46399, 	0.123812, 	4640000
46499, 	0.123602, 	4650000
46599, 	0.123376, 	4660000
46699, 	0.123175, 	4670000
46799, 	0.122967, 	4680000
46899, 	0.122755, 	4690000
46999, 	0.122558, 	4700000
47099, 	0.122367, 	4710000
47199, 	0.122159, 	4720000
47299, 	0.121973, 	4730000
47399, 	0.121756, 	4740000
47499, 	0.121576, 	4750000
47599, 	0.121375, 	4760000
47699, 	0.121160, 	4770000
47799, 	0.120932, 	4780000
47899, 	0.120759, 	4790000
47999, 	0.120556, 	4800000
48099, 	0.120360, 	4810000
48199, 	0.120165, 	4820000
48299, 	0.119986, 	4830000
48399, 	0.119805, 	4840000
48499, 	0.119588, 	4850000
48599, 	0.119420, 	4860000
48699, 	0.119250, 	4870000
48799, 	0.119064, 	4880000
48899, 	0.118845, 	4890000
48999, 	0.118638, 	4900000
49099, 	0.118447, 	4910000
49199, 	0.118251, 	4920000
49299, 	0.118080, 	4930000
49399, 	0.117887, 	4940000
49499, 	0.117694, 	4950000
49599, 	0.117479, 	4960000
49699, 	0.117285, 	4970000
49799, 	0.117110, 	4980000
49899, 	0.116929, 	4990000
49999, 	0.116733, 	5000000
50099, 	0.116551, 	5010000
50199, 	0.116378, 	5020000
50299, 	0.116227, 	5030000
50399, 	0.116052, 	5040000
50499, 	0.115866, 	5050000
50599, 	0.115699, 	5060000
50699, 	0.115546, 	5070000
50799, 	0.115366, 	5080000
50899, 	0.115160, 	5090000
50999, 	0.114998, 	5100000
51099, 	0.114808, 	5110000
51199, 	0.114616, 	5120000
51299, 	0.114430, 	5130000
51399, 	0.114264, 	5140000
51499, 	0.114095, 	5150000
51599, 	0.113932, 	5160000
51699, 	0.113780, 	5170000
51799, 	0.113624, 	5180000
51899, 	0.113462, 	5190000
51999, 	0.113309, 	5200000
52099, 	0.113176, 	5210000
52199, 	0.113011, 	5220000
52299, 	0.112848, 	5230000
52399, 	0.112716, 	5240000
52499, 	0.112552, 	5250000
52599, 	0.112391, 	5260000
52699, 	0.112228, 	5270000
52799, 	0.112095, 	5280000
52899, 	0.111920, 	5290000
52999, 	0.111753, 	5300000
53099, 	0.111581, 	5310000
53199, 	0.111419, 	5320000
53299, 	0.111285, 	5330000
53399, 	0.111159, 	5340000
53499, 	0.110992, 	5350000
53599, 	0.110823, 	5360000
53699, 	0.110671, 	5370000
53799, 	0.110520, 	5380000
53899, 	0.110361, 	5390000
53999, 	0.110196, 	5400000
54099, 	0.110044, 	5410000
54199, 	0.109885, 	5420000
54299, 	0.109748, 	5430000
54399, 	0.109598, 	5440000
54499, 	0.109444, 	5450000
54599, 	0.109292, 	5460000
54699, 	0.109143, 	5470000
54799, 	0.108986, 	5480000
54899, 	0.108831, 	5490000
54999, 	0.108690, 	5500000
55099, 	0.108568, 	5510000
55199, 	0.108407, 	5520000
55299, 	0.108270, 	5530000
55399, 	0.108095, 	5540000
55499, 	0.107947, 	5550000
55599, 	0.107806, 	5560000
55699, 	0.107671, 	5570000
55799, 	0.107516, 	5580000
55899, 	0.107360, 	5590000
55999, 	0.107195, 	5600000
56099, 	0.107041, 	5610000
56199, 	0.106893, 	5620000
56299, 	0.106743, 	5630000
56399, 	0.106635, 	5640000
56499, 	0.106487, 	5650000
56599, 	0.106338, 	5660000
56699, 	0.106195, 	5670000
56799, 	0.106068, 	5680000
56899, 	0.105902, 	5690000
56999, 	0.105751, 	5700000
57099, 	0.105599, 	5710000
57199, 	0.105449, 	5720000
57299, 	0.105295, 	5730000
57399, 	0.105165, 	5740000
57499, 	0.105021, 	5750000
57599, 	0.104867, 	5760000
57699, 	0.104708, 	5770000
57799, 	0.104585, 	5780000
57899, 	0.104457, 	5790000
57999, 	0.104301, 	5800000
58099, 	0.104146, 	5810000
58199, 	0.104002, 	5820000
58299, 	0.103861, 	5830000
58399, 	0.103749, 	5840000
58499, 	0.103590, 	5850000
58599, 	0.103457, 	5860000
58699, 	0.103312, 	5870000
58799, 	0.103192, 	5880000
58899, 	0.103063, 	5890000
58999, 	0.102917, 	5900000
59099, 	0.102767, 	5910000
59199, 	0.102640, 	5920000
59299, 	0.102508, 	5930000
59399, 	0.102362, 	5940000
59499, 	0.102227, 	5950000
59599, 	0.102098, 	5960000
59699, 	0.101971, 	5970000
59799, 	0.101839, 	5980000
59899, 	0.101702, 	5990000
59999, 	0.101545, 	6000000
60099, 	0.101437, 	6010000
60199, 	0.101310, 	6020000
60299, 	0.101170, 	6030000
60399, 	0.101067, 	6040000
60499, 	0.100928, 	6050000
60599, 	0.100810, 	6060000
60699, 	0.100657, 	6070000
60799, 	0.100524, 	6080000
60899, 	0.100418, 	6090000
60999, 	0.100284, 	6100000
61099, 	0.100159, 	6110000
61199, 	0.100017, 	6120000
61299, 	0.099902, 	6130000
61399, 	0.099777, 	6140000
61499, 	0.099641, 	6150000
61599, 	0.099512, 	6160000
61699, 	0.099380, 	6170000
61799, 	0.099287, 	6180000
61899, 	0.099183, 	6190000
61999, 	0.099052, 	6200000
62099, 	0.098934, 	6210000
62199, 	0.098827, 	6220000
62299, 	0.098701, 	6230000
62399, 	0.098584, 	6240000
62499, 	0.098473, 	6250000
62599, 	0.098345, 	6260000
62699, 	0.098221, 	6270000
62799, 	0.098106, 	6280000
62899, 	0.098011, 	6290000
62999, 	0.097902, 	6300000
63099, 	0.097774, 	6310000
63199, 	0.097666, 	6320000
63299, 	0.097554, 	6330000
63399, 	0.097425, 	6340000
63499, 	0.097311, 	6350000
63599, 	0.097202, 	6360000
63699, 	0.097096, 	6370000
63799, 	0.096986, 	6380000
63899, 	0.096848, 	6390000
63999, 	0.096723, 	6400000
64099, 	0.096596, 	6410000
64199, 	0.096481, 	6420000
64299, 	0.096374, 	6430000
64399, 	0.096271, 	6440000
64499, 	0.096185, 	6450000
64599, 	0.096063, 	6460000
64699, 	0.095936, 	6470000
64799, 	0.095840, 	6480000
64899, 	0.095736, 	6490000
64999, 	0.095632, 	6500000
65099, 	0.095537, 	6510000
65199, 	0.095445, 	6520000
65299, 	0.095349, 	6530000
65399, 	0.095227, 	6540000
65499, 	0.095118, 	6550000
65599, 	0.095025, 	6560000
65699, 	0.094921, 	6570000
65799, 	0.094799, 	6580000
65899, 	0.094692, 	6590000
65999, 	0.094581, 	6600000
66099, 	0.094472, 	6610000
66199, 	0.094362, 	6620000
66299, 	0.094250, 	6630000
66399, 	0.094135, 	6640000
66499, 	0.094056, 	6650000
66599, 	0.093975, 	6660000
66699, 	0.093862, 	6670000
66799, 	0.093759, 	6680000
66899, 	0.093652, 	6690000
66999, 	0.093544, 	6700000
67099, 	0.093421, 	6710000
67199, 	0.093322, 	6720000
67299, 	0.093219, 	6730000
67399, 	0.093116, 	6740000
67499, 	0.092995, 	6750000
67599, 	0.092887, 	6760000
67699, 	0.092800, 	6770000
67799, 	0.092724, 	6780000
67899, 	0.092648, 	6790000
67999, 	0.092541, 	6800000
68099, 	0.092460, 	6810000
68199, 	0.092368, 	6820000
68299, 	0.092290, 	6830000
68399, 	0.092183, 	6840000
68499, 	0.092094, 	6850000
68599, 	0.091995, 	6860000
68699, 	0.091885, 	6870000
68799, 	0.091791, 	6880000
68899, 	0.091683, 	6890000
68999, 	0.091582, 	6900000
69099, 	0.091495, 	6910000
69199, 	0.091390, 	6920000
69299, 	0.091292, 	6930000
69399, 	0.091191, 	6940000
69499, 	0.091120, 	6950000
69599, 	0.091018, 	6960000
69699, 	0.090928, 	6970000
69799, 	0.090860, 	6980000
69899, 	0.090770, 	6990000
69999, 	0.090664, 	7000000
70099, 	0.090583, 	7010000
70199, 	0.090508, 	7020000
70299, 	0.090435, 	7030000
70399, 	0.090337, 	7040000
70499, 	0.090256, 	7050000
70599, 	0.090146, 	7060000
70699, 	0.090030, 	7070000
70799, 	0.089932, 	7080000
70899, 	0.089847, 	7090000
70999, 	0.089769, 	7100000
71099, 	0.089659, 	7110000
71199, 	0.089558, 	7120000
71299, 	0.089476, 	7130000
71399, 	0.089374, 	7140000
71499, 	0.089262, 	7150000
71599, 	0.089166, 	7160000
71699, 	0.089069, 	7170000
71799, 	0.088981, 	7180000
71899, 	0.088879, 	7190000
71999, 	0.088786, 	7200000
72099, 	0.088688, 	7210000
72199, 	0.088628, 	7220000
72299, 	0.088531, 	7230000
72399, 	0.088456, 	7240000
72499, 	0.088385, 	7250000
72599, 	0.088293, 	7260000
72699, 	0.088207, 	7270000
72799, 	0.088132, 	7280000
72899, 	0.088051, 	7290000
72999, 	0.087960, 	7300000
73099, 	0.087859, 	7310000
73199, 	0.087765, 	7320000
73299, 	0.087691, 	7330000
73399, 	0.087608, 	7340000
73499, 	0.087520, 	7350000
73599, 	0.087429, 	7360000
73699, 	0.087353, 	7370000
73799, 	0.087290, 	7380000
73899, 	0.087201, 	7390000
73999, 	0.087107, 	7400000
74099, 	0.087030, 	7410000
74199, 	0.086945, 	7420000
74299, 	0.086866, 	7430000
74399, 	0.086777, 	7440000
74499, 	0.086700, 	7450000
74599, 	0.086604, 	7460000
74699, 	0.086519, 	7470000
74799, 	0.086444, 	7480000
74899, 	0.086361, 	7490000
74999, 	0.086267, 	7500000
75099, 	0.086175, 	7510000
75199, 	0.086108, 	7520000
75299, 	0.086030, 	7530000
75399, 	0.085950, 	7540000
75499, 	0.085892, 	7550000
75599, 	0.085800, 	7560000
75699, 	0.085728, 	7570000
75799, 	0.085647, 	7580000
75899, 	0.085561, 	7590000
75999, 	0.085468, 	7600000
76099, 	0.085390, 	7610000
76199, 	0.085317, 	7620000
76299, 	0.085234, 	7630000
76399, 	0.085170, 	7640000
76499, 	0.085084, 	7650000
76599, 	0.084996, 	7660000
76699, 	0.084943, 	7670000
76799, 	0.084866, 	7680000
76899, 	0.084788, 	7690000
76999, 	0.084731, 	7700000
77099, 	0.084648, 	7710000
77199, 	0.084575, 	7720000
77299, 	0.084510, 	7730000
77399, 	0.084427, 	7740000
77499, 	0.084355, 	7750000
77599, 	0.084272, 	7760000
77699, 	0.084195, 	7770000
77799, 	0.084115, 	7780000
77899, 	0.084029, 	7790000
77999, 	0.083948, 	7800000
78099, 	0.083890, 	7810000
78199, 	0.083805, 	7820000
78299, 	0.083724, 	7830000
78399, 	0.083656, 	7840000
78499, 	0.083578, 	7850000
78599, 	0.083502, 	7860000
78699, 	0.083426, 	7870000
78799, 	0.083368, 	7880000
78899, 	0.083319, 	7890000
78999, 	0.083254, 	7900000
79099, 	0.083167, 	7910000
79199, 	0.083105, 	7920000
79299, 	0.083036, 	7930000
79399, 	0.082958, 	7940000
79499, 	0.082885, 	7950000
79599, 	0.082819, 	7960000
79699, 	0.082745, 	7970000
79799, 	0.082666, 	7980000
79899, 	0.082589, 	7990000
79999, 	0.082514, 	8000000
80099, 	0.082461, 	8010000
80199, 	0.082394, 	8020000
80299, 	0.082348, 	8030000
80399, 	0.082282, 	8040000
80499, 	0.082204, 	8050000
80599, 	0.082139, 	8060000
80699, 	0.082077, 	8070000
80799, 	0.081996, 	8080000
80899, 	0.081931, 	8090000
80999, 	0.081856, 	8100000
81099, 	0.081784, 	8110000
81199, 	0.081721, 	8120000
81299, 	0.081640, 	8130000
81399, 	0.081583, 	8140000
81499, 	0.081500, 	8150000
81599, 	0.081420, 	8160000
81699, 	0.081366, 	8170000
81799, 	0.081306, 	8180000
81899, 	0.081250, 	8190000
81999, 	0.081181, 	8200000
82099, 	0.081125, 	8210000
82199, 	0.081062, 	8220000
82299, 	0.080996, 	8230000
82399, 	0.080919, 	8240000
82499, 	0.080864, 	8250000
82599, 	0.080803, 	8260000
82699, 	0.080734, 	8270000
82799, 	0.080665, 	8280000
82899, 	0.080593, 	8290000
82999, 	0.080520, 	8300000
83099, 	0.080462, 	8310000
83199, 	0.080400, 	8320000
83299, 	0.080338, 	8330000
83399, 	0.080285, 	8340000
83499, 	0.080204, 	8350000
83599, 	0.080147, 	8360000
83699, 	0.080076, 	8370000
83799, 	0.080030, 	8380000
83899, 	0.079944, 	8390000
83999, 	0.079887, 	8400000
84099, 	0.079803, 	8410000
84199, 	0.079734, 	8420000
84299, 	0.079654, 	8430000
84399, 	0.079589, 	8440000
84499, 	0.079548, 	8450000
84599, 	0.079476, 	8460000
84699, 	0.079409, 	8470000
84799, 	0.079343, 	8480000
84899, 	0.079274, 	8490000
84999, 	0.079226, 	8500000
85099, 	0.079161, 	8510000
85199, 	0.079108, 	8520000
85299, 	0.079048, 	8530000
85399, 	0.078966, 	8540000
85499, 	0.078902, 	8550000
85599, 	0.078830, 	8560000
85699, 	0.078789, 	8570000
85799, 	0.078718, 	8580000
85899, 	0.078648, 	8590000
85999, 	0.078572, 	8600000
86099, 	0.078517, 	8610000
86199, 	0.078448, 	8620000
86299, 	0.078384, 	8630000
86399, 	0.078325, 	8640000
86499, 	0.078248, 	8650000
86599, 	0.078184, 	8660000
86699, 	0.078124, 	8670000
86799, 	0.078040, 	8680000
86899, 	0.077969, 	8690000
86999, 	0.077902, 	8700000
87099, 	0.077834, 	8710000
87199, 	0.077802, 	8720000
87299, 	0.077750, 	8730000
87399, 	0.077689, 	8740000
87499, 	0.077607, 	8750000
87599, 	0.077534, 	8760000
87699, 	0.077478, 	8770000
87799, 	0.077401, 	8780000
87899, 	0.077348, 	8790000
87999, 	0.077294, 	8800000
88099, 	0.077243, 	8810000
88199, 	0.077182, 	8820000
88299, 	0.077121, 	8830000
88399, 	0.077053, 	8840000
88499, 	0.076996, 	8850000
88599, 	0.076944, 	8860000
88699, 	0.076894, 	8870000
88799, 	0.076818, 	8880000
88899, 	0.076752, 	8890000
88999, 	0.076684, 	8900000
89099, 	0.076624, 	8910000
89199, 	0.076566, 	8920000
89299, 	0.076510, 	8930000
89399, 	0.076450, 	8940000
89499, 	0.076383, 	8950000
89599, 	0.076321, 	8960000
89699, 	0.076266, 	8970000
89799, 	0.076201, 	8980000
89899, 	0.076139, 	8990000
89999, 	0.076093, 	9000000
90099, 	0.076034, 	9010000
90199, 	0.075974, 	9020000
90299, 	0.075925, 	9030000
90399, 	0.075868, 	9040000
90499, 	0.075819, 	9050000
90599, 	0.075769, 	9060000
90699, 	0.075702, 	9070000
90799, 	0.075649, 	9080000
90899, 	0.075589, 	9090000
90999, 	0.075549, 	9100000
91099, 	0.075485, 	9110000
91199, 	0.075441, 	9120000
91299, 	0.075394, 	9130000
91399, 	0.075338, 	9140000
91499, 	0.075274, 	9150000
91599, 	0.075222, 	9160000
91699, 	0.075166, 	9170000
91799, 	0.075122, 	9180000
91899, 	0.075055, 	9190000
91999, 	0.074995, 	9200000
92099, 	0.074946, 	9210000
92199, 	0.074900, 	9220000
92299, 	0.074834, 	9230000
92399, 	0.074768, 	9240000
92499, 	0.074717, 	9250000
92599, 	0.074659, 	9260000
92699, 	0.074596, 	9270000
92799, 	0.074556, 	9280000
92899, 	0.074504, 	9290000
92999, 	0.074457, 	9300000
93099, 	0.074394, 	9310000
93199, 	0.074339, 	9320000
93299, 	0.074282, 	9330000
93399, 	0.074243, 	9340000
93499, 	0.074187, 	9350000
93599, 	0.074127, 	9360000
93699, 	0.074076, 	9370000
93799, 	0.074036, 	9380000
93899, 	0.073979, 	9390000
93999, 	0.073908, 	9400000
94099, 	0.073852, 	9410000
94199, 	0.073797, 	9420000
94299, 	0.073749, 	9430000
94399, 	0.073709, 	9440000
94499, 	0.073657, 	9450000
94599, 	0.073595, 	9460000
94699, 	0.073536, 	9470000
94799, 	0.073475, 	9480000
94899, 	0.073442, 	9490000
94999, 	0.073393, 	9500000
95099, 	0.073342, 	9510000
95199, 	0.073287, 	9520000
95299, 	0.073231, 	9530000
95399, 	0.073184, 	9540000
95499, 	0.073137, 	9550000
95599, 	0.073083, 	9560000
95699, 	0.073027, 	9570000
95799, 	0.072992, 	9580000
95899, 	0.072946, 	9590000
95999, 	0.072887, 	9600000
96099, 	0.072831, 	9610000
96199, 	0.072775, 	9620000
96299, 	0.072724, 	9630000
96399, 	0.072679, 	9640000
96499, 	0.072618, 	9650000
96599, 	0.072552, 	9660000
96699, 	0.072493, 	9670000
96799, 	0.072432, 	9680000
96899, 	0.072381, 	9690000
96999, 	0.072326, 	9700000
97099, 	0.072284, 	9710000
97199, 	0.072227, 	9720000
97299, 	0.072188, 	9730000
97399, 	0.072140, 	9740000
97499, 	0.072088, 	9750000
97599, 	0.072045, 	9760000
97699, 	0.071991, 	9770000
97799, 	0.071932, 	9780000
97899, 	0.071883, 	9790000
97999, 	0.071836, 	9800000
98099, 	0.071784, 	9810000
98199, 	0.071728, 	9820000
98299, 	0.071692, 	9830000
98399, 	0.071636, 	9840000
98499, 	0.071583, 	9850000
98599, 	0.071524, 	9860000
98699, 	0.071470, 	9870000
98799, 	0.071429, 	9880000
98899, 	0.071386, 	9890000
98999, 	0.071330, 	9900000
99099, 	0.071280, 	9910000
99199, 	0.071245, 	9920000
99299, 	0.071187, 	9930000
99399, 	0.071142, 	9940000
99499, 	0.071088, 	9950000
99599, 	0.071038, 	9960000
99699, 	0.070988, 	9970000
99799, 	0.070934, 	9980000
99899, 	0.070896, 	9990000
99999, 	0.070862, 	10000000


==> src/fig/bernoulli/baseline/max-dewa-m-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.303030, 	7400
199, 	0.266332, 	14800
299, 	0.294314, 	22200
399, 	0.303258, 	29600
499, 	0.306613, 	37000
599, 	0.297162, 	44400
699, 	0.276109, 	51800
799, 	0.269086, 	59200
899, 	0.264739, 	66600
999, 	0.264264, 	74000
1099, 	0.262056, 	81400
1199, 	0.250209, 	88800
1299, 	0.246343, 	96200
1399, 	0.244460, 	103600
1499, 	0.230153, 	111000
1599, 	0.236398, 	118400
1699, 	0.239553, 	125800
1799, 	0.237354, 	133200
1899, 	0.230121, 	140600
1999, 	0.233617, 	148000
2099, 	0.235827, 	155400
2199, 	0.236016, 	162800
2299, 	0.230970, 	170200
2399, 	0.233431, 	177600
2499, 	0.231293, 	185000
2599, 	0.229319, 	192400
2699, 	0.226751, 	199800
2799, 	0.224366, 	207200
2899, 	0.225595, 	214600
2999, 	0.225075, 	222000
3099, 	0.224266, 	229400
3199, 	0.226008, 	236800
3299, 	0.226432, 	244200
3399, 	0.224478, 	251600
3499, 	0.228065, 	259000
3599, 	0.229508, 	266400
3699, 	0.230333, 	273800
3799, 	0.229008, 	281200
3899, 	0.230059, 	288600
3999, 	0.230058, 	296000
4099, 	0.230300, 	303400
4199, 	0.231960, 	310800
4299, 	0.230286, 	318200
4399, 	0.226415, 	325600
4499, 	0.223828, 	333000
4599, 	0.222657, 	340400
4699, 	0.218770, 	347800
4799, 	0.216087, 	355200
4899, 	0.213717, 	362600
4999, 	0.212442, 	370000
5099, 	0.215140, 	377400
5199, 	0.217542, 	384800
5299, 	0.220230, 	392200
5399, 	0.218744, 	399600
5499, 	0.216949, 	407000
5599, 	0.217539, 	414400
5699, 	0.215476, 	421800
5799, 	0.215727, 	429200
5899, 	0.216138, 	436600
5999, 	0.215036, 	444000
6099, 	0.216593, 	451400
6199, 	0.218100, 	458800
6299, 	0.217177, 	466200
6399, 	0.216284, 	473600
6499, 	0.217572, 	481000
6599, 	0.218821, 	488400
6699, 	0.220779, 	495800
6799, 	0.219003, 	503200
6899, 	0.219452, 	510600
6999, 	0.220460, 	518000
7099, 	0.219890, 	525400
7199, 	0.221003, 	532800
7299, 	0.221811, 	540200
7399, 	0.221787, 	547600
7499, 	0.221496, 	555000
7599, 	0.221082, 	562400
7699, 	0.221717, 	569800
7799, 	0.220926, 	577200
7899, 	0.221420, 	584600
7999, 	0.222153, 	592000
8099, 	0.222003, 	599400
8199, 	0.221612, 	606800
8299, 	0.220268, 	614200
8399, 	0.218836, 	621600
8499, 	0.217320, 	629000
8599, 	0.214792, 	636400
8699, 	0.212323, 	643800
8799, 	0.209910, 	651200
8899, 	0.208226, 	658600
8999, 	0.207467, 	666000
9099, 	0.207495, 	673400
9199, 	0.206762, 	680800
9299, 	0.206581, 	688200
9399, 	0.206511, 	695600
9499, 	0.206653, 	703000
9599, 	0.207626, 	710400
9699, 	0.207650, 	717800
9799, 	0.207062, 	725200
9899, 	0.207294, 	732600
9999, 	0.206521, 	740000
10099, 	0.205763, 	747400
10199, 	0.204138, 	754800
10299, 	0.202738, 	762200
10399, 	0.201654, 	769600
10499, 	0.199733, 	777000
10599, 	0.198792, 	784400
10699, 	0.197215, 	791800
10799, 	0.196037, 	799200
10899, 	0.195614, 	806600
10999, 	0.194836, 	814000
11099, 	0.194432, 	821400
11199, 	0.194035, 	828800
11299, 	0.193645, 	836200
11399, 	0.193175, 	843600
11499, 	0.191582, 	851000
11599, 	0.189930, 	858400
11699, 	0.188307, 	865800
11799, 	0.186711, 	873200
11899, 	0.185142, 	880600
11999, 	0.184765, 	888000
12099, 	0.184395, 	895400
12199, 	0.184195, 	902800
12299, 	0.184487, 	910200
12399, 	0.185338, 	917600
12499, 	0.185055, 	925000
12599, 	0.184538, 	932400
12699, 	0.183715, 	939800
12799, 	0.182592, 	947200
12899, 	0.182030, 	954600
12999, 	0.181245, 	962000
13099, 	0.179861, 	969400
13199, 	0.178498, 	976800
13299, 	0.177156, 	984200
13399, 	0.175834, 	991600
13499, 	0.174531, 	999000
13599, 	0.173248, 	1006400
13699, 	0.171983, 	1013800
13799, 	0.170737, 	1021200
13899, 	0.169509, 	1028600
13999, 	0.168298, 	1036000
14099, 	0.167104, 	1043400
14199, 	0.165927, 	1050800
14299, 	0.164767, 	1058200
14399, 	0.163622, 	1065600
14499, 	0.162494, 	1073000
14599, 	0.161381, 	1080400
14699, 	0.160283, 	1087800
14799, 	0.159200, 	1095200
14899, 	0.158131, 	1102600
14999, 	0.157077, 	1110000
15099, 	0.156037, 	1117400
15199, 	0.155010, 	1124800
15299, 	0.153997, 	1132200
15399, 	0.152997, 	1139600
15499, 	0.152010, 	1147000
15599, 	0.151035, 	1154400
15699, 	0.150073, 	1161800
15799, 	0.149123, 	1169200
15899, 	0.148185, 	1176600
15999, 	0.147259, 	1184000
16099, 	0.146344, 	1191400
16199, 	0.145441, 	1198800
16299, 	0.144549, 	1206200
16399, 	0.143667, 	1213600
16499, 	0.142797, 	1221000
16599, 	0.141936, 	1228400
16699, 	0.141086, 	1235800
16799, 	0.140246, 	1243200
16899, 	0.139417, 	1250600
16999, 	0.138596, 	1258000
17099, 	0.137786, 	1265400
17199, 	0.136985, 	1272800
17299, 	0.136193, 	1280200
17399, 	0.135410, 	1287600
17499, 	0.134636, 	1295000
17599, 	0.133871, 	1302400
17699, 	0.133115, 	1309800
17799, 	0.132367, 	1317200
17899, 	0.131627, 	1324600
17999, 	0.130896, 	1332000
18099, 	0.130173, 	1339400
18199, 	0.129458, 	1346800
18299, 	0.128750, 	1354200
18399, 	0.128050, 	1361600
18499, 	0.127358, 	1369000
18599, 	0.126673, 	1376400
18699, 	0.125996, 	1383800
18799, 	0.125326, 	1391200
18899, 	0.124663, 	1398600
18999, 	0.124007, 	1406000
19099, 	0.123357, 	1413400
19199, 	0.122715, 	1420800
19299, 	0.122079, 	1428200
19399, 	0.121450, 	1435600
19499, 	0.120827, 	1443000
19599, 	0.120210, 	1450400
19699, 	0.119600, 	1457800
19799, 	0.118996, 	1465200
19899, 	0.118398, 	1472600
19999, 	0.117806, 	1480000
20099, 	0.117220, 	1487400
20199, 	0.116639, 	1494800
20299, 	0.116065, 	1502200
20399, 	0.115496, 	1509600
20499, 	0.114932, 	1517000
20599, 	0.114374, 	1524400
20699, 	0.113822, 	1531800
20799, 	0.113275, 	1539200
20899, 	0.112733, 	1546600
20999, 	0.112196, 	1554000
21099, 	0.111664, 	1561400
21199, 	0.111137, 	1568800
21299, 	0.110616, 	1576200
21399, 	0.110099, 	1583600
21499, 	0.109586, 	1591000
21599, 	0.109079, 	1598400
21699, 	0.108576, 	1605800
21799, 	0.108078, 	1613200
21899, 	0.107585, 	1620600
21999, 	0.107096, 	1628000
22099, 	0.106611, 	1635400
22199, 	0.106131, 	1642800
22299, 	0.105655, 	1650200
22399, 	0.105183, 	1657600
22499, 	0.104716, 	1665000
22599, 	0.104252, 	1672400
22699, 	0.103793, 	1679800
22799, 	0.103338, 	1687200
22899, 	0.102887, 	1694600
22999, 	0.102439, 	1702000
23099, 	0.101996, 	1709400
23199, 	0.101556, 	1716800
23299, 	0.101120, 	1724200
23399, 	0.100688, 	1731600
23499, 	0.100260, 	1739000
23599, 	0.099835, 	1746400
23699, 	0.099413, 	1753800
23799, 	0.098996, 	1761200
23899, 	0.098582, 	1768600
23999, 	0.098171, 	1776000
24099, 	0.097763, 	1783400
24199, 	0.097359, 	1790800
24299, 	0.096959, 	1798200
24399, 	0.096561, 	1805600
24499, 	0.096167, 	1813000
24599, 	0.095776, 	1820400
24699, 	0.095388, 	1827800
24799, 	0.095004, 	1835200
24899, 	0.094622, 	1842600
24999, 	0.094244, 	1850000
25099, 	0.093868, 	1857400
25199, 	0.093496, 	1864800
25299, 	0.093126, 	1872200
25399, 	0.092760, 	1879600
25499, 	0.092396, 	1887000
25599, 	0.092035, 	1894400
25699, 	0.091677, 	1901800
25799, 	0.091321, 	1909200
25899, 	0.090969, 	1916600
25999, 	0.090619, 	1924000
26099, 	0.090272, 	1931400
26199, 	0.089927, 	1938800
26299, 	0.089585, 	1946200
26399, 	0.089246, 	1953600
26499, 	0.088909, 	1961000
26599, 	0.088575, 	1968400
26699, 	0.088243, 	1975800
26799, 	0.087914, 	1983200
26899, 	0.087587, 	1990600
26999, 	0.087262, 	1998000
27099, 	0.086940, 	2005400
27199, 	0.086621, 	2012800
27299, 	0.086304, 	2020200
27399, 	0.085989, 	2027600
27499, 	0.085676, 	2035000
27599, 	0.085365, 	2042400
27699, 	0.085057, 	2049800
27799, 	0.084751, 	2057200
27899, 	0.084447, 	2064600
27999, 	0.084146, 	2072000
28099, 	0.083846, 	2079400
28199, 	0.083549, 	2086800
28299, 	0.083254, 	2094200
28399, 	0.082961, 	2101600
28499, 	0.082670, 	2109000
28599, 	0.082381, 	2116400
28699, 	0.082093, 	2123800
28799, 	0.081808, 	2131200
28899, 	0.081525, 	2138600
28999, 	0.081244, 	2146000
29099, 	0.080965, 	2153400
29199, 	0.080688, 	2160800
29299, 	0.080412, 	2168200
29399, 	0.080139, 	2175600
29499, 	0.079867, 	2183000
29599, 	0.079597, 	2190400
29699, 	0.079329, 	2197800
29799, 	0.079063, 	2205200
29899, 	0.078799, 	2212600
29999, 	0.078536, 	2220000
30099, 	0.078275, 	2227400
30199, 	0.078016, 	2234800
30299, 	0.077758, 	2242200
30399, 	0.077503, 	2249600
30499, 	0.077248, 	2257000
30599, 	0.076996, 	2264400
30699, 	0.076745, 	2271800
30799, 	0.076496, 	2279200
30899, 	0.076248, 	2286600
30999, 	0.076002, 	2294000
31099, 	0.075758, 	2301400
31199, 	0.075515, 	2308800
31299, 	0.075274, 	2316200
31399, 	0.075034, 	2323600
31499, 	0.074796, 	2331000
31599, 	0.074559, 	2338400
31699, 	0.074324, 	2345800
31799, 	0.074090, 	2353200
31899, 	0.073858, 	2360600
31999, 	0.073627, 	2368000
32099, 	0.073398, 	2375400
32199, 	0.073170, 	2382800
32299, 	0.072943, 	2390200
32399, 	0.072718, 	2397600
32499, 	0.072495, 	2405000
32599, 	0.072272, 	2412400
32699, 	0.072051, 	2419800
32799, 	0.071831, 	2427200
32899, 	0.071613, 	2434600
32999, 	0.071396, 	2442000
33099, 	0.071180, 	2449400
33199, 	0.070966, 	2456800
33299, 	0.070753, 	2464200
33399, 	0.070541, 	2471600
33499, 	0.070330, 	2479000
33599, 	0.070121, 	2486400
33699, 	0.069913, 	2493800
33799, 	0.069706, 	2501200
33899, 	0.069501, 	2508600
33999, 	0.069296, 	2516000
34099, 	0.069093, 	2523400
34199, 	0.068891, 	2530800
34299, 	0.068690, 	2538200
34399, 	0.068490, 	2545600
34499, 	0.068292, 	2553000
34599, 	0.068094, 	2560400
34699, 	0.067898, 	2567800
34799, 	0.067703, 	2575200
34899, 	0.067509, 	2582600
34999, 	0.067316, 	2590000
35099, 	0.067124, 	2597400
35199, 	0.066934, 	2604800
35299, 	0.066744, 	2612200
35399, 	0.066556, 	2619600
35499, 	0.066368, 	2627000
35599, 	0.066182, 	2634400
35699, 	0.065996, 	2641800
35799, 	0.065812, 	2649200
35899, 	0.065629, 	2656600
35999, 	0.065446, 	2664000
36099, 	0.065265, 	2671400
36199, 	0.065085, 	2678800
36299, 	0.064905, 	2686200
36399, 	0.064727, 	2693600
36499, 	0.064550, 	2701000
36599, 	0.064373, 	2708400
36699, 	0.064198, 	2715800
36799, 	0.064023, 	2723200
36899, 	0.063850, 	2730600
36999, 	0.063677, 	2738000
37099, 	0.063506, 	2745400
37199, 	0.063335, 	2752800
37299, 	0.063165, 	2760200
37399, 	0.062996, 	2767600
37499, 	0.062828, 	2775000
37599, 	0.062661, 	2782400
37699, 	0.062495, 	2789800
37799, 	0.062330, 	2797200
37899, 	0.062165, 	2804600
37999, 	0.062002, 	2812000
38099, 	0.061839, 	2819400
38199, 	0.061677, 	2826800
38299, 	0.061516, 	2834200
38399, 	0.061356, 	2841600
38499, 	0.061196, 	2849000
38599, 	0.061038, 	2856400
38699, 	0.060880, 	2863800
38799, 	0.060723, 	2871200
38899, 	0.060567, 	2878600
38999, 	0.060412, 	2886000
39099, 	0.060257, 	2893400
39199, 	0.060104, 	2900800
39299, 	0.059951, 	2908200
39399, 	0.059798, 	2915600
39499, 	0.059647, 	2923000
39599, 	0.059496, 	2930400
39699, 	0.059347, 	2937800
39799, 	0.059197, 	2945200
39899, 	0.059049, 	2952600
39999, 	0.058901, 	2960000
40099, 	0.058755, 	2967400
40199, 	0.058608, 	2974800
40299, 	0.058463, 	2982200
40399, 	0.058318, 	2989600
40499, 	0.058174, 	2997000
40599, 	0.058031, 	3004400
40699, 	0.057888, 	3011800
40799, 	0.057747, 	3019200
40899, 	0.057605, 	3026600
40999, 	0.057465, 	3034000
41099, 	0.057325, 	3041400
41199, 	0.057186, 	3048800
41299, 	0.057047, 	3056200
41399, 	0.056910, 	3063600
41499, 	0.056772, 	3071000
41599, 	0.056636, 	3078400
41699, 	0.056500, 	3085800
41799, 	0.056365, 	3093200
41899, 	0.056230, 	3100600
41999, 	0.056097, 	3108000
42099, 	0.055963, 	3115400
42199, 	0.055831, 	3122800
42299, 	0.055699, 	3130200
42399, 	0.055567, 	3137600
42499, 	0.055437, 	3145000
42599, 	0.055306, 	3152400
42699, 	0.055177, 	3159800
42799, 	0.055048, 	3167200
42899, 	0.054920, 	3174600
42999, 	0.054792, 	3182000
43099, 	0.054665, 	3189400
43199, 	0.054538, 	3196800
43299, 	0.054412, 	3204200
43399, 	0.054287, 	3211600
43499, 	0.054162, 	3219000
43599, 	0.054038, 	3226400
43699, 	0.053914, 	3233800
43799, 	0.053791, 	3241200
43899, 	0.053669, 	3248600
43999, 	0.053547, 	3256000
44099, 	0.053425, 	3263400
44199, 	0.053304, 	3270800
44299, 	0.053184, 	3278200
44399, 	0.053064, 	3285600
44499, 	0.052945, 	3293000
44599, 	0.052826, 	3300400
44699, 	0.052708, 	3307800
44799, 	0.052590, 	3315200
44899, 	0.052473, 	3322600
44999, 	0.052357, 	3330000
45099, 	0.052241, 	3337400
45199, 	0.052125, 	3344800
45299, 	0.052010, 	3352200
45399, 	0.051895, 	3359600
45499, 	0.051781, 	3367000
45599, 	0.051668, 	3374400
45699, 	0.051555, 	3381800
45799, 	0.051442, 	3389200
45899, 	0.051330, 	3396600
45999, 	0.051219, 	3404000
46099, 	0.051107, 	3411400
46199, 	0.050997, 	3418800
46299, 	0.050887, 	3426200
46399, 	0.050777, 	3433600
46499, 	0.050668, 	3441000
46599, 	0.050559, 	3448400
46699, 	0.050451, 	3455800
46799, 	0.050343, 	3463200
46899, 	0.050236, 	3470600
46999, 	0.050129, 	3478000
47099, 	0.050022, 	3485400
47199, 	0.049916, 	3492800
47299, 	0.049811, 	3500200
47399, 	0.049706, 	3507600
47499, 	0.049601, 	3515000
47599, 	0.049497, 	3522400
47699, 	0.049393, 	3529800
47799, 	0.049290, 	3537200
47899, 	0.049187, 	3544600
47999, 	0.049084, 	3552000
48099, 	0.048982, 	3559400
48199, 	0.048881, 	3566800
48299, 	0.048779, 	3574200
48399, 	0.048679, 	3581600
48499, 	0.048578, 	3589000
48599, 	0.048478, 	3596400
48699, 	0.048379, 	3603800
48799, 	0.048280, 	3611200
48899, 	0.048181, 	3618600
48999, 	0.048083, 	3626000
49099, 	0.047985, 	3633400
49199, 	0.047887, 	3640800
49299, 	0.047790, 	3648200
49399, 	0.047693, 	3655600
49499, 	0.047597, 	3663000
49599, 	0.047501, 	3670400
49699, 	0.047405, 	3677800
49799, 	0.047310, 	3685200
49899, 	0.047215, 	3692600
49999, 	0.047121, 	3700000
50099, 	0.047027, 	3707400
50199, 	0.046933, 	3714800
50299, 	0.046840, 	3722200
50399, 	0.046747, 	3729600
50499, 	0.046654, 	3737000
50599, 	0.046562, 	3744400
50699, 	0.046470, 	3751800
50799, 	0.046379, 	3759200
50899, 	0.046288, 	3766600
50999, 	0.046197, 	3774000
51099, 	0.046107, 	3781400
51199, 	0.046017, 	3788800
51299, 	0.045927, 	3796200
51399, 	0.045837, 	3803600
51499, 	0.045748, 	3811000
51599, 	0.045660, 	3818400
51699, 	0.045571, 	3825800
51799, 	0.045484, 	3833200
51899, 	0.045396, 	3840600
51999, 	0.045309, 	3848000
52099, 	0.045222, 	3855400
52199, 	0.045135, 	3862800
52299, 	0.045049, 	3870200
52399, 	0.044963, 	3877600
52499, 	0.044877, 	3885000
52599, 	0.044792, 	3892400
52699, 	0.044707, 	3899800
52799, 	0.044622, 	3907200
52899, 	0.044538, 	3914600
52999, 	0.044454, 	3922000
53099, 	0.044370, 	3929400
53199, 	0.044287, 	3936800
53299, 	0.044203, 	3944200
53399, 	0.044121, 	3951600
53499, 	0.044038, 	3959000
53599, 	0.043956, 	3966400
53699, 	0.043874, 	3973800
53799, 	0.043793, 	3981200
53899, 	0.043711, 	3988600
53999, 	0.043630, 	3996000
54099, 	0.043550, 	4003400
54199, 	0.043469, 	4010800
54299, 	0.043389, 	4018200
54399, 	0.043310, 	4025600
54499, 	0.043230, 	4033000
54599, 	0.043151, 	4040400
54699, 	0.043072, 	4047800
54799, 	0.042993, 	4055200
54899, 	0.042915, 	4062600
54999, 	0.042837, 	4070000
55099, 	0.042759, 	4077400
55199, 	0.042682, 	4084800
55299, 	0.042605, 	4092200
55399, 	0.042528, 	4099600
55499, 	0.042451, 	4107000
55599, 	0.042375, 	4114400
55699, 	0.042299, 	4121800
55799, 	0.042223, 	4129200
55899, 	0.042147, 	4136600
55999, 	0.042072, 	4144000
56099, 	0.041997, 	4151400
56199, 	0.041922, 	4158800
56299, 	0.041848, 	4166200
56399, 	0.041774, 	4173600
56499, 	0.041700, 	4181000
56599, 	0.041626, 	4188400
56699, 	0.041553, 	4195800
56799, 	0.041480, 	4203200
56899, 	0.041407, 	4210600
56999, 	0.041334, 	4218000
57099, 	0.041262, 	4225400
57199, 	0.041190, 	4232800
57299, 	0.041118, 	4240200
57399, 	0.041046, 	4247600
57499, 	0.040975, 	4255000
57599, 	0.040903, 	4262400
57699, 	0.040833, 	4269800
57799, 	0.040762, 	4277200
57899, 	0.040692, 	4284600
57999, 	0.040621, 	4292000
58099, 	0.040551, 	4299400
58199, 	0.040482, 	4306800
58299, 	0.040412, 	4314200
58399, 	0.040343, 	4321600
58499, 	0.040274, 	4329000
58599, 	0.040205, 	4336400
58699, 	0.040137, 	4343800
58799, 	0.040069, 	4351200
58899, 	0.040001, 	4358600
58999, 	0.039933, 	4366000
59099, 	0.039865, 	4373400
59199, 	0.039798, 	4380800
59299, 	0.039731, 	4388200
59399, 	0.039664, 	4395600
59499, 	0.039597, 	4403000
59599, 	0.039531, 	4410400
59699, 	0.039465, 	4417800
59799, 	0.039399, 	4425200
59899, 	0.039333, 	4432600
59999, 	0.039267, 	4440000
60099, 	0.039202, 	4447400
60199, 	0.039137, 	4454800
60299, 	0.039072, 	4462200
60399, 	0.039007, 	4469600
60499, 	0.038943, 	4477000
60599, 	0.038879, 	4484400
60699, 	0.038814, 	4491800
60799, 	0.038751, 	4499200
60899, 	0.038687, 	4506600
60999, 	0.038624, 	4514000
61099, 	0.038560, 	4521400
61199, 	0.038497, 	4528800
61299, 	0.038435, 	4536200
61399, 	0.038372, 	4543600
61499, 	0.038310, 	4551000
61599, 	0.038247, 	4558400
61699, 	0.038185, 	4565800
61799, 	0.038124, 	4573200
61899, 	0.038062, 	4580600
61999, 	0.038001, 	4588000
62099, 	0.037939, 	4595400
62199, 	0.037878, 	4602800
62299, 	0.037818, 	4610200
62399, 	0.037757, 	4617600
62499, 	0.037697, 	4625000
62599, 	0.037636, 	4632400
62699, 	0.037576, 	4639800
62799, 	0.037517, 	4647200
62899, 	0.037457, 	4654600
62999, 	0.037397, 	4662000
63099, 	0.037338, 	4669400
63199, 	0.037279, 	4676800
63299, 	0.037220, 	4684200
63399, 	0.037161, 	4691600
63499, 	0.037103, 	4699000
63599, 	0.037045, 	4706400
63699, 	0.036986, 	4713800
63799, 	0.036928, 	4721200
63899, 	0.036871, 	4728600
63999, 	0.036813, 	4736000
64099, 	0.036756, 	4743400
64199, 	0.036698, 	4750800
64299, 	0.036641, 	4758200
64399, 	0.036584, 	4765600
64499, 	0.036528, 	4773000
64599, 	0.036471, 	4780400
64699, 	0.036415, 	4787800
64799, 	0.036359, 	4795200
64899, 	0.036303, 	4802600
64999, 	0.036247, 	4810000
65099, 	0.036191, 	4817400
65199, 	0.036136, 	4824800
65299, 	0.036080, 	4832200
65399, 	0.036025, 	4839600
65499, 	0.035970, 	4847000
65599, 	0.035915, 	4854400
65699, 	0.035861, 	4861800
65799, 	0.035806, 	4869200
65899, 	0.035752, 	4876600
65999, 	0.035698, 	4884000
66099, 	0.035644, 	4891400
66199, 	0.035590, 	4898800
66299, 	0.035536, 	4906200
66399, 	0.035482, 	4913600
66499, 	0.035429, 	4921000
66599, 	0.035376, 	4928400
66699, 	0.035323, 	4935800
66799, 	0.035270, 	4943200
66899, 	0.035217, 	4950600
66999, 	0.035165, 	4958000
67099, 	0.035112, 	4965400
67199, 	0.035060, 	4972800
67299, 	0.035008, 	4980200
67399, 	0.034956, 	4987600
67499, 	0.034904, 	4995000
67599, 	0.034853, 	5002400
67699, 	0.034801, 	5009800
67799, 	0.034750, 	5017200
67899, 	0.034699, 	5024600
67999, 	0.034648, 	5032000
68099, 	0.034597, 	5039400
68199, 	0.034546, 	5046800
68299, 	0.034495, 	5054200
68399, 	0.034445, 	5061600
68499, 	0.034395, 	5069000
68599, 	0.034345, 	5076400
68699, 	0.034295, 	5083800
68799, 	0.034245, 	5091200
68899, 	0.034195, 	5098600
68999, 	0.034145, 	5106000
69099, 	0.034096, 	5113400
69199, 	0.034047, 	5120800
69299, 	0.033998, 	5128200
69399, 	0.033949, 	5135600
69499, 	0.033900, 	5143000
69599, 	0.033851, 	5150400
69699, 	0.033802, 	5157800
69799, 	0.033754, 	5165200
69899, 	0.033706, 	5172600
69999, 	0.033658, 	5180000
70099, 	0.033610, 	5187400
70199, 	0.033562, 	5194800
70299, 	0.033514, 	5202200
70399, 	0.033466, 	5209600
70499, 	0.033419, 	5217000
70599, 	0.033372, 	5224400
70699, 	0.033324, 	5231800
70799, 	0.033277, 	5239200
70899, 	0.033230, 	5246600
70999, 	0.033184, 	5254000
71099, 	0.033137, 	5261400
71199, 	0.033090, 	5268800
71299, 	0.033044, 	5276200
71399, 	0.032998, 	5283600
71499, 	0.032952, 	5291000
71599, 	0.032905, 	5298400
71699, 	0.032860, 	5305800
71799, 	0.032814, 	5313200
71899, 	0.032768, 	5320600
71999, 	0.032723, 	5328000
72099, 	0.032677, 	5335400
72199, 	0.032632, 	5342800
72299, 	0.032587, 	5350200
72399, 	0.032542, 	5357600
72499, 	0.032497, 	5365000
72599, 	0.032452, 	5372400
72699, 	0.032408, 	5379800
72799, 	0.032363, 	5387200
72899, 	0.032319, 	5394600
72999, 	0.032274, 	5402000
73099, 	0.032230, 	5409400
73199, 	0.032186, 	5416800
73299, 	0.032142, 	5424200
73399, 	0.032099, 	5431600
73499, 	0.032055, 	5439000
73599, 	0.032011, 	5446400
73699, 	0.031968, 	5453800
73799, 	0.031925, 	5461200
73899, 	0.031881, 	5468600
73999, 	0.031838, 	5476000
74099, 	0.031795, 	5483400
74199, 	0.031752, 	5490800
74299, 	0.031710, 	5498200
74399, 	0.031667, 	5505600
74499, 	0.031625, 	5513000
74599, 	0.031582, 	5520400
74699, 	0.031540, 	5527800
74799, 	0.031498, 	5535200
74899, 	0.031456, 	5542600
74999, 	0.031414, 	5550000
75099, 	0.031372, 	5557400
75199, 	0.031330, 	5564800
75299, 	0.031289, 	5572200
75399, 	0.031247, 	5579600
75499, 	0.031206, 	5587000
75599, 	0.031164, 	5594400
75699, 	0.031123, 	5601800
75799, 	0.031082, 	5609200
75899, 	0.031041, 	5616600
75999, 	0.031000, 	5624000
76099, 	0.030960, 	5631400
76199, 	0.030919, 	5638800
76299, 	0.030879, 	5646200
76399, 	0.030838, 	5653600
76499, 	0.030798, 	5661000
76599, 	0.030758, 	5668400
76699, 	0.030717, 	5675800
76799, 	0.030677, 	5683200
76899, 	0.030638, 	5690600
76999, 	0.030598, 	5698000
77099, 	0.030558, 	5705400
77199, 	0.030519, 	5712800
77299, 	0.030479, 	5720200
77399, 	0.030440, 	5727600
77499, 	0.030400, 	5735000
77599, 	0.030361, 	5742400
77699, 	0.030322, 	5749800
77799, 	0.030283, 	5757200
77899, 	0.030244, 	5764600
77999, 	0.030206, 	5772000
78099, 	0.030167, 	5779400
78199, 	0.030128, 	5786800
78299, 	0.030090, 	5794200
78399, 	0.030051, 	5801600
78499, 	0.030013, 	5809000
78599, 	0.029975, 	5816400
78699, 	0.029937, 	5823800
78799, 	0.029899, 	5831200
78899, 	0.029861, 	5838600
78999, 	0.029823, 	5846000
79099, 	0.029785, 	5853400
79199, 	0.029748, 	5860800
79299, 	0.029710, 	5868200
79399, 	0.029673, 	5875600
79499, 	0.029636, 	5883000
79599, 	0.029598, 	5890400
79699, 	0.029561, 	5897800
79799, 	0.029524, 	5905200
79899, 	0.029487, 	5912600
79999, 	0.029450, 	5920000
80099, 	0.029414, 	5927400
80199, 	0.029377, 	5934800
80299, 	0.029340, 	5942200
80399, 	0.029304, 	5949600
80499, 	0.029267, 	5957000
80599, 	0.029231, 	5964400
80699, 	0.029195, 	5971800
80799, 	0.029159, 	5979200
80899, 	0.029123, 	5986600
80999, 	0.029087, 	5994000
81099, 	0.029051, 	6001400
81199, 	0.029015, 	6008800
81299, 	0.028979, 	6016200
81399, 	0.028944, 	6023600
81499, 	0.028908, 	6031000
81599, 	0.028873, 	6038400
81699, 	0.028838, 	6045800
81799, 	0.028802, 	6053200
81899, 	0.028767, 	6060600
81999, 	0.028732, 	6068000
82099, 	0.028697, 	6075400
82199, 	0.028662, 	6082800
82299, 	0.028627, 	6090200
82399, 	0.028593, 	6097600
82499, 	0.028558, 	6105000
82599, 	0.028523, 	6112400
82699, 	0.028489, 	6119800
82799, 	0.028454, 	6127200
82899, 	0.028420, 	6134600
82999, 	0.028386, 	6142000
83099, 	0.028352, 	6149400
83199, 	0.028318, 	6156800
83299, 	0.028284, 	6164200
83399, 	0.028250, 	6171600
83499, 	0.028216, 	6179000
83599, 	0.028182, 	6186400
83699, 	0.028148, 	6193800
83799, 	0.028115, 	6201200
83899, 	0.028081, 	6208600
83999, 	0.028048, 	6216000
84099, 	0.028015, 	6223400
84199, 	0.027981, 	6230800
84299, 	0.027948, 	6238200
84399, 	0.027915, 	6245600
84499, 	0.027882, 	6253000
84599, 	0.027849, 	6260400
84699, 	0.027816, 	6267800
84799, 	0.027783, 	6275200
84899, 	0.027751, 	6282600
84999, 	0.027718, 	6290000
85099, 	0.027685, 	6297400
85199, 	0.027653, 	6304800
85299, 	0.027620, 	6312200
85399, 	0.027588, 	6319600
85499, 	0.027556, 	6327000
85599, 	0.027524, 	6334400
85699, 	0.027492, 	6341800
85799, 	0.027460, 	6349200
85899, 	0.027428, 	6356600
85999, 	0.027396, 	6364000
86099, 	0.027364, 	6371400
86199, 	0.027332, 	6378800
86299, 	0.027300, 	6386200
86399, 	0.027269, 	6393600
86499, 	0.027237, 	6401000
86599, 	0.027206, 	6408400
86699, 	0.027174, 	6415800
86799, 	0.027143, 	6423200
86899, 	0.027112, 	6430600
86999, 	0.027081, 	6438000
87099, 	0.027050, 	6445400
87199, 	0.027019, 	6452800
87299, 	0.026988, 	6460200
87399, 	0.026957, 	6467600
87499, 	0.026926, 	6475000
87599, 	0.026895, 	6482400
87699, 	0.026865, 	6489800
87799, 	0.026834, 	6497200
87899, 	0.026803, 	6504600
87999, 	0.026773, 	6512000
88099, 	0.026743, 	6519400
88199, 	0.026712, 	6526800
88299, 	0.026682, 	6534200
88399, 	0.026652, 	6541600
88499, 	0.026622, 	6549000
88599, 	0.026592, 	6556400
88699, 	0.026562, 	6563800
88799, 	0.026532, 	6571200
88899, 	0.026502, 	6578600
88999, 	0.026472, 	6586000
89099, 	0.026442, 	6593400
89199, 	0.026413, 	6600800
89299, 	0.026383, 	6608200
89399, 	0.026354, 	6615600
89499, 	0.026324, 	6623000
89599, 	0.026295, 	6630400
89699, 	0.026266, 	6637800
89799, 	0.026236, 	6645200
89899, 	0.026207, 	6652600
89999, 	0.026178, 	6660000
90099, 	0.026149, 	6667400
90199, 	0.026120, 	6674800
90299, 	0.026091, 	6682200
90399, 	0.026062, 	6689600
90499, 	0.026033, 	6697000
90599, 	0.026005, 	6704400
90699, 	0.025976, 	6711800
90799, 	0.025947, 	6719200
90899, 	0.025919, 	6726600
90999, 	0.025890, 	6734000
91099, 	0.025862, 	6741400
91199, 	0.025834, 	6748800
91299, 	0.025805, 	6756200
91399, 	0.025777, 	6763600
91499, 	0.025749, 	6771000
91599, 	0.025721, 	6778400
91699, 	0.025693, 	6785800
91799, 	0.025665, 	6793200
91899, 	0.025637, 	6800600
91999, 	0.025609, 	6808000
92099, 	0.025581, 	6815400
92199, 	0.025553, 	6822800
92299, 	0.025526, 	6830200
92399, 	0.025498, 	6837600
92499, 	0.025471, 	6845000
92599, 	0.025443, 	6852400
92699, 	0.025416, 	6859800
92799, 	0.025388, 	6867200
92899, 	0.025361, 	6874600
92999, 	0.025334, 	6882000
93099, 	0.025306, 	6889400
93199, 	0.025279, 	6896800
93299, 	0.025252, 	6904200
93399, 	0.025225, 	6911600
93499, 	0.025198, 	6919000
93599, 	0.025171, 	6926400
93699, 	0.025144, 	6933800
93799, 	0.025118, 	6941200
93899, 	0.025091, 	6948600
93999, 	0.025064, 	6956000
94099, 	0.025037, 	6963400
94199, 	0.025011, 	6970800
94299, 	0.024984, 	6978200
94399, 	0.024958, 	6985600
94499, 	0.024931, 	6993000
94599, 	0.024905, 	7000400
94699, 	0.024879, 	7007800
94799, 	0.024853, 	7015200
94899, 	0.024826, 	7022600
94999, 	0.024800, 	7030000
95099, 	0.024774, 	7037400
95199, 	0.024748, 	7044800
95299, 	0.024722, 	7052200
95399, 	0.024696, 	7059600
95499, 	0.024670, 	7067000
95599, 	0.024645, 	7074400
95699, 	0.024619, 	7081800
95799, 	0.024593, 	7089200
95899, 	0.024568, 	7096600
95999, 	0.024542, 	7104000
96099, 	0.024516, 	7111400
96199, 	0.024491, 	7118800
96299, 	0.024465, 	7126200
96399, 	0.024440, 	7133600
96499, 	0.024415, 	7141000
96599, 	0.024389, 	7148400
96699, 	0.024364, 	7155800
96799, 	0.024339, 	7163200
96899, 	0.024314, 	7170600
96999, 	0.024289, 	7178000
97099, 	0.024264, 	7185400
97199, 	0.024239, 	7192800
97299, 	0.024214, 	7200200
97399, 	0.024189, 	7207600
97499, 	0.024164, 	7215000
97599, 	0.024140, 	7222400
97699, 	0.024115, 	7229800
97799, 	0.024090, 	7237200
97899, 	0.024066, 	7244600
97999, 	0.024041, 	7252000
98099, 	0.024017, 	7259400
98199, 	0.023992, 	7266800
98299, 	0.023968, 	7274200
98399, 	0.023943, 	7281600
98499, 	0.023919, 	7289000
98599, 	0.023895, 	7296400
98699, 	0.023871, 	7303800
98799, 	0.023846, 	7311200
98899, 	0.023822, 	7318600
98999, 	0.023798, 	7326000
99099, 	0.023774, 	7333400
99199, 	0.023750, 	7340800
99299, 	0.023726, 	7348200
99399, 	0.023702, 	7355600
99499, 	0.023679, 	7363000
99599, 	0.023655, 	7370400
99699, 	0.023631, 	7377800
99799, 	0.023607, 	7385200
99899, 	0.023584, 	7392600
99999, 	0.023560, 	7400000


==> src/fig/bernoulli/baseline/max-dewa-m-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.191919, 	373700
199, 	0.271357, 	747400
299, 	0.250836, 	1121100
399, 	0.213033, 	1494800
499, 	0.176353, 	1868500
599, 	0.146912, 	2242200
699, 	0.125894, 	2615900
799, 	0.110138, 	2989600
899, 	0.097887, 	3363300
999, 	0.088088, 	3737000
1099, 	0.080073, 	4110700
1199, 	0.073394, 	4484400
1299, 	0.067744, 	4858100
1399, 	0.062902, 	5231800
1499, 	0.058706, 	5605500
1599, 	0.055034, 	5979200
1699, 	0.051795, 	6352900
1799, 	0.048916, 	6726600
1899, 	0.046340, 	7100300
1999, 	0.044022, 	7474000
2099, 	0.041925, 	7847700
2199, 	0.040018, 	8221400
2299, 	0.038278, 	8595100
2399, 	0.036682, 	8968800
2499, 	0.035214, 	9342500
2599, 	0.033859, 	9716200
2699, 	0.032605, 	10089900
2799, 	0.031440, 	10463600
2899, 	0.030355, 	10837300
2999, 	0.029343, 	11211000
3099, 	0.028396, 	11584700
3199, 	0.027509, 	11958400
3299, 	0.026675, 	12332100
3399, 	0.025890, 	12705800
3499, 	0.025150, 	13079500
3599, 	0.024451, 	13453200
3699, 	0.023790, 	13826900
3799, 	0.023164, 	14200600
3899, 	0.022570, 	14574300
3999, 	0.022006, 	14948000
4099, 	0.021469, 	15321700
4199, 	0.020957, 	15695400
4299, 	0.020470, 	16069100
4399, 	0.020005, 	16442800
4499, 	0.019560, 	16816500
4599, 	0.019135, 	17190200
4699, 	0.018727, 	17563900
4799, 	0.018337, 	17937600
4899, 	0.017963, 	18311300
4999, 	0.017604, 	18685000
5099, 	0.017258, 	19058700
5199, 	0.016926, 	19432400
5299, 	0.016607, 	19806100
5399, 	0.016299, 	20179800
5499, 	0.016003, 	20553500
5599, 	0.015717, 	20927200
5699, 	0.015441, 	21300900
5799, 	0.015175, 	21674600
5899, 	0.014918, 	22048300
5999, 	0.014669, 	22422000
6099, 	0.014429, 	22795700
6199, 	0.014196, 	23169400
6299, 	0.013970, 	23543100
6399, 	0.013752, 	23916800
6499, 	0.013541, 	24290500
6599, 	0.013335, 	24664200
6699, 	0.013136, 	25037900
6799, 	0.012943, 	25411600
6899, 	0.012755, 	25785300
6999, 	0.012573, 	26159000
7099, 	0.012396, 	26532700
7199, 	0.012224, 	26906400
7299, 	0.012056, 	27280100
7399, 	0.011893, 	27653800
7499, 	0.011735, 	28027500
7599, 	0.011580, 	28401200
7699, 	0.011430, 	28774900
7799, 	0.011283, 	29148600
7899, 	0.011141, 	29522300
7999, 	0.011001, 	29896000
8099, 	0.010866, 	30269700
8199, 	0.010733, 	30643400
8299, 	0.010604, 	31017100
8399, 	0.010477, 	31390800
8499, 	0.010354, 	31764500
8599, 	0.010234, 	32138200
8699, 	0.010116, 	32511900
8799, 	0.010001, 	32885600
8899, 	0.009889, 	33259300
8999, 	0.009779, 	33633000
9099, 	0.009671, 	34006700
9199, 	0.009566, 	34380400
9299, 	0.009463, 	34754100
9399, 	0.009363, 	35127800
9499, 	0.009264, 	35501500
9599, 	0.009168, 	35875200
9699, 	0.009073, 	36248900
9799, 	0.008981, 	36622600
9899, 	0.008890, 	36996300
9999, 	0.008801, 	37370000


==> src/fig/bernoulli/baseline/max-dewa-m-p-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.202020, 	37200
199, 	0.216080, 	74400
299, 	0.234114, 	111600
399, 	0.225564, 	148800
499, 	0.218437, 	186000
599, 	0.232053, 	223200
699, 	0.248927, 	260400
799, 	0.277847, 	297600
899, 	0.264739, 	334800
999, 	0.268268, 	372000
1099, 	0.277525, 	409200
1199, 	0.277731, 	446400
1299, 	0.277136, 	483600
1399, 	0.273052, 	520800
1499, 	0.267512, 	558000
1599, 	0.258286, 	595200
1699, 	0.247204, 	632400
1799, 	0.233463, 	669600
1899, 	0.221169, 	706800
1999, 	0.210105, 	744000
2099, 	0.200095, 	781200
2199, 	0.190996, 	818400
2299, 	0.182688, 	855600
2399, 	0.175073, 	892800
2499, 	0.168067, 	930000
2599, 	0.161601, 	967200
2699, 	0.155613, 	1004400
2799, 	0.150054, 	1041600
2899, 	0.144878, 	1078800
2999, 	0.140047, 	1116000
3099, 	0.135528, 	1153200
3199, 	0.131291, 	1190400
3299, 	0.127311, 	1227600
3399, 	0.123566, 	1264800
3499, 	0.120034, 	1302000
3599, 	0.116699, 	1339200
3699, 	0.113544, 	1376400
3799, 	0.110555, 	1413600
3899, 	0.107720, 	1450800
3999, 	0.105026, 	1488000
4099, 	0.102464, 	1525200
4199, 	0.100024, 	1562400
4299, 	0.097697, 	1599600
4399, 	0.095476, 	1636800
4499, 	0.093354, 	1674000
4599, 	0.091324, 	1711200
4699, 	0.089381, 	1748400
4799, 	0.087518, 	1785600
4899, 	0.085732, 	1822800
4999, 	0.084017, 	1860000
5099, 	0.082369, 	1897200
5199, 	0.080785, 	1934400
5299, 	0.079260, 	1971600
5399, 	0.077792, 	2008800
5499, 	0.076378, 	2046000
5599, 	0.075013, 	2083200
5699, 	0.073697, 	2120400
5799, 	0.072426, 	2157600
5899, 	0.071199, 	2194800
5999, 	0.070012, 	2232000
6099, 	0.068864, 	2269200
6199, 	0.067753, 	2306400
6299, 	0.066677, 	2343600
6399, 	0.065635, 	2380800
6499, 	0.064625, 	2418000
6599, 	0.063646, 	2455200
6699, 	0.062696, 	2492400
6799, 	0.061774, 	2529600
6899, 	0.060878, 	2566800
6999, 	0.060009, 	2604000
7099, 	0.059163, 	2641200
7199, 	0.058341, 	2678400
7299, 	0.057542, 	2715600
7399, 	0.056764, 	2752800
7499, 	0.056007, 	2790000
7599, 	0.055270, 	2827200
7699, 	0.054553, 	2864400
7799, 	0.053853, 	2901600
7899, 	0.053171, 	2938800
7999, 	0.052507, 	2976000
8099, 	0.051858, 	3013200
8199, 	0.051226, 	3050400
8299, 	0.050609, 	3087600
8399, 	0.050006, 	3124800
8499, 	0.049418, 	3162000
8599, 	0.048843, 	3199200
8699, 	0.048281, 	3236400
8799, 	0.047733, 	3273600
8899, 	0.047196, 	3310800
8999, 	0.046672, 	3348000
9099, 	0.046159, 	3385200
9199, 	0.045657, 	3422400
9299, 	0.045166, 	3459600
9399, 	0.044686, 	3496800
9499, 	0.044215, 	3534000
9599, 	0.043755, 	3571200
9699, 	0.043303, 	3608400
9799, 	0.042862, 	3645600
9899, 	0.042429, 	3682800
9999, 	0.042004, 	3720000
10099, 	0.041588, 	3757200
10199, 	0.041181, 	3794400
10299, 	0.040781, 	3831600
10399, 	0.040388, 	3868800
10499, 	0.040004, 	3906000
10599, 	0.039626, 	3943200
10699, 	0.039256, 	3980400
10799, 	0.038892, 	4017600
10899, 	0.038536, 	4054800
10999, 	0.038185, 	4092000
11099, 	0.037841, 	4129200
11199, 	0.037503, 	4166400
11299, 	0.037171, 	4203600
11399, 	0.036845, 	4240800
11499, 	0.036525, 	4278000
11599, 	0.036210, 	4315200
11699, 	0.035901, 	4352400
11799, 	0.035596, 	4389600
11899, 	0.035297, 	4426800
11999, 	0.035003, 	4464000
12099, 	0.034714, 	4501200
12199, 	0.034429, 	4538400
12299, 	0.034149, 	4575600
12399, 	0.033874, 	4612800
12499, 	0.033603, 	4650000
12599, 	0.033336, 	4687200
12699, 	0.033073, 	4724400
12799, 	0.032815, 	4761600
12899, 	0.032561, 	4798800
12999, 	0.032310, 	4836000
13099, 	0.032064, 	4873200
13199, 	0.031821, 	4910400
13299, 	0.031581, 	4947600
13399, 	0.031346, 	4984800
13499, 	0.031113, 	5022000
13599, 	0.030885, 	5059200
13699, 	0.030659, 	5096400
13799, 	0.030437, 	5133600
13899, 	0.030218, 	5170800
13999, 	0.030002, 	5208000
14099, 	0.029789, 	5245200
14199, 	0.029580, 	5282400
14299, 	0.029373, 	5319600
14399, 	0.029169, 	5356800
14499, 	0.028968, 	5394000
14599, 	0.028769, 	5431200
14699, 	0.028573, 	5468400
14799, 	0.028380, 	5505600
14899, 	0.028190, 	5542800
14999, 	0.028002, 	5580000
15099, 	0.027816, 	5617200
15199, 	0.027633, 	5654400
15299, 	0.027453, 	5691600
15399, 	0.027274, 	5728800
15499, 	0.027099, 	5766000
15599, 	0.026925, 	5803200
15699, 	0.026753, 	5840400
15799, 	0.026584, 	5877600
15899, 	0.026417, 	5914800
15999, 	0.026252, 	5952000
16099, 	0.026089, 	5989200
16199, 	0.025928, 	6026400
16299, 	0.025768, 	6063600
16399, 	0.025611, 	6100800
16499, 	0.025456, 	6138000
16599, 	0.025303, 	6175200
16699, 	0.025151, 	6212400
16799, 	0.025001, 	6249600
16899, 	0.024854, 	6286800
16999, 	0.024707, 	6324000
17099, 	0.024563, 	6361200
17199, 	0.024420, 	6398400
17299, 	0.024279, 	6435600
17399, 	0.024139, 	6472800
17499, 	0.024001, 	6510000
17599, 	0.023865, 	6547200
17699, 	0.023730, 	6584400
17799, 	0.023597, 	6621600
17899, 	0.023465, 	6658800
17999, 	0.023335, 	6696000
18099, 	0.023206, 	6733200
18199, 	0.023078, 	6770400
18299, 	0.022952, 	6807600
18399, 	0.022827, 	6844800
18499, 	0.022704, 	6882000
18599, 	0.022582, 	6919200
18699, 	0.022461, 	6956400
18799, 	0.022342, 	6993600
18899, 	0.022223, 	7030800
18999, 	0.022106, 	7068000
19099, 	0.021991, 	7105200
19199, 	0.021876, 	7142400
19299, 	0.021763, 	7179600
19399, 	0.021651, 	7216800
19499, 	0.021540, 	7254000
19599, 	0.021430, 	7291200
19699, 	0.021321, 	7328400
19799, 	0.021213, 	7365600
19899, 	0.021107, 	7402800
19999, 	0.021001, 	7440000
20099, 	0.020897, 	7477200
20199, 	0.020793, 	7514400
20299, 	0.020691, 	7551600
20399, 	0.020589, 	7588800
20499, 	0.020489, 	7626000
20599, 	0.020389, 	7663200
20699, 	0.020291, 	7700400
20799, 	0.020193, 	7737600
20899, 	0.020097, 	7774800
20999, 	0.020001, 	7812000
21099, 	0.019906, 	7849200
21199, 	0.019812, 	7886400
21299, 	0.019719, 	7923600
21399, 	0.019627, 	7960800
21499, 	0.019536, 	7998000
21599, 	0.019445, 	8035200
21699, 	0.019356, 	8072400
21799, 	0.019267, 	8109600
21899, 	0.019179, 	8146800
21999, 	0.019092, 	8184000
22099, 	0.019005, 	8221200
22199, 	0.018920, 	8258400
22299, 	0.018835, 	8295600
22399, 	0.018751, 	8332800
22499, 	0.018667, 	8370000
22599, 	0.018585, 	8407200
22699, 	0.018503, 	8444400
22799, 	0.018422, 	8481600
22899, 	0.018341, 	8518800
22999, 	0.018262, 	8556000
23099, 	0.018183, 	8593200
23199, 	0.018104, 	8630400
23299, 	0.018027, 	8667600
23399, 	0.017949, 	8704800
23499, 	0.017873, 	8742000
23599, 	0.017797, 	8779200
23699, 	0.017722, 	8816400
23799, 	0.017648, 	8853600
23899, 	0.017574, 	8890800
23999, 	0.017501, 	8928000
24099, 	0.017428, 	8965200
24199, 	0.017356, 	9002400
24299, 	0.017285, 	9039600
24399, 	0.017214, 	9076800
24499, 	0.017144, 	9114000
24599, 	0.017074, 	9151200
24699, 	0.017005, 	9188400
24799, 	0.016936, 	9225600
24899, 	0.016868, 	9262800
24999, 	0.016801, 	9300000
25099, 	0.016734, 	9337200
25199, 	0.016667, 	9374400
25299, 	0.016601, 	9411600
25399, 	0.016536, 	9448800
25499, 	0.016471, 	9486000
25599, 	0.016407, 	9523200
25699, 	0.016343, 	9560400
25799, 	0.016280, 	9597600
25899, 	0.016217, 	9634800
25999, 	0.016154, 	9672000
26099, 	0.016093, 	9709200
26199, 	0.016031, 	9746400
26299, 	0.015970, 	9783600
26399, 	0.015910, 	9820800
26499, 	0.015850, 	9858000
26599, 	0.015790, 	9895200
26699, 	0.015731, 	9932400
26799, 	0.015672, 	9969600
26899, 	0.015614, 	10006800
26999, 	0.015556, 	10044000
27099, 	0.015499, 	10081200
27199, 	0.015442, 	10118400
27299, 	0.015385, 	10155600
27399, 	0.015329, 	10192800
27499, 	0.015273, 	10230000
27599, 	0.015218, 	10267200
27699, 	0.015163, 	10304400
27799, 	0.015108, 	10341600
27899, 	0.015054, 	10378800
27999, 	0.015001, 	10416000
28099, 	0.014947, 	10453200
28199, 	0.014894, 	10490400
28299, 	0.014842, 	10527600
28399, 	0.014789, 	10564800
28499, 	0.014737, 	10602000
28599, 	0.014686, 	10639200
28699, 	0.014635, 	10676400
28799, 	0.014584, 	10713600
28899, 	0.014533, 	10750800
28999, 	0.014483, 	10788000
29099, 	0.014433, 	10825200
29199, 	0.014384, 	10862400
29299, 	0.014335, 	10899600
29399, 	0.014286, 	10936800
29499, 	0.014238, 	10974000
29599, 	0.014190, 	11011200
29699, 	0.014142, 	11048400
29799, 	0.014094, 	11085600
29899, 	0.014047, 	11122800
29999, 	0.014000, 	11160000
30099, 	0.013954, 	11197200
30199, 	0.013908, 	11234400
30299, 	0.013862, 	11271600
30399, 	0.013816, 	11308800
30499, 	0.013771, 	11346000
30599, 	0.013726, 	11383200
30699, 	0.013681, 	11420400
30799, 	0.013637, 	11457600
30899, 	0.013593, 	11494800
30999, 	0.013549, 	11532000
31099, 	0.013505, 	11569200
31199, 	0.013462, 	11606400
31299, 	0.013419, 	11643600
31399, 	0.013376, 	11680800
31499, 	0.013334, 	11718000
31599, 	0.013292, 	11755200
31699, 	0.013250, 	11792400
31799, 	0.013208, 	11829600
31899, 	0.013167, 	11866800
31999, 	0.013125, 	11904000
32099, 	0.013085, 	11941200
32199, 	0.013044, 	11978400
32299, 	0.013003, 	12015600
32399, 	0.012963, 	12052800
32499, 	0.012923, 	12090000
32599, 	0.012884, 	12127200
32699, 	0.012844, 	12164400
32799, 	0.012805, 	12201600
32899, 	0.012766, 	12238800
32999, 	0.012728, 	12276000
33099, 	0.012689, 	12313200
33199, 	0.012651, 	12350400
33299, 	0.012613, 	12387600
33399, 	0.012575, 	12424800
33499, 	0.012538, 	12462000
33599, 	0.012500, 	12499200
33699, 	0.012463, 	12536400
33799, 	0.012426, 	12573600
33899, 	0.012390, 	12610800
33999, 	0.012353, 	12648000
34099, 	0.012317, 	12685200
34199, 	0.012281, 	12722400
34299, 	0.012245, 	12759600
34399, 	0.012210, 	12796800
34499, 	0.012174, 	12834000
34599, 	0.012139, 	12871200
34699, 	0.012104, 	12908400
34799, 	0.012069, 	12945600
34899, 	0.012035, 	12982800
34999, 	0.012000, 	13020000
35099, 	0.011966, 	13057200
35199, 	0.011932, 	13094400
35299, 	0.011898, 	13131600
35399, 	0.011865, 	13168800
35499, 	0.011831, 	13206000
35599, 	0.011798, 	13243200
35699, 	0.011765, 	13280400
35799, 	0.011732, 	13317600
35899, 	0.011699, 	13354800
35999, 	0.011667, 	13392000
36099, 	0.011635, 	13429200
36199, 	0.011603, 	13466400
36299, 	0.011571, 	13503600
36399, 	0.011539, 	13540800
36499, 	0.011507, 	13578000
36599, 	0.011476, 	13615200
36699, 	0.011444, 	13652400
36799, 	0.011413, 	13689600
36899, 	0.011382, 	13726800
36999, 	0.011352, 	13764000
37099, 	0.011321, 	13801200
37199, 	0.011291, 	13838400
37299, 	0.011260, 	13875600
37399, 	0.011230, 	13912800
37499, 	0.011200, 	13950000
37599, 	0.011171, 	13987200
37699, 	0.011141, 	14024400
37799, 	0.011111, 	14061600
37899, 	0.011082, 	14098800
37999, 	0.011053, 	14136000
38099, 	0.011024, 	14173200
38199, 	0.010995, 	14210400
38299, 	0.010966, 	14247600
38399, 	0.010938, 	14284800
38499, 	0.010909, 	14322000
38599, 	0.010881, 	14359200
38699, 	0.010853, 	14396400
38799, 	0.010825, 	14433600
38899, 	0.010797, 	14470800
38999, 	0.010770, 	14508000
39099, 	0.010742, 	14545200
39199, 	0.010715, 	14582400
39299, 	0.010687, 	14619600
39399, 	0.010660, 	14656800
39499, 	0.010633, 	14694000
39599, 	0.010606, 	14731200
39699, 	0.010580, 	14768400
39799, 	0.010553, 	14805600
39899, 	0.010527, 	14842800
39999, 	0.010500, 	14880000
40099, 	0.010474, 	14917200
40199, 	0.010448, 	14954400
40299, 	0.010422, 	14991600
40399, 	0.010396, 	15028800
40499, 	0.010371, 	15066000
40599, 	0.010345, 	15103200
40699, 	0.010320, 	15140400
40799, 	0.010294, 	15177600
40899, 	0.010269, 	15214800
40999, 	0.010244, 	15252000
41099, 	0.010219, 	15289200
41199, 	0.010194, 	15326400
41299, 	0.010170, 	15363600
41399, 	0.010145, 	15400800
41499, 	0.010121, 	15438000
41599, 	0.010096, 	15475200
41699, 	0.010072, 	15512400
41799, 	0.010048, 	15549600
41899, 	0.010024, 	15586800
41999, 	0.010000, 	15624000
42099, 	0.009976, 	15661200
42199, 	0.009953, 	15698400
42299, 	0.009929, 	15735600
42399, 	0.009906, 	15772800
42499, 	0.009883, 	15810000
42599, 	0.009859, 	15847200
42699, 	0.009836, 	15884400
42799, 	0.009813, 	15921600
42899, 	0.009790, 	15958800
42999, 	0.009768, 	15996000
43099, 	0.009745, 	16033200
43199, 	0.009722, 	16070400
43299, 	0.009700, 	16107600
43399, 	0.009678, 	16144800
43499, 	0.009655, 	16182000
43599, 	0.009633, 	16219200
43699, 	0.009611, 	16256400
43799, 	0.009589, 	16293600
43899, 	0.009567, 	16330800
43999, 	0.009546, 	16368000
44099, 	0.009524, 	16405200
44199, 	0.009502, 	16442400
44299, 	0.009481, 	16479600
44399, 	0.009460, 	16516800
44499, 	0.009438, 	16554000
44599, 	0.009417, 	16591200
44699, 	0.009396, 	16628400
44799, 	0.009375, 	16665600
44899, 	0.009354, 	16702800
44999, 	0.009334, 	16740000
45099, 	0.009313, 	16777200
45199, 	0.009292, 	16814400
45299, 	0.009272, 	16851600
45399, 	0.009251, 	16888800
45499, 	0.009231, 	16926000
45599, 	0.009211, 	16963200
45699, 	0.009191, 	17000400
45799, 	0.009171, 	17037600
45899, 	0.009151, 	17074800
45999, 	0.009131, 	17112000
46099, 	0.009111, 	17149200
46199, 	0.009091, 	17186400
46299, 	0.009071, 	17223600
46399, 	0.009052, 	17260800
46499, 	0.009032, 	17298000
46599, 	0.009013, 	17335200
46699, 	0.008994, 	17372400
46799, 	0.008975, 	17409600
46899, 	0.008955, 	17446800
46999, 	0.008936, 	17484000
47099, 	0.008917, 	17521200
47199, 	0.008898, 	17558400
47299, 	0.008880, 	17595600
47399, 	0.008861, 	17632800
47499, 	0.008842, 	17670000
47599, 	0.008824, 	17707200
47699, 	0.008805, 	17744400
47799, 	0.008787, 	17781600
47899, 	0.008768, 	17818800
47999, 	0.008750, 	17856000
48099, 	0.008732, 	17893200
48199, 	0.008714, 	17930400
48299, 	0.008696, 	17967600
48399, 	0.008678, 	18004800
48499, 	0.008660, 	18042000
48599, 	0.008642, 	18079200
48699, 	0.008624, 	18116400
48799, 	0.008607, 	18153600
48899, 	0.008589, 	18190800
48999, 	0.008572, 	18228000
49099, 	0.008554, 	18265200
49199, 	0.008537, 	18302400
49299, 	0.008519, 	18339600
49399, 	0.008502, 	18376800
49499, 	0.008485, 	18414000
49599, 	0.008468, 	18451200
49699, 	0.008451, 	18488400
49799, 	0.008434, 	18525600
49899, 	0.008417, 	18562800
49999, 	0.008400, 	18600000
50099, 	0.008383, 	18637200
50199, 	0.008367, 	18674400
50299, 	0.008350, 	18711600
50399, 	0.008333, 	18748800
50499, 	0.008317, 	18786000
50599, 	0.008301, 	18823200
50699, 	0.008284, 	18860400
50799, 	0.008268, 	18897600
50899, 	0.008252, 	18934800
50999, 	0.008235, 	18972000
51099, 	0.008219, 	19009200
51199, 	0.008203, 	19046400
51299, 	0.008187, 	19083600
51399, 	0.008171, 	19120800
51499, 	0.008155, 	19158000
51599, 	0.008140, 	19195200
51699, 	0.008124, 	19232400
51799, 	0.008108, 	19269600
51899, 	0.008093, 	19306800
51999, 	0.008077, 	19344000
52099, 	0.008062, 	19381200
52199, 	0.008046, 	19418400
52299, 	0.008031, 	19455600
52399, 	0.008015, 	19492800
52499, 	0.008000, 	19530000
52599, 	0.007985, 	19567200
52699, 	0.007970, 	19604400
52799, 	0.007955, 	19641600
52899, 	0.007940, 	19678800
52999, 	0.007925, 	19716000
53099, 	0.007910, 	19753200
53199, 	0.007895, 	19790400
53299, 	0.007880, 	19827600
53399, 	0.007865, 	19864800
53499, 	0.007851, 	19902000
53599, 	0.007836, 	19939200
53699, 	0.007821, 	19976400
53799, 	0.007807, 	20013600
53899, 	0.007792, 	20050800
53999, 	0.007778, 	20088000
54099, 	0.007764, 	20125200
54199, 	0.007749, 	20162400
54299, 	0.007735, 	20199600
54399, 	0.007721, 	20236800
54499, 	0.007707, 	20274000
54599, 	0.007692, 	20311200
54699, 	0.007678, 	20348400
54799, 	0.007664, 	20385600
54899, 	0.007650, 	20422800
54999, 	0.007637, 	20460000
55099, 	0.007623, 	20497200
55199, 	0.007609, 	20534400
55299, 	0.007595, 	20571600
55399, 	0.007581, 	20608800
55499, 	0.007568, 	20646000
55599, 	0.007554, 	20683200
55699, 	0.007541, 	20720400
55799, 	0.007527, 	20757600
55899, 	0.007514, 	20794800
55999, 	0.007500, 	20832000
56099, 	0.007487, 	20869200
56199, 	0.007473, 	20906400
56299, 	0.007460, 	20943600
56399, 	0.007447, 	20980800
56499, 	0.007434, 	21018000
56599, 	0.007421, 	21055200
56699, 	0.007408, 	21092400
56799, 	0.007394, 	21129600
56899, 	0.007382, 	21166800
56999, 	0.007369, 	21204000
57099, 	0.007356, 	21241200
57199, 	0.007343, 	21278400
57299, 	0.007330, 	21315600
57399, 	0.007317, 	21352800
57499, 	0.007304, 	21390000
57599, 	0.007292, 	21427200
57699, 	0.007279, 	21464400
57799, 	0.007267, 	21501600
57899, 	0.007254, 	21538800
57999, 	0.007242, 	21576000
58099, 	0.007229, 	21613200
58199, 	0.007217, 	21650400
58299, 	0.007204, 	21687600
58399, 	0.007192, 	21724800
58499, 	0.007180, 	21762000
58599, 	0.007167, 	21799200
58699, 	0.007155, 	21836400
58799, 	0.007143, 	21873600
58899, 	0.007131, 	21910800
58999, 	0.007119, 	21948000
59099, 	0.007107, 	21985200
59199, 	0.007095, 	22022400
59299, 	0.007083, 	22059600
59399, 	0.007071, 	22096800
59499, 	0.007059, 	22134000
59599, 	0.007047, 	22171200
59699, 	0.007035, 	22208400
59799, 	0.007024, 	22245600
59899, 	0.007012, 	22282800
59999, 	0.007000, 	22320000
60099, 	0.006988, 	22357200
60199, 	0.006977, 	22394400
60299, 	0.006965, 	22431600
60399, 	0.006954, 	22468800
60499, 	0.006942, 	22506000
60599, 	0.006931, 	22543200
60699, 	0.006919, 	22580400
60799, 	0.006908, 	22617600
60899, 	0.006897, 	22654800
60999, 	0.006885, 	22692000
61099, 	0.006874, 	22729200
61199, 	0.006863, 	22766400
61299, 	0.006852, 	22803600
61399, 	0.006841, 	22840800
61499, 	0.006829, 	22878000
61599, 	0.006818, 	22915200
61699, 	0.006807, 	22952400
61799, 	0.006796, 	22989600
61899, 	0.006785, 	23026800
61999, 	0.006774, 	23064000
62099, 	0.006763, 	23101200
62199, 	0.006753, 	23138400
62299, 	0.006742, 	23175600
62399, 	0.006731, 	23212800
62499, 	0.006720, 	23250000
62599, 	0.006709, 	23287200
62699, 	0.006699, 	23324400
62799, 	0.006688, 	23361600
62899, 	0.006677, 	23398800
62999, 	0.006667, 	23436000
63099, 	0.006656, 	23473200
63199, 	0.006646, 	23510400
63299, 	0.006635, 	23547600
63399, 	0.006625, 	23584800
63499, 	0.006614, 	23622000
63599, 	0.006604, 	23659200
63699, 	0.006594, 	23696400
63799, 	0.006583, 	23733600
63899, 	0.006573, 	23770800
63999, 	0.006563, 	23808000
64099, 	0.006552, 	23845200
64199, 	0.006542, 	23882400
64299, 	0.006532, 	23919600
64399, 	0.006522, 	23956800
64499, 	0.006512, 	23994000
64599, 	0.006502, 	24031200
64699, 	0.006492, 	24068400
64799, 	0.006482, 	24105600
64899, 	0.006472, 	24142800
64999, 	0.006462, 	24180000
65099, 	0.006452, 	24217200
65199, 	0.006442, 	24254400
65299, 	0.006432, 	24291600
65399, 	0.006422, 	24328800
65499, 	0.006412, 	24366000
65599, 	0.006403, 	24403200
65699, 	0.006393, 	24440400
65799, 	0.006383, 	24477600
65899, 	0.006373, 	24514800
65999, 	0.006364, 	24552000
66099, 	0.006354, 	24589200
66199, 	0.006345, 	24626400
66299, 	0.006335, 	24663600
66399, 	0.006325, 	24700800
66499, 	0.006316, 	24738000
66599, 	0.006306, 	24775200
66699, 	0.006297, 	24812400
66799, 	0.006288, 	24849600
66899, 	0.006278, 	24886800
66999, 	0.006269, 	24924000
67099, 	0.006259, 	24961200
67199, 	0.006250, 	24998400
67299, 	0.006241, 	25035600
67399, 	0.006232, 	25072800
67499, 	0.006222, 	25110000
67599, 	0.006213, 	25147200
67699, 	0.006204, 	25184400
67799, 	0.006195, 	25221600
67899, 	0.006186, 	25258800
67999, 	0.006177, 	25296000
68099, 	0.006167, 	25333200
68199, 	0.006158, 	25370400
68299, 	0.006149, 	25407600
68399, 	0.006140, 	25444800
68499, 	0.006131, 	25482000
68599, 	0.006123, 	25519200
68699, 	0.006114, 	25556400
68799, 	0.006105, 	25593600
68899, 	0.006096, 	25630800
68999, 	0.006087, 	25668000
69099, 	0.006078, 	25705200
69199, 	0.006069, 	25742400
69299, 	0.006061, 	25779600
69399, 	0.006052, 	25816800
69499, 	0.006043, 	25854000
69599, 	0.006035, 	25891200
69699, 	0.006026, 	25928400
69799, 	0.006017, 	25965600
69899, 	0.006009, 	26002800
69999, 	0.006000, 	26040000
70099, 	0.005992, 	26077200
70199, 	0.005983, 	26114400
70299, 	0.005974, 	26151600
70399, 	0.005966, 	26188800
70499, 	0.005958, 	26226000
70599, 	0.005949, 	26263200
70699, 	0.005941, 	26300400
70799, 	0.005932, 	26337600
70899, 	0.005924, 	26374800
70999, 	0.005916, 	26412000
71099, 	0.005907, 	26449200
71199, 	0.005899, 	26486400
71299, 	0.005891, 	26523600
71399, 	0.005882, 	26560800
71499, 	0.005874, 	26598000
71599, 	0.005866, 	26635200
71699, 	0.005858, 	26672400
71799, 	0.005850, 	26709600
71899, 	0.005842, 	26746800
71999, 	0.005833, 	26784000
72099, 	0.005825, 	26821200
72199, 	0.005817, 	26858400
72299, 	0.005809, 	26895600
72399, 	0.005801, 	26932800
72499, 	0.005793, 	26970000
72599, 	0.005785, 	27007200
72699, 	0.005777, 	27044400
72799, 	0.005769, 	27081600
72899, 	0.005761, 	27118800
72999, 	0.005754, 	27156000
73099, 	0.005746, 	27193200
73199, 	0.005738, 	27230400
73299, 	0.005730, 	27267600
73399, 	0.005722, 	27304800
73499, 	0.005714, 	27342000
73599, 	0.005707, 	27379200
73699, 	0.005699, 	27416400
73799, 	0.005691, 	27453600
73899, 	0.005683, 	27490800
73999, 	0.005676, 	27528000
74099, 	0.005668, 	27565200
74199, 	0.005660, 	27602400
74299, 	0.005653, 	27639600
74399, 	0.005645, 	27676800
74499, 	0.005638, 	27714000
74599, 	0.005630, 	27751200
74699, 	0.005623, 	27788400
74799, 	0.005615, 	27825600
74899, 	0.005608, 	27862800
74999, 	0.005600, 	27900000
75099, 	0.005593, 	27937200
75199, 	0.005585, 	27974400
75299, 	0.005578, 	28011600
75399, 	0.005570, 	28048800
75499, 	0.005563, 	28086000
75599, 	0.005556, 	28123200
75699, 	0.005548, 	28160400
75799, 	0.005541, 	28197600
75899, 	0.005534, 	28234800
75999, 	0.005526, 	28272000
76099, 	0.005519, 	28309200
76199, 	0.005512, 	28346400
76299, 	0.005505, 	28383600
76399, 	0.005497, 	28420800
76499, 	0.005490, 	28458000
76599, 	0.005483, 	28495200
76699, 	0.005476, 	28532400
76799, 	0.005469, 	28569600
76899, 	0.005462, 	28606800
76999, 	0.005455, 	28644000
77099, 	0.005448, 	28681200
77199, 	0.005440, 	28718400
77299, 	0.005433, 	28755600
77399, 	0.005426, 	28792800
77499, 	0.005419, 	28830000
77599, 	0.005412, 	28867200
77699, 	0.005405, 	28904400
77799, 	0.005399, 	28941600
77899, 	0.005392, 	28978800
77999, 	0.005385, 	29016000
78099, 	0.005378, 	29053200
78199, 	0.005371, 	29090400
78299, 	0.005364, 	29127600
78399, 	0.005357, 	29164800
78499, 	0.005350, 	29202000
78599, 	0.005344, 	29239200
78699, 	0.005337, 	29276400
78799, 	0.005330, 	29313600
78899, 	0.005323, 	29350800
78999, 	0.005317, 	29388000
79099, 	0.005310, 	29425200
79199, 	0.005303, 	29462400
79299, 	0.005296, 	29499600
79399, 	0.005290, 	29536800
79499, 	0.005283, 	29574000
79599, 	0.005276, 	29611200
79699, 	0.005270, 	29648400
79799, 	0.005263, 	29685600
79899, 	0.005257, 	29722800
79999, 	0.005250, 	29760000
80099, 	0.005244, 	29797200
80199, 	0.005237, 	29834400
80299, 	0.005230, 	29871600
80399, 	0.005224, 	29908800
80499, 	0.005217, 	29946000
80599, 	0.005211, 	29983200
80699, 	0.005205, 	30020400
80799, 	0.005198, 	30057600
80899, 	0.005192, 	30094800
80999, 	0.005185, 	30132000
81099, 	0.005179, 	30169200
81199, 	0.005172, 	30206400
81299, 	0.005166, 	30243600
81399, 	0.005160, 	30280800
81499, 	0.005153, 	30318000
81599, 	0.005147, 	30355200
81699, 	0.005141, 	30392400
81799, 	0.005135, 	30429600
81899, 	0.005128, 	30466800
81999, 	0.005122, 	30504000
82099, 	0.005116, 	30541200
82199, 	0.005110, 	30578400
82299, 	0.005103, 	30615600
82399, 	0.005097, 	30652800
82499, 	0.005091, 	30690000
82599, 	0.005085, 	30727200
82699, 	0.005079, 	30764400
82799, 	0.005073, 	30801600
82899, 	0.005066, 	30838800
82999, 	0.005060, 	30876000
83099, 	0.005054, 	30913200
83199, 	0.005048, 	30950400
83299, 	0.005042, 	30987600
83399, 	0.005036, 	31024800
83499, 	0.005030, 	31062000
83599, 	0.005024, 	31099200
83699, 	0.005018, 	31136400
83799, 	0.005012, 	31173600
83899, 	0.005006, 	31210800
83999, 	0.005000, 	31248000
84099, 	0.004994, 	31285200
84199, 	0.004988, 	31322400
84299, 	0.004982, 	31359600
84399, 	0.004976, 	31396800
84499, 	0.004970, 	31434000
84599, 	0.004965, 	31471200
84699, 	0.004959, 	31508400
84799, 	0.004953, 	31545600
84899, 	0.004947, 	31582800
84999, 	0.004941, 	31620000
85099, 	0.004935, 	31657200
85199, 	0.004930, 	31694400
85299, 	0.004924, 	31731600
85399, 	0.004918, 	31768800
85499, 	0.004912, 	31806000
85599, 	0.004907, 	31843200
85699, 	0.004901, 	31880400
85799, 	0.004895, 	31917600
85899, 	0.004889, 	31954800
85999, 	0.004884, 	31992000
86099, 	0.004878, 	32029200
86199, 	0.004872, 	32066400
86299, 	0.004867, 	32103600
86399, 	0.004861, 	32140800
86499, 	0.004856, 	32178000
86599, 	0.004850, 	32215200
86699, 	0.004844, 	32252400
86799, 	0.004839, 	32289600
86899, 	0.004833, 	32326800
86999, 	0.004828, 	32364000
87099, 	0.004822, 	32401200
87199, 	0.004817, 	32438400
87299, 	0.004811, 	32475600
87399, 	0.004806, 	32512800
87499, 	0.004800, 	32550000
87599, 	0.004795, 	32587200
87699, 	0.004789, 	32624400
87799, 	0.004784, 	32661600
87899, 	0.004778, 	32698800
87999, 	0.004773, 	32736000
88099, 	0.004767, 	32773200
88199, 	0.004762, 	32810400
88299, 	0.004757, 	32847600
88399, 	0.004751, 	32884800
88499, 	0.004746, 	32922000
88599, 	0.004740, 	32959200
88699, 	0.004735, 	32996400
88799, 	0.004730, 	33033600
88899, 	0.004724, 	33070800
88999, 	0.004719, 	33108000
89099, 	0.004714, 	33145200
89199, 	0.004709, 	33182400
89299, 	0.004703, 	33219600
89399, 	0.004698, 	33256800
89499, 	0.004693, 	33294000
89599, 	0.004688, 	33331200
89699, 	0.004682, 	33368400
89799, 	0.004677, 	33405600
89899, 	0.004672, 	33442800
89999, 	0.004667, 	33480000
90099, 	0.004662, 	33517200
90199, 	0.004656, 	33554400
90299, 	0.004651, 	33591600
90399, 	0.004646, 	33628800
90499, 	0.004641, 	33666000
90599, 	0.004636, 	33703200
90699, 	0.004631, 	33740400
90799, 	0.004626, 	33777600
90899, 	0.004621, 	33814800
90999, 	0.004615, 	33852000
91099, 	0.004610, 	33889200
91199, 	0.004605, 	33926400
91299, 	0.004600, 	33963600
91399, 	0.004595, 	34000800
91499, 	0.004590, 	34038000
91599, 	0.004585, 	34075200
91699, 	0.004580, 	34112400
91799, 	0.004575, 	34149600
91899, 	0.004570, 	34186800
91999, 	0.004565, 	34224000
92099, 	0.004560, 	34261200
92199, 	0.004555, 	34298400
92299, 	0.004550, 	34335600
92399, 	0.004546, 	34372800
92499, 	0.004541, 	34410000
92599, 	0.004536, 	34447200
92699, 	0.004531, 	34484400
92799, 	0.004526, 	34521600
92899, 	0.004521, 	34558800
92999, 	0.004516, 	34596000
93099, 	0.004511, 	34633200
93199, 	0.004506, 	34670400
93299, 	0.004502, 	34707600
93399, 	0.004497, 	34744800
93499, 	0.004492, 	34782000
93599, 	0.004487, 	34819200
93699, 	0.004482, 	34856400
93799, 	0.004478, 	34893600
93899, 	0.004473, 	34930800
93999, 	0.004468, 	34968000
94099, 	0.004463, 	35005200
94199, 	0.004459, 	35042400
94299, 	0.004454, 	35079600
94399, 	0.004449, 	35116800
94499, 	0.004444, 	35154000
94599, 	0.004440, 	35191200
94699, 	0.004435, 	35228400
94799, 	0.004430, 	35265600
94899, 	0.004426, 	35302800
94999, 	0.004421, 	35340000
95099, 	0.004416, 	35377200
95199, 	0.004412, 	35414400
95299, 	0.004407, 	35451600
95399, 	0.004403, 	35488800
95499, 	0.004398, 	35526000
95599, 	0.004393, 	35563200
95699, 	0.004389, 	35600400
95799, 	0.004384, 	35637600
95899, 	0.004380, 	35674800
95999, 	0.004375, 	35712000
96099, 	0.004370, 	35749200
96199, 	0.004366, 	35786400
96299, 	0.004361, 	35823600
96399, 	0.004357, 	35860800
96499, 	0.004352, 	35898000
96599, 	0.004348, 	35935200
96699, 	0.004343, 	35972400
96799, 	0.004339, 	36009600
96899, 	0.004334, 	36046800
96999, 	0.004330, 	36084000
97099, 	0.004325, 	36121200
97199, 	0.004321, 	36158400
97299, 	0.004317, 	36195600
97399, 	0.004312, 	36232800
97499, 	0.004308, 	36270000
97599, 	0.004303, 	36307200
97699, 	0.004299, 	36344400
97799, 	0.004295, 	36381600
97899, 	0.004290, 	36418800
97999, 	0.004286, 	36456000
98099, 	0.004281, 	36493200
98199, 	0.004277, 	36530400
98299, 	0.004273, 	36567600
98399, 	0.004268, 	36604800
98499, 	0.004264, 	36642000
98599, 	0.004260, 	36679200
98699, 	0.004255, 	36716400
98799, 	0.004251, 	36753600
98899, 	0.004247, 	36790800
98999, 	0.004242, 	36828000
99099, 	0.004238, 	36865200
99199, 	0.004234, 	36902400
99299, 	0.004230, 	36939600
99399, 	0.004225, 	36976800
99499, 	0.004221, 	37014000
99599, 	0.004217, 	37051200
99699, 	0.004213, 	37088400
99799, 	0.004208, 	37125600
99899, 	0.004204, 	37162800
99999, 	0.004200, 	37200000


==> src/fig/bernoulli/baseline/max-dewa-m-p-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.212121, 	393600
199, 	0.256281, 	787200
299, 	0.220736, 	1180800
399, 	0.175439, 	1574400
499, 	0.142285, 	1968000
599, 	0.120200, 	2361600
699, 	0.103004, 	2755200
799, 	0.090113, 	3148800
899, 	0.080089, 	3542400
999, 	0.072072, 	3936000
1099, 	0.065514, 	4329600
1199, 	0.060050, 	4723200
1299, 	0.055427, 	5116800
1399, 	0.051465, 	5510400
1499, 	0.048032, 	5904000
1599, 	0.045028, 	6297600
1699, 	0.042378, 	6691200
1799, 	0.040022, 	7084800
1899, 	0.037915, 	7478400
1999, 	0.036018, 	7872000
2099, 	0.034302, 	8265600
2199, 	0.032742, 	8659200
2299, 	0.031318, 	9052800
2399, 	0.030013, 	9446400
2499, 	0.028812, 	9840000
2599, 	0.027703, 	10233600
2699, 	0.026677, 	10627200
2799, 	0.025723, 	11020800
2899, 	0.024836, 	11414400
2999, 	0.024008, 	11808000
3099, 	0.023233, 	12201600
3199, 	0.022507, 	12595200
3299, 	0.021825, 	12988800
3399, 	0.021183, 	13382400
3499, 	0.020577, 	13776000
3599, 	0.020006, 	14169600
3699, 	0.019465, 	14563200
3799, 	0.018952, 	14956800
3899, 	0.018466, 	15350400
3999, 	0.018005, 	15744000
4099, 	0.017565, 	16137600
4199, 	0.017147, 	16531200
4299, 	0.016748, 	16924800
4399, 	0.016367, 	17318400
4499, 	0.016004, 	17712000
4599, 	0.015656, 	18105600
4699, 	0.015322, 	18499200
4799, 	0.015003, 	18892800
4899, 	0.014697, 	19286400
4999, 	0.014403, 	19680000
5099, 	0.014120, 	20073600
5199, 	0.013849, 	20467200
5299, 	0.013587, 	20860800
5399, 	0.013336, 	21254400
5499, 	0.013093, 	21648000
5599, 	0.012859, 	22041600
5699, 	0.012634, 	22435200
5799, 	0.012416, 	22828800
5899, 	0.012205, 	23222400
5999, 	0.012002, 	23616000
6099, 	0.011805, 	24009600
6199, 	0.011615, 	24403200
6299, 	0.011430, 	24796800
6399, 	0.011252, 	25190400
6499, 	0.011079, 	25584000
6599, 	0.010911, 	25977600
6699, 	0.010748, 	26371200
6799, 	0.010590, 	26764800
6899, 	0.010436, 	27158400
6999, 	0.010287, 	27552000
7099, 	0.010142, 	27945600
7199, 	0.010001, 	28339200
7299, 	0.009864, 	28732800
7399, 	0.009731, 	29126400
7499, 	0.009601, 	29520000
7599, 	0.009475, 	29913600
7699, 	0.009352, 	30307200
7799, 	0.009232, 	30700800
7899, 	0.009115, 	31094400
7999, 	0.009001, 	31488000
8099, 	0.008890, 	31881600
8199, 	0.008782, 	32275200
8299, 	0.008676, 	32668800
8399, 	0.008572, 	33062400
8499, 	0.008472, 	33456000
8599, 	0.008373, 	33849600
8699, 	0.008277, 	34243200
8799, 	0.008183, 	34636800
8899, 	0.008091, 	35030400
8999, 	0.008001, 	35424000
9099, 	0.007913, 	35817600
9199, 	0.007827, 	36211200
9299, 	0.007743, 	36604800
9399, 	0.007660, 	36998400
9499, 	0.007580, 	37392000
9599, 	0.007501, 	37785600
9699, 	0.007423, 	38179200
9799, 	0.007348, 	38572800
9899, 	0.007273, 	38966400
9999, 	0.007201, 	39360000


==> src/fig/bernoulli/baseline/sparse-dewa-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.247475, 	5301
199, 	0.239397, 	10603
299, 	0.242542, 	15897
399, 	0.245764, 	21201
499, 	0.244529, 	26509
599, 	0.246177, 	31833
699, 	0.246266, 	37132
799, 	0.245857, 	42462
899, 	0.247141, 	47785
999, 	0.247668, 	53063
1099, 	0.247971, 	58336
1199, 	0.247206, 	63612
1299, 	0.248022, 	68917
1399, 	0.247691, 	74230
1499, 	0.247432, 	79546
1599, 	0.245716, 	84864
1699, 	0.245168, 	90155
1799, 	0.245003, 	95454
1899, 	0.245498, 	100774
1999, 	0.245263, 	106060
2099, 	0.244945, 	111353
2199, 	0.244056, 	116648
2299, 	0.243523, 	121932
2399, 	0.243118, 	127255
2499, 	0.243385, 	132540
2599, 	0.243209, 	137821
2699, 	0.243305, 	143118
2799, 	0.242922, 	148436
2899, 	0.242904, 	153737
2999, 	0.242621, 	159032
3099, 	0.242220, 	164331
3199, 	0.242001, 	169661
3299, 	0.242104, 	174975
3399, 	0.242377, 	180269
3499, 	0.241818, 	185582
3599, 	0.241995, 	190879
3699, 	0.241822, 	196198
3799, 	0.242006, 	201461
3899, 	0.242570, 	206817
3999, 	0.242411, 	212124
4099, 	0.242127, 	217403
4199, 	0.241972, 	222685
4299, 	0.241945, 	227977
4399, 	0.242187, 	233279
4499, 	0.242000, 	238569
4599, 	0.241561, 	243874
4699, 	0.241720, 	249192
4799, 	0.241450, 	254478
4899, 	0.241408, 	259760
4999, 	0.241212, 	265098
5099, 	0.241220, 	270386
5199, 	0.240942, 	275678
5299, 	0.240993, 	281000
5399, 	0.241052, 	286293
5499, 	0.240967, 	291615
5599, 	0.240529, 	296938
5699, 	0.240639, 	302227
5799, 	0.240683, 	307488
5899, 	0.240431, 	312768
5999, 	0.240407, 	318090
6099, 	0.240430, 	323390
6199, 	0.240119, 	328689
6299, 	0.240146, 	334000
6399, 	0.239925, 	339323
6499, 	0.239938, 	344622
6599, 	0.239348, 	349913
6699, 	0.238803, 	355227
6799, 	0.238485, 	360561
6899, 	0.238284, 	365851
6999, 	0.237860, 	371160
7099, 	0.237664, 	376481
7199, 	0.237408, 	381793
7299, 	0.236915, 	387094
7399, 	0.236521, 	392404
7499, 	0.235962, 	397679
7599, 	0.235626, 	402976
7699, 	0.235270, 	408265
7799, 	0.234969, 	413545
7899, 	0.234503, 	418818
7999, 	0.234094, 	424113
8099, 	0.233666, 	429408
8199, 	0.233370, 	434704
8299, 	0.232838, 	439986
8399, 	0.232582, 	445296
8499, 	0.232783, 	450605
8599, 	0.233032, 	455890
8699, 	0.233245, 	461200
8799, 	0.233445, 	466509
8899, 	0.233561, 	471813
8999, 	0.233828, 	477142
9099, 	0.233887, 	482478
9199, 	0.234112, 	487777
9299, 	0.234264, 	493086
9399, 	0.234425, 	498413
9499, 	0.234646, 	503681
9599, 	0.234899, 	508999
9699, 	0.234799, 	514278
9799, 	0.234855, 	519569
9899, 	0.235084, 	524884
9999, 	0.235314, 	530182
10099, 	0.235396, 	535469
10199, 	0.235586, 	540749
10299, 	0.234533, 	546018
10399, 	0.232278, 	551299
10499, 	0.230066, 	556584
10599, 	0.227895, 	561902
10699, 	0.225765, 	567212
10799, 	0.223674, 	572513
10899, 	0.221622, 	577836
10999, 	0.219607, 	583135
11099, 	0.217629, 	588457
11199, 	0.215685, 	593754
11299, 	0.213776, 	599058
11399, 	0.211901, 	604345
11499, 	0.210058, 	609632
11599, 	0.208247, 	614950
11699, 	0.206467, 	620205
11799, 	0.204717, 	625528
11899, 	0.202997, 	630876
11999, 	0.201305, 	636168
12099, 	0.199641, 	641442
12199, 	0.198005, 	646728
12299, 	0.196395, 	652008
12399, 	0.194811, 	657321
12499, 	0.193252, 	662636
12599, 	0.191718, 	667943
12699, 	0.190209, 	673231
12799, 	0.188723, 	678527
12899, 	0.187259, 	683827
12999, 	0.185819, 	689148
13099, 	0.184400, 	694436
13199, 	0.183003, 	699711
13299, 	0.181627, 	704990
13399, 	0.180272, 	710269
13499, 	0.178936, 	715563
13599, 	0.177620, 	720823
13699, 	0.176324, 	726132
13799, 	0.175046, 	731462
13899, 	0.173787, 	736739
13999, 	0.172545, 	742017
14099, 	0.171321, 	747326
14199, 	0.170115, 	752643
14299, 	0.168925, 	757950
14399, 	0.167752, 	763276
14499, 	0.166595, 	768567
14599, 	0.165454, 	773883
14699, 	0.164328, 	779188
14799, 	0.163218, 	784466
14899, 	0.162122, 	789740
14999, 	0.161041, 	795040
15099, 	0.159975, 	800337
15199, 	0.158922, 	805662
15299, 	0.157884, 	810958
15399, 	0.156858, 	816263
15499, 	0.155846, 	821550
15599, 	0.154847, 	826864
15699, 	0.153861, 	832171
15799, 	0.152887, 	837474
15899, 	0.151925, 	842757
15999, 	0.150976, 	848071
16099, 	0.150038, 	853359
16199, 	0.149112, 	858643
16299, 	0.148197, 	863942
16399, 	0.147293, 	869248
16499, 	0.146400, 	874555
16599, 	0.145518, 	879866
16699, 	0.144647, 	885158
16799, 	0.143786, 	890459
16899, 	0.142935, 	895757
16999, 	0.142094, 	901043
17099, 	0.141263, 	906314
17199, 	0.140442, 	911598
17299, 	0.139630, 	916914
17399, 	0.138828, 	922229
17499, 	0.138034, 	927534
17599, 	0.137250, 	932840
17699, 	0.136474, 	938146
17799, 	0.135708, 	943449
17899, 	0.134949, 	948721
17999, 	0.134200, 	954056
18099, 	0.133458, 	959379
18199, 	0.132725, 	964694
18299, 	0.132000, 	970023
18399, 	0.131282, 	975333
18499, 	0.130572, 	980633
18599, 	0.129870, 	985945
18699, 	0.129176, 	991255
18799, 	0.128489, 	996558
18899, 	0.127809, 	1001847
18999, 	0.127136, 	1007179
19099, 	0.126470, 	1012482
19199, 	0.125812, 	1017785
19299, 	0.125160, 	1023076
19399, 	0.124515, 	1028368
19499, 	0.123876, 	1033685
19599, 	0.123244, 	1038989
19699, 	0.122618, 	1044309
19799, 	0.121999, 	1049622
19899, 	0.121386, 	1054983
19999, 	0.120779, 	1060269
20099, 	0.120178, 	1065567
20199, 	0.119583, 	1070840
20299, 	0.118994, 	1076137
20399, 	0.118411, 	1081445
20499, 	0.117833, 	1086728
20599, 	0.117261, 	1092017
20699, 	0.116695, 	1097306
20799, 	0.116133, 	1102596
20899, 	0.115578, 	1107869
20999, 	0.115027, 	1113171
21099, 	0.114482, 	1118481
21199, 	0.113942, 	1123799
21299, 	0.113407, 	1129071
21399, 	0.112877, 	1134360
21499, 	0.112352, 	1139639
21599, 	0.111832, 	1144932
21699, 	0.111317, 	1150224
21799, 	0.110806, 	1155515
21899, 	0.111077, 	1160808
21999, 	0.111761, 	1166113
22099, 	0.112412, 	1171438
22199, 	0.112987, 	1176743
22299, 	0.113600, 	1182030
22399, 	0.114121, 	1187315
22499, 	0.114674, 	1192587
22599, 	0.115192, 	1197860
22699, 	0.115728, 	1203154
22799, 	0.116258, 	1208455
22899, 	0.116859, 	1213793
22999, 	0.117466, 	1219071
23099, 	0.117956, 	1224367
23199, 	0.118432, 	1229683
23299, 	0.118997, 	1234991
23399, 	0.119449, 	1240306
23499, 	0.120017, 	1245586
23599, 	0.120503, 	1250878
23699, 	0.121084, 	1256193
23799, 	0.121568, 	1261486
23899, 	0.122110, 	1266800
23999, 	0.122623, 	1272093
24099, 	0.123234, 	1277416
24199, 	0.123732, 	1282709
24299, 	0.124252, 	1288008
24399, 	0.124838, 	1293307
24499, 	0.125302, 	1298601
24599, 	0.125814, 	1303945
24699, 	0.126387, 	1309216
24799, 	0.126873, 	1314507
24899, 	0.127338, 	1319790
24999, 	0.127814, 	1325089
25099, 	0.128275, 	1330395
25199, 	0.128731, 	1335678
25299, 	0.129158, 	1340980
25399, 	0.129638, 	1346327
25499, 	0.130101, 	1351660
25599, 	0.130594, 	1356966
25699, 	0.131068, 	1362268
25799, 	0.131448, 	1367547
25899, 	0.131882, 	1372849
25999, 	0.132338, 	1378166
26099, 	0.132781, 	1383462
26199, 	0.133242, 	1388755
26299, 	0.133652, 	1394038
26399, 	0.134129, 	1399360
26499, 	0.134541, 	1404627
26599, 	0.134970, 	1409900
26699, 	0.135385, 	1415203
26799, 	0.135824, 	1420486
26899, 	0.136257, 	1425818
26999, 	0.136671, 	1431136
27099, 	0.137058, 	1436429
27199, 	0.137424, 	1441718
27299, 	0.137732, 	1447047
27399, 	0.138185, 	1452341
27499, 	0.138564, 	1457625
27599, 	0.138951, 	1462930
27699, 	0.139397, 	1468224
27799, 	0.139773, 	1473515
27899, 	0.140196, 	1478849
27999, 	0.140594, 	1484146
28099, 	0.140940, 	1489428
28199, 	0.141309, 	1494725
28299, 	0.141658, 	1500039
28399, 	0.142006, 	1505341
28499, 	0.142401, 	1510652
28599, 	0.142668, 	1515964
28699, 	0.143029, 	1521275
28799, 	0.143392, 	1526551
28899, 	0.143839, 	1531866
28999, 	0.144184, 	1537164
29099, 	0.144512, 	1542463
29199, 	0.144882, 	1547767
29299, 	0.145232, 	1553044
29399, 	0.145583, 	1558305
29499, 	0.145986, 	1563594
29599, 	0.146347, 	1568890
29699, 	0.146750, 	1574203
29799, 	0.147103, 	1579528
29899, 	0.147506, 	1584830
29999, 	0.147820, 	1590163
30099, 	0.148192, 	1595449
30199, 	0.148529, 	1600735
30299, 	0.148868, 	1606041
30399, 	0.149153, 	1611330
30499, 	0.148702, 	1616634
30599, 	0.148216, 	1621896
30699, 	0.147733, 	1627201
30799, 	0.147253, 	1632491
30899, 	0.146777, 	1637773
30999, 	0.146303, 	1643078
31099, 	0.145833, 	1648390
31199, 	0.145366, 	1653673
31299, 	0.144901, 	1658976
31399, 	0.144440, 	1664254
31499, 	0.143981, 	1669569
31599, 	0.143525, 	1674885
31699, 	0.143073, 	1680214
31799, 	0.142623, 	1685501
31899, 	0.142176, 	1690802
31999, 	0.141731, 	1696104
32099, 	0.141290, 	1701430
32199, 	0.140851, 	1706739
32299, 	0.140415, 	1712058
32399, 	0.139981, 	1717373
32499, 	0.139551, 	1722643
32599, 	0.139123, 	1727939
32699, 	0.138697, 	1733218
32799, 	0.138274, 	1738539
32899, 	0.137854, 	1743856
32999, 	0.137436, 	1749134
33099, 	0.137021, 	1754454
33199, 	0.136608, 	1759714
33299, 	0.136198, 	1764994
33399, 	0.135790, 	1770296
33499, 	0.135385, 	1775588
33599, 	0.134982, 	1780883
33699, 	0.134581, 	1786186
33799, 	0.134183, 	1791470
33899, 	0.133787, 	1796796
33999, 	0.133394, 	1802099
34099, 	0.133003, 	1807392
34199, 	0.132614, 	1812720
34299, 	0.132227, 	1818024
34399, 	0.131843, 	1823297
34499, 	0.131461, 	1828598
34599, 	0.131081, 	1833913
34699, 	0.130703, 	1839169
34799, 	0.130327, 	1844479
34899, 	0.129954, 	1849764
34999, 	0.129583, 	1855086
35099, 	0.129213, 	1860419
35199, 	0.128846, 	1865745
35299, 	0.128481, 	1871028
35399, 	0.128118, 	1876311
35499, 	0.127757, 	1881625
35599, 	0.127399, 	1886916
35699, 	0.127042, 	1892219
35799, 	0.126687, 	1897512
35899, 	0.126334, 	1902833
35999, 	0.125983, 	1908127
36099, 	0.125634, 	1913441
36199, 	0.125287, 	1918756
36299, 	0.124942, 	1924053
36399, 	0.124598, 	1929371
36499, 	0.124257, 	1934656
36599, 	0.123918, 	1939975
36699, 	0.123580, 	1945284
36799, 	0.123244, 	1950587
36899, 	0.122910, 	1955919
36999, 	0.122578, 	1961211
37099, 	0.122247, 	1966502
37199, 	0.121919, 	1971803
37299, 	0.121592, 	1977106
37399, 	0.121267, 	1982364
37499, 	0.120943, 	1987659
37599, 	0.120622, 	1992977
37699, 	0.120302, 	1998272
37799, 	0.119984, 	2003559
37899, 	0.119667, 	2008854
37999, 	0.119352, 	2014183
38099, 	0.119039, 	2019479
38199, 	0.118727, 	2024770
38299, 	0.118417, 	2030073
38399, 	0.118109, 	2035343
38499, 	0.117802, 	2040646
38599, 	0.117497, 	2045937
38699, 	0.117193, 	2051221
38799, 	0.116891, 	2056533
38899, 	0.116591, 	2061840
38999, 	0.116292, 	2067139
39099, 	0.115994, 	2072438
39199, 	0.115698, 	2077717
39299, 	0.115404, 	2083042
39399, 	0.115111, 	2088357
39499, 	0.114820, 	2093667
39599, 	0.114530, 	2098981
39699, 	0.114241, 	2104295
39799, 	0.113954, 	2109637
39899, 	0.113669, 	2114943
39999, 	0.113384, 	2120237
40099, 	0.113102, 	2125535
40199, 	0.112820, 	2130829
40299, 	0.112540, 	2136120
40399, 	0.112262, 	2141437
40499, 	0.111984, 	2146733
40599, 	0.111709, 	2152037
40699, 	0.111434, 	2157325
40799, 	0.111161, 	2162637
40899, 	0.110889, 	2167929
40999, 	0.110619, 	2173229
41099, 	0.110350, 	2178536
41199, 	0.110082, 	2183852
41299, 	0.109815, 	2189145
41399, 	0.109550, 	2194449
41499, 	0.109286, 	2199736
41599, 	0.109023, 	2205034
41699, 	0.108762, 	2210344
41799, 	0.108502, 	2215641
41899, 	0.108243, 	2220939
41999, 	0.107985, 	2226246
42099, 	0.107728, 	2231562
42199, 	0.107473, 	2236852
42299, 	0.107219, 	2242177
42399, 	0.106966, 	2247478
42499, 	0.106715, 	2252767
42599, 	0.106464, 	2258104
42699, 	0.106215, 	2263381
42799, 	0.105966, 	2268675
42899, 	0.105719, 	2273989
42999, 	0.105474, 	2279295
43099, 	0.105229, 	2284593
43199, 	0.104985, 	2289885
43299, 	0.104743, 	2295184
43399, 	0.104501, 	2300514
43499, 	0.104261, 	2305798
43599, 	0.104022, 	2311103
43699, 	0.103784, 	2316395
43799, 	0.103547, 	2321685
43899, 	0.103311, 	2326990
43999, 	0.103076, 	2332294
44099, 	0.102843, 	2337579
44199, 	0.102610, 	2342900
44299, 	0.102378, 	2348202
44399, 	0.102148, 	2353523
44499, 	0.101918, 	2358810
44599, 	0.101690, 	2364088
44699, 	0.101462, 	2369380
44799, 	0.101236, 	2374679
44899, 	0.101010, 	2380003
44999, 	0.100786, 	2385299
45099, 	0.100562, 	2390613
45199, 	0.100340, 	2395904
45299, 	0.100118, 	2401205
45399, 	0.099898, 	2406520
45499, 	0.099678, 	2411832
45599, 	0.099460, 	2417145
45699, 	0.099242, 	2422469
45799, 	0.099025, 	2427751
45899, 	0.098810, 	2433053
45999, 	0.098595, 	2438387
46099, 	0.098381, 	2443658
46199, 	0.098168, 	2448931
46299, 	0.097956, 	2454234
46399, 	0.097745, 	2459542
46499, 	0.097535, 	2464843
46599, 	0.097325, 	2470147
46699, 	0.097117, 	2475419
46799, 	0.096909, 	2480730
46899, 	0.096703, 	2486015
46999, 	0.096497, 	2491291
47099, 	0.096292, 	2496626
47199, 	0.096088, 	2501895
47299, 	0.095885, 	2507213
47399, 	0.095683, 	2512474
47499, 	0.095481, 	2517776
47599, 	0.095281, 	2523085
47699, 	0.095081, 	2528401
47799, 	0.094882, 	2533709
47899, 	0.094684, 	2538996
47999, 	0.094487, 	2544292
48099, 	0.094290, 	2549599
48199, 	0.094094, 	2554909
48299, 	0.093900, 	2560215
48399, 	0.093706, 	2565537
48499, 	0.093512, 	2570822
48599, 	0.093320, 	2576107
48699, 	0.093128, 	2581417
48799, 	0.092938, 	2586730
48899, 	0.092747, 	2592023
48999, 	0.092558, 	2597327
49099, 	0.092370, 	2602634
49199, 	0.092182, 	2607938
49299, 	0.091995, 	2613232
49399, 	0.091809, 	2618530
49499, 	0.091623, 	2623845
49599, 	0.091439, 	2629169
49699, 	0.091255, 	2634452
49799, 	0.091071, 	2639767
49899, 	0.090889, 	2645091
49999, 	0.090707, 	2650370
50099, 	0.090526, 	2655677
50199, 	0.090346, 	2660993
50299, 	0.090166, 	2666288
50399, 	0.089987, 	2671581
50499, 	0.089809, 	2676856
50599, 	0.089631, 	2682208
50699, 	0.089455, 	2687485
50799, 	0.089279, 	2692776
50899, 	0.089103, 	2698070
50999, 	0.088928, 	2703347
51099, 	0.088754, 	2708646
51199, 	0.088581, 	2713919
51299, 	0.088408, 	2719200
51399, 	0.088236, 	2724487
51499, 	0.088065, 	2729821
51599, 	0.087894, 	2735143
51699, 	0.087724, 	2740433
51799, 	0.087555, 	2745753
51899, 	0.087386, 	2751086
51999, 	0.087218, 	2756360
52099, 	0.087051, 	2761668
52199, 	0.086884, 	2766983
52299, 	0.086718, 	2772290
52399, 	0.086552, 	2777569
52499, 	0.086388, 	2782864
52599, 	0.086223, 	2788171
52699, 	0.086060, 	2793452
52799, 	0.085897, 	2798740
52899, 	0.085734, 	2803997
52999, 	0.085573, 	2809293
53099, 	0.085411, 	2814565
53199, 	0.085251, 	2819885
53299, 	0.085091, 	2825181
53399, 	0.084932, 	2830503
53499, 	0.084773, 	2835787
53599, 	0.084615, 	2841063
53699, 	0.084457, 	2846356
53799, 	0.084300, 	2851640
53899, 	0.084144, 	2856940
53999, 	0.083988, 	2862230
54099, 	0.083833, 	2867544
54199, 	0.083678, 	2872835
54299, 	0.083524, 	2878117
54399, 	0.083370, 	2883428
54499, 	0.083217, 	2888723
54599, 	0.083065, 	2894029
54699, 	0.082913, 	2899341
54799, 	0.082762, 	2904633
54899, 	0.082611, 	2909946
54999, 	0.082461, 	2915258
55099, 	0.082311, 	2920567
55199, 	0.082162, 	2925859
55299, 	0.082013, 	2931172
55399, 	0.081865, 	2936447
55499, 	0.081718, 	2941729
55599, 	0.081571, 	2947014
55699, 	0.081424, 	2952316
55799, 	0.081279, 	2957624
55899, 	0.081133, 	2962922
55999, 	0.080988, 	2968227
56099, 	0.080844, 	2973521
56199, 	0.080700, 	2978831
56299, 	0.080557, 	2984114
56399, 	0.080414, 	2989427
56499, 	0.080272, 	2994713
56599, 	0.080130, 	3000050
56699, 	0.079988, 	3005357
56799, 	0.079848, 	3010666
56899, 	0.079707, 	3015969
56999, 	0.079567, 	3021246
57099, 	0.079428, 	3026517
57199, 	0.079289, 	3031828
57299, 	0.079151, 	3037129
57399, 	0.079013, 	3042418
57499, 	0.078875, 	3047757
57599, 	0.078739, 	3053059
57699, 	0.078602, 	3058381
57799, 	0.078466, 	3063670
57899, 	0.078331, 	3068992
57999, 	0.078195, 	3074310
58099, 	0.078061, 	3079608
58199, 	0.077927, 	3084898
58299, 	0.077793, 	3090219
58399, 	0.077660, 	3095507
58499, 	0.077527, 	3100828
58599, 	0.077395, 	3106118
58699, 	0.077263, 	3111432
58799, 	0.077132, 	3116701
58899, 	0.077001, 	3121985
58999, 	0.076870, 	3127263
59099, 	0.076740, 	3132548
59199, 	0.076610, 	3137847
59299, 	0.076481, 	3143164
59399, 	0.076352, 	3148453
59499, 	0.076224, 	3153727
59599, 	0.076096, 	3159020
59699, 	0.075969, 	3164320
59799, 	0.075842, 	3169648
59899, 	0.075715, 	3174980
59999, 	0.075589, 	3180289
60099, 	0.075463, 	3185590
60199, 	0.075338, 	3190894
60299, 	0.075213, 	3196202
60399, 	0.075088, 	3201513
60499, 	0.074964, 	3206823
60599, 	0.074841, 	3212121
60699, 	0.074717, 	3217397
60799, 	0.074594, 	3222695
60899, 	0.074472, 	3227996
60999, 	0.074350, 	3233301
61099, 	0.074228, 	3238593
61199, 	0.074107, 	3243893
61299, 	0.073986, 	3249195
61399, 	0.073865, 	3254494
61499, 	0.073745, 	3259815
61599, 	0.073626, 	3265065
61699, 	0.073506, 	3270356
61799, 	0.073387, 	3275637
61899, 	0.073269, 	3280973
61999, 	0.073151, 	3286283
62099, 	0.073033, 	3291582
62199, 	0.072915, 	3296883
62299, 	0.072798, 	3302177
62399, 	0.072682, 	3307484
62499, 	0.072565, 	3312791
62599, 	0.072449, 	3318100
62699, 	0.072334, 	3323413
62799, 	0.072219, 	3328726
62899, 	0.072104, 	3334041
62999, 	0.071989, 	3339326
63099, 	0.071875, 	3344599
63199, 	0.071762, 	3349902
63299, 	0.071648, 	3355215
63399, 	0.071535, 	3360491
63499, 	0.071423, 	3365772
63599, 	0.071310, 	3371090
63699, 	0.071198, 	3376390
63799, 	0.071087, 	3381675
63899, 	0.070975, 	3386953
63999, 	0.070865, 	3392244
64099, 	0.070754, 	3397555
64199, 	0.070644, 	3402845
64299, 	0.070534, 	3408146
64399, 	0.070424, 	3413429
64499, 	0.070315, 	3418717
64599, 	0.070206, 	3424052
64699, 	0.070098, 	3429344
64799, 	0.069990, 	3434657
64899, 	0.069882, 	3439927
64999, 	0.069774, 	3445237
65099, 	0.069667, 	3450522
65199, 	0.069560, 	3455823
65299, 	0.069454, 	3461130
65399, 	0.069348, 	3466443
65499, 	0.069242, 	3471722
65599, 	0.069136, 	3477033
65699, 	0.069031, 	3482359
65799, 	0.068926, 	3487658
65899, 	0.068821, 	3492955
65999, 	0.068717, 	3498253
66099, 	0.068613, 	3503544
66199, 	0.068509, 	3508822
66299, 	0.068406, 	3514121
66399, 	0.068303, 	3519423
66499, 	0.068200, 	3524706
66599, 	0.068098, 	3529997
66699, 	0.067996, 	3535288
66799, 	0.067894, 	3540573
66899, 	0.067793, 	3545901
66999, 	0.067691, 	3551189
67099, 	0.067591, 	3556465
67199, 	0.067490, 	3561749
67299, 	0.067390, 	3567054
67399, 	0.067290, 	3572339
67499, 	0.067190, 	3577637
67599, 	0.067091, 	3582929
67699, 	0.066992, 	3588202
67799, 	0.066893, 	3593491
67899, 	0.066794, 	3598794
67999, 	0.066696, 	3604055
68099, 	0.066598, 	3609359
68199, 	0.066500, 	3614675
68299, 	0.066403, 	3619967
68399, 	0.066306, 	3625264
68499, 	0.066209, 	3630579
68599, 	0.066113, 	3635882
68699, 	0.066016, 	3641172
68799, 	0.065920, 	3646476
68899, 	0.065825, 	3651744
68999, 	0.065729, 	3657030
69099, 	0.065634, 	3662325
69199, 	0.065539, 	3667604
69299, 	0.065445, 	3672877
69399, 	0.065351, 	3678172
69499, 	0.065256, 	3683465
69599, 	0.065163, 	3688763
69699, 	0.065069, 	3694060
69799, 	0.064976, 	3699389
69899, 	0.064883, 	3704689
69999, 	0.064790, 	3709978
70099, 	0.064698, 	3715286
70199, 	0.064606, 	3720560
70299, 	0.064514, 	3725863
70399, 	0.064422, 	3731144
70499, 	0.064331, 	3736421
70599, 	0.064240, 	3741687
70699, 	0.064149, 	3746991
70799, 	0.064058, 	3752280
70899, 	0.063968, 	3757571
70999, 	0.063878, 	3762857
71099, 	0.063788, 	3768150
71199, 	0.063698, 	3773475
71299, 	0.063609, 	3778790
71399, 	0.063520, 	3784086
71499, 	0.063431, 	3789369
71599, 	0.063343, 	3794684
71699, 	0.063254, 	3799992
71799, 	0.063166, 	3805310
71899, 	0.063078, 	3810583
71999, 	0.062991, 	3815876
72099, 	0.062903, 	3821144
72199, 	0.062816, 	3826459
72299, 	0.062729, 	3831739
72399, 	0.062643, 	3837054
72499, 	0.062556, 	3842337
72599, 	0.062470, 	3847613
72699, 	0.062384, 	3852895
72799, 	0.062298, 	3858208
72899, 	0.062213, 	3863482
72999, 	0.062128, 	3868779
73099, 	0.062043, 	3874102
73199, 	0.061958, 	3879409
73299, 	0.061873, 	3884691
73399, 	0.061789, 	3890035
73499, 	0.061705, 	3895335
73599, 	0.061621, 	3900650
73699, 	0.061538, 	3905921
73799, 	0.061454, 	3911239
73899, 	0.061371, 	3916540
73999, 	0.061288, 	3921840
74099, 	0.061205, 	3927141
74199, 	0.061123, 	3932432
74299, 	0.061041, 	3937753
74399, 	0.060959, 	3943051
74499, 	0.060877, 	3948367
74599, 	0.060795, 	3953665
74699, 	0.060714, 	3958948
74799, 	0.060633, 	3964227
74899, 	0.060552, 	3969527
74999, 	0.060471, 	3974833
75099, 	0.060390, 	3980118
75199, 	0.060310, 	3985379
75299, 	0.060230, 	3990686
75399, 	0.060150, 	3995999
75499, 	0.060070, 	4001320
75599, 	0.059991, 	4006615
75699, 	0.059912, 	4011930
75799, 	0.059833, 	4017233
75899, 	0.059754, 	4022514
75999, 	0.059675, 	4027802
76099, 	0.059597, 	4033092
76199, 	0.059519, 	4038396
76299, 	0.059441, 	4043719
76399, 	0.059363, 	4049016
76499, 	0.059285, 	4054338
76599, 	0.059208, 	4059644
76699, 	0.059131, 	4064974
76799, 	0.059054, 	4070253
76899, 	0.058977, 	4075568
76999, 	0.058900, 	4080879
77099, 	0.058824, 	4086191
77199, 	0.058748, 	4091477
77299, 	0.058672, 	4096778
77399, 	0.058596, 	4102068
77499, 	0.058520, 	4107377
77599, 	0.058445, 	4112663
77699, 	0.058370, 	4117957
77799, 	0.058295, 	4123253
77899, 	0.058220, 	4128582
77999, 	0.058145, 	4133884
78099, 	0.058071, 	4139187
78199, 	0.057996, 	4144474
78299, 	0.057922, 	4149774
78399, 	0.057848, 	4155063
78499, 	0.057775, 	4160369
78599, 	0.057701, 	4165650
78699, 	0.057628, 	4170952
78799, 	0.057555, 	4176251
78899, 	0.057482, 	4181562
78999, 	0.057409, 	4186871
79099, 	0.057337, 	4192183
79199, 	0.057264, 	4197491
79299, 	0.057192, 	4202777
79399, 	0.057120, 	4208080
79499, 	0.057048, 	4213343
79599, 	0.056976, 	4218684
79699, 	0.056905, 	4223974
79799, 	0.056834, 	4229264
79899, 	0.056762, 	4234596
79999, 	0.056691, 	4239894
80099, 	0.056621, 	4245187
80199, 	0.056550, 	4250491
80299, 	0.056480, 	4255830
80399, 	0.056409, 	4261114
80499, 	0.056339, 	4266415
80599, 	0.056269, 	4271726
80699, 	0.056200, 	4277014
80799, 	0.056130, 	4282321
80899, 	0.056061, 	4287639
80999, 	0.055992, 	4292938
81099, 	0.055923, 	4298240
81199, 	0.055854, 	4303533
81299, 	0.055785, 	4308835
81399, 	0.055716, 	4314124
81499, 	0.055648, 	4319392
81599, 	0.055580, 	4324688
81699, 	0.055512, 	4330034
81799, 	0.055444, 	4335364
81899, 	0.055376, 	4340659
81999, 	0.055309, 	4345965
82099, 	0.055241, 	4351280
82199, 	0.055174, 	4356557
82299, 	0.055107, 	4361853
82399, 	0.055040, 	4367124
82499, 	0.054974, 	4372422
82599, 	0.054907, 	4377734
82699, 	0.054841, 	4383026
82799, 	0.054774, 	4388283
82899, 	0.054708, 	4393585
82999, 	0.054642, 	4398868
83099, 	0.054577, 	4404183
83199, 	0.054511, 	4409509
83299, 	0.054446, 	4414804
83399, 	0.054380, 	4420099
83499, 	0.054315, 	4425405
83599, 	0.054250, 	4430731
83699, 	0.054185, 	4436066
83799, 	0.054121, 	4441380
83899, 	0.054056, 	4446680
83999, 	0.053992, 	4451960
84099, 	0.053928, 	4457266
84199, 	0.053864, 	4462590
84299, 	0.053800, 	4467890
84399, 	0.053736, 	4473194
84499, 	0.053672, 	4478475
84599, 	0.053609, 	4483747
84699, 	0.053546, 	4489020
84799, 	0.053482, 	4494300
84899, 	0.053419, 	4499580
84999, 	0.053357, 	4504856
85099, 	0.053294, 	4510161
85199, 	0.053231, 	4515431
85299, 	0.053169, 	4520768
85399, 	0.053107, 	4526081
85499, 	0.053045, 	4531384
85599, 	0.052983, 	4536679
85699, 	0.052921, 	4541977
85799, 	0.052859, 	4547271
85899, 	0.052798, 	4552538
85999, 	0.052736, 	4557829
86099, 	0.052675, 	4563126
86199, 	0.052614, 	4568423
86299, 	0.052553, 	4573723
86399, 	0.052492, 	4578998
86499, 	0.052431, 	4584302
86599, 	0.052371, 	4589584
86699, 	0.052310, 	4594865
86799, 	0.052250, 	4600196
86899, 	0.052190, 	4605501
86999, 	0.052130, 	4610802
87099, 	0.052070, 	4616119
87199, 	0.052010, 	4621428
87299, 	0.051951, 	4626730
87399, 	0.051891, 	4632028
87499, 	0.051832, 	4637315
87599, 	0.051773, 	4642640
87699, 	0.051714, 	4647920
87799, 	0.051655, 	4653199
87899, 	0.051596, 	4658484
87999, 	0.051538, 	4663781
88099, 	0.051479, 	4669082
88199, 	0.051421, 	4674372
88299, 	0.051363, 	4679689
88399, 	0.051304, 	4684965
88499, 	0.051246, 	4690245
88599, 	0.051189, 	4695552
88699, 	0.051131, 	4700856
88799, 	0.051073, 	4706158
88899, 	0.051016, 	4711451
88999, 	0.050959, 	4716724
89099, 	0.050901, 	4722024
89199, 	0.050844, 	4727342
89299, 	0.050787, 	4732661
89399, 	0.050731, 	4737962
89499, 	0.050674, 	4743246
89599, 	0.050617, 	4748569
89699, 	0.050561, 	4753879
89799, 	0.050505, 	4759195
89899, 	0.050448, 	4764502
89999, 	0.050392, 	4769804
90099, 	0.050336, 	4775119
90199, 	0.050281, 	4780448
90299, 	0.050225, 	4785748
90399, 	0.050169, 	4791060
90499, 	0.050114, 	4796373
90599, 	0.050059, 	4801670
90699, 	0.050003, 	4806973
90799, 	0.049948, 	4812268
90899, 	0.049893, 	4817565
90999, 	0.049839, 	4822886
91099, 	0.049784, 	4828169
91199, 	0.049729, 	4833459
91299, 	0.049675, 	4838786
91399, 	0.049620, 	4844096
91499, 	0.049566, 	4849396
91599, 	0.049512, 	4854714
91699, 	0.049458, 	4860029
91799, 	0.049404, 	4865332
91899, 	0.049350, 	4870619
91999, 	0.049297, 	4875928
92099, 	0.049243, 	4881226
92199, 	0.049190, 	4886518
92299, 	0.049137, 	4891795
92399, 	0.049083, 	4897105
92499, 	0.049030, 	4902406
92599, 	0.048977, 	4907728
92699, 	0.048925, 	4913021
92799, 	0.048872, 	4918309
92899, 	0.048819, 	4923604
92999, 	0.048767, 	4928944
93099, 	0.048714, 	4934238
93199, 	0.048662, 	4939540
93299, 	0.048610, 	4944835
93399, 	0.048558, 	4950135
93499, 	0.048506, 	4955461
93599, 	0.048454, 	4960757
93699, 	0.048402, 	4966058
93799, 	0.048351, 	4971365
93899, 	0.048299, 	4976661
93999, 	0.048248, 	4981960
94099, 	0.048197, 	4987293
94199, 	0.048146, 	4992597
94299, 	0.048094, 	4997903
94399, 	0.048044, 	5003195
94499, 	0.047993, 	5008499
94599, 	0.047942, 	5013774
94699, 	0.047891, 	5019048
94799, 	0.047841, 	5024306
94899, 	0.047893, 	5029600
94999, 	0.048112, 	5034916
95099, 	0.048322, 	5040206
95199, 	0.048527, 	5045481
95299, 	0.048747, 	5050763
95399, 	0.048954, 	5056045
95499, 	0.049172, 	5061331
95599, 	0.049380, 	5066611
95699, 	0.049594, 	5071927
95799, 	0.049797, 	5077231
95899, 	0.050018, 	5082500
95999, 	0.050221, 	5087833
96099, 	0.050435, 	5093134
96199, 	0.050631, 	5098438
96299, 	0.050830, 	5103735
96399, 	0.051048, 	5109042
96499, 	0.051262, 	5114329
96599, 	0.051376, 	5119635
96699, 	0.051323, 	5124949
96799, 	0.051270, 	5130252
96899, 	0.051217, 	5135555
96999, 	0.051164, 	5140855
97099, 	0.051111, 	5146150
97199, 	0.051059, 	5151481
97299, 	0.051006, 	5156795
97399, 	0.051070, 	5162102
97499, 	0.051282, 	5167427
97599, 	0.051474, 	5172711
97699, 	0.051687, 	5178000
97799, 	0.051887, 	5183308
97899, 	0.052096, 	5188587
97999, 	0.052300, 	5193880
98099, 	0.052494, 	5199171
98199, 	0.052691, 	5204471
98299, 	0.052885, 	5209775
98399, 	0.053068, 	5215075
98499, 	0.053273, 	5220350
98599, 	0.053477, 	5225648
98699, 	0.053671, 	5230959
98799, 	0.053861, 	5236236
98899, 	0.053949, 	5241526
98999, 	0.053894, 	5246839
99099, 	0.053840, 	5252130
99199, 	0.053786, 	5257433
99299, 	0.053732, 	5262742
99399, 	0.053678, 	5268019
99499, 	0.053624, 	5273310
99599, 	0.053570, 	5278607
99699, 	0.053516, 	5283911
99799, 	0.053462, 	5289229
99899, 	0.053409, 	5294560
99999, 	0.053356, 	5299846


==> src/fig/bernoulli/baseline/sparse-dewa-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.257778, 	15194
199, 	0.253668, 	30384
299, 	0.255184, 	45575
399, 	0.252682, 	60785
499, 	0.225892, 	75990
599, 	0.211452, 	91208
699, 	0.192160, 	106398
799, 	0.176921, 	121614
899, 	0.157419, 	136849
999, 	0.141662, 	152035
1099, 	0.128772, 	167234
1199, 	0.118032, 	182425
1299, 	0.108945, 	197625
1399, 	0.101158, 	212831
1499, 	0.094410, 	228041
1599, 	0.088505, 	243253
1699, 	0.083296, 	258421
1799, 	0.078666, 	273632
1899, 	0.074523, 	288860
1999, 	0.070795, 	304049
2099, 	0.067423, 	319246
2199, 	0.064357, 	334440
2299, 	0.061557, 	349629
2399, 	0.058991, 	364839
2499, 	0.056631, 	380026
2599, 	0.054452, 	395213
2699, 	0.052434, 	410403
2799, 	0.050561, 	425626
2899, 	0.048817, 	440849
2999, 	0.047189, 	456032
3099, 	0.045666, 	471229
3199, 	0.044239, 	486436
3299, 	0.042898, 	501645
3399, 	0.041636, 	516822
3499, 	0.040446, 	532037
3599, 	0.039322, 	547249
3699, 	0.038259, 	562466
3799, 	0.037252, 	577652
3899, 	0.036296, 	592891
3999, 	0.035389, 	608111
4099, 	0.034525, 	623278
4199, 	0.033703, 	638470
4299, 	0.032919, 	653666
4399, 	0.032171, 	668875
4499, 	0.031456, 	684068
4599, 	0.030772, 	699273
4699, 	0.030117, 	714492
4799, 	0.029489, 	729684
4899, 	0.028888, 	744864
4999, 	0.028310, 	760101
5099, 	0.027754, 	775291
5199, 	0.027221, 	790478
5299, 	0.026707, 	805698
5399, 	0.026212, 	820891
5499, 	0.025736, 	836105
5599, 	0.025276, 	851321
5699, 	0.024832, 	866525
5799, 	0.024404, 	881702
5899, 	0.023991, 	896886
5999, 	0.023591, 	912099
6099, 	0.023204, 	927293
6199, 	0.022829, 	942498
6299, 	0.022467, 	957702
6399, 	0.022116, 	972904
6499, 	0.021776, 	988095
6599, 	0.021446, 	1003298
6699, 	0.021126, 	1018510
6799, 	0.020815, 	1033743
6899, 	0.020513, 	1048930
6999, 	0.020220, 	1064127
7099, 	0.019935, 	1079340
7199, 	0.019658, 	1094539
7299, 	0.019389, 	1109757
7399, 	0.019127, 	1124971
7499, 	0.018872, 	1140157
7599, 	0.018624, 	1155348
7699, 	0.018382, 	1170542
7799, 	0.018146, 	1185717
7899, 	0.017916, 	1200900
7999, 	0.017692, 	1216098
8099, 	0.017474, 	1231301
8199, 	0.017261, 	1246489
8299, 	0.017053, 	1261665
8399, 	0.016850, 	1276878
8499, 	0.016651, 	1292084
8599, 	0.016458, 	1307276
8699, 	0.016269, 	1322478
8799, 	0.016084, 	1337681
8899, 	0.015903, 	1352882
8999, 	0.015726, 	1368101
9099, 	0.015553, 	1383325
9199, 	0.015384, 	1398512
9299, 	0.015219, 	1413722
9399, 	0.015057, 	1428929
9499, 	0.014898, 	1444106
9599, 	0.014743, 	1459323
9699, 	0.014591, 	1474512
9799, 	0.014442, 	1489697
9899, 	0.014296, 	1504909
9999, 	0.014153, 	1520111


==> src/fig/bernoulli/baseline/sparse-dewa-p-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.251515, 	252280
199, 	0.237186, 	504477
299, 	0.240803, 	756694
399, 	0.240150, 	1009059
499, 	0.243126, 	1261149
599, 	0.244908, 	1513399
699, 	0.246180, 	1765515
799, 	0.247109, 	2017674
899, 	0.245606, 	2269921
999, 	0.245385, 	2522163
1099, 	0.243767, 	2774429
1199, 	0.243953, 	3026488
1299, 	0.243449, 	3278494
1399, 	0.244060, 	3530807
1499, 	0.244483, 	3783047
1599, 	0.244703, 	4035131
1699, 	0.244626, 	4287259
1799, 	0.244458, 	4539414
1899, 	0.243465, 	4791605
1999, 	0.242971, 	5043802
2099, 	0.243630, 	5295923
2199, 	0.243120, 	5548005
2299, 	0.242758, 	5800096
2399, 	0.242868, 	6052317
2499, 	0.243305, 	6304466
2599, 	0.243209, 	6556695
2699, 	0.243423, 	6808932
2799, 	0.244009, 	7061179
2899, 	0.244312, 	7313364
2999, 	0.244401, 	7565652
3099, 	0.244305, 	7817979
3199, 	0.244433, 	8070319
3299, 	0.244717, 	8322538
3399, 	0.244743, 	8574792
3499, 	0.244881, 	8827026
3599, 	0.244796, 	9079200
3699, 	0.244098, 	9331337
3799, 	0.244117, 	9583598
3899, 	0.244283, 	9835776
3999, 	0.243991, 	10087950
4099, 	0.243620, 	10340070
4199, 	0.243477, 	10592415
4299, 	0.243443, 	10844743
4399, 	0.243724, 	11097088
4499, 	0.243872, 	11349333
4599, 	0.243883, 	11601354
4699, 	0.243933, 	11853514
4799, 	0.243717, 	12105804
4899, 	0.243233, 	12358025
4999, 	0.243097, 	12610125
5099, 	0.242573, 	12862454
5199, 	0.242297, 	13114643
5299, 	0.242117, 	13366920
5399, 	0.241845, 	13619136
5499, 	0.241306, 	13871400
5599, 	0.240936, 	14123618
5699, 	0.240832, 	14375909
5799, 	0.240438, 	14628107
5899, 	0.240475, 	14880328
5999, 	0.240287, 	15132626
6099, 	0.240089, 	15384933
6199, 	0.239574, 	15637079
6299, 	0.239432, 	15889329
6399, 	0.239225, 	16141400
6499, 	0.238680, 	16393564
6599, 	0.238585, 	16645681
6699, 	0.238262, 	16897852
6799, 	0.237435, 	17150077
6899, 	0.237191, 	17402280
6999, 	0.237042, 	17654454
7099, 	0.236977, 	17906740
7199, 	0.236644, 	18158753
7299, 	0.236282, 	18410919
7399, 	0.235610, 	18663006
7499, 	0.235242, 	18915327
7599, 	0.234618, 	19167625
7699, 	0.234056, 	19419799
7799, 	0.233350, 	19671958
7899, 	0.232599, 	19924104
7999, 	0.231786, 	20176308
8099, 	0.231243, 	20428582
8199, 	0.230706, 	20680746
8299, 	0.230008, 	20932927
8399, 	0.229387, 	21185148
8499, 	0.229632, 	21437322
8599, 	0.229908, 	21689458
8699, 	0.230208, 	21941564
8799, 	0.229737, 	22193796
8899, 	0.228008, 	22445998
8999, 	0.225625, 	22698293
9099, 	0.223145, 	22950552
9199, 	0.220720, 	23202704
9299, 	0.218346, 	23454816
9399, 	0.216023, 	23707059
9499, 	0.213749, 	23959313
9599, 	0.211522, 	24211564
9699, 	0.209341, 	24463755
9799, 	0.207205, 	24715844
9899, 	0.205112, 	24967976
9999, 	0.203060, 	25220042
10099, 	0.201050, 	25472217
10199, 	0.199078, 	25724328
10299, 	0.197145, 	25976507
10399, 	0.195250, 	26228687
10499, 	0.193390, 	26480768
10599, 	0.191565, 	26733003
10699, 	0.189775, 	26985293
10799, 	0.188017, 	27237516
10899, 	0.186292, 	27489665
10999, 	0.184599, 	27741793
11099, 	0.182935, 	27993961
11199, 	0.181302, 	28246170
11299, 	0.179697, 	28498359
11399, 	0.178121, 	28750587
11499, 	0.176572, 	29002807
11599, 	0.175050, 	29255116
11699, 	0.173553, 	29507157
11799, 	0.173043, 	29759300
11899, 	0.173668, 	30011573
11999, 	0.174271, 	30263588
12099, 	0.175033, 	30515855
12199, 	0.175644, 	30768022
12299, 	0.176214, 	31020228
12399, 	0.176814, 	31272381
12499, 	0.177347, 	31524501
12599, 	0.177857, 	31776743
12699, 	0.178543, 	32028957
12799, 	0.179123, 	32281140
12899, 	0.179758, 	32533230
12999, 	0.180278, 	32785570
13099, 	0.180944, 	33037943
13199, 	0.181436, 	33290229
13299, 	0.182140, 	33542453
13399, 	0.182675, 	33794820
13499, 	0.183236, 	34047020
13599, 	0.183693, 	34299288
13699, 	0.184088, 	34551464
13799, 	0.184471, 	34803725
13899, 	0.184928, 	35056023
13999, 	0.185503, 	35308160
14099, 	0.185948, 	35560302
14199, 	0.186375, 	35812691
14299, 	0.186837, 	36064787
14399, 	0.187263, 	36317013
14499, 	0.187709, 	36569330
14599, 	0.188098, 	36821646
14699, 	0.188561, 	37073899
14799, 	0.189064, 	37326267
14899, 	0.189390, 	37578408
14999, 	0.189861, 	37830649
15099, 	0.190279, 	38082865
15199, 	0.190761, 	38335130
15299, 	0.191227, 	38587328
15399, 	0.191540, 	38839473
15499, 	0.191912, 	39091778
15599, 	0.192344, 	39344032
15699, 	0.192843, 	39596102
15799, 	0.193230, 	39848194
15899, 	0.193635, 	40100423
15999, 	0.193931, 	40352463
16099, 	0.194175, 	40604759
16199, 	0.194516, 	40857018
16299, 	0.194881, 	41109149
16399, 	0.195256, 	41361396
16499, 	0.195505, 	41613497
16599, 	0.195843, 	41865761
16699, 	0.196256, 	42117943
16799, 	0.196565, 	42370268
16899, 	0.196761, 	42622550
16999, 	0.197002, 	42874822
17099, 	0.197309, 	43126932
17199, 	0.197644, 	43379149
17299, 	0.197988, 	43631376
17399, 	0.198350, 	43883667
17499, 	0.198751, 	44135808
17599, 	0.199086, 	44387937
17699, 	0.199096, 	44640131
17799, 	0.198277, 	44892387
17899, 	0.197175, 	45144541
17999, 	0.196080, 	45396693
18099, 	0.194996, 	45648905
18199, 	0.193925, 	45901004
18299, 	0.192865, 	46153227
18399, 	0.191817, 	46405522
18499, 	0.190780, 	46657774
18599, 	0.189754, 	46909867
18699, 	0.188740, 	47162009
18799, 	0.187736, 	47414345
18899, 	0.186742, 	47666308
18999, 	0.185759, 	47918566
19099, 	0.184787, 	48170711
19199, 	0.183824, 	48422881
19299, 	0.182872, 	48675194
19399, 	0.181929, 	48927326
19499, 	0.180996, 	49179487
19599, 	0.180072, 	49431683
19699, 	0.179158, 	49683929
19799, 	0.178253, 	49936197
19899, 	0.177358, 	50188293
19999, 	0.176471, 	50440375
20099, 	0.175593, 	50692652
20199, 	0.174724, 	50944966
20299, 	0.173863, 	51197159
20399, 	0.173010, 	51449289
20499, 	0.172166, 	51701474
20599, 	0.171331, 	51953538
20699, 	0.170503, 	52205745
20799, 	0.169683, 	52457883
20899, 	0.168871, 	52709979
20999, 	0.168067, 	52962175
21099, 	0.167270, 	53214435
21199, 	0.166481, 	53466605
21299, 	0.165700, 	53718748
21399, 	0.164925, 	53970911
21499, 	0.164158, 	54223109
21599, 	0.163398, 	54475334
21699, 	0.162645, 	54727482
21799, 	0.161899, 	54979727
21899, 	0.161160, 	55231926
21999, 	0.160427, 	55484257
22099, 	0.159701, 	55736392
22199, 	0.158982, 	55988624
22299, 	0.158269, 	56240976
22399, 	0.157562, 	56493239
22499, 	0.156862, 	56745314
22599, 	0.156168, 	56997450
22699, 	0.155480, 	57249483
22799, 	0.154798, 	57501748
22899, 	0.154122, 	57753943
22999, 	0.153452, 	58006258
23099, 	0.152788, 	58258526
23199, 	0.152129, 	58510711
23299, 	0.151476, 	58762986
23399, 	0.150829, 	59015130
23499, 	0.150187, 	59267308
23599, 	0.149550, 	59519463
23699, 	0.148919, 	59771661
23799, 	0.148294, 	60023919
23899, 	0.147673, 	60276298
23999, 	0.147058, 	60528662
24099, 	0.146448, 	60780751
24199, 	0.145842, 	61032947
24299, 	0.145242, 	61285224
24399, 	0.144647, 	61537420
24499, 	0.144056, 	61789747
24599, 	0.143471, 	62041879
24699, 	0.142890, 	62294157
24799, 	0.142314, 	62546322
24899, 	0.141742, 	62798536
24999, 	0.141175, 	63050727
25099, 	0.140613, 	63303003
25199, 	0.140055, 	63555272
25299, 	0.139501, 	63807399
25399, 	0.138952, 	64059678
25499, 	0.138407, 	64311769
25599, 	0.137866, 	64564099
25699, 	0.137330, 	64816352
25799, 	0.136798, 	65068445
25899, 	0.136269, 	65320622
25999, 	0.135745, 	65572931
26099, 	0.135225, 	65825157
26199, 	0.134709, 	66077414
26299, 	0.134197, 	66329540
26399, 	0.133688, 	66581726
26499, 	0.133184, 	66833955
26599, 	0.132683, 	67086017
26699, 	0.132186, 	67338266
26799, 	0.131693, 	67590425
26899, 	0.131203, 	67842606
26999, 	0.130717, 	68094835
27099, 	0.130235, 	68346872
27199, 	0.129756, 	68599132
27299, 	0.129281, 	68851238
27399, 	0.128809, 	69103456
27499, 	0.128341, 	69355621
27599, 	0.127876, 	69607920
27699, 	0.127414, 	69860202
27799, 	0.126956, 	70112352
27899, 	0.126501, 	70364646
27999, 	0.126049, 	70616800
28099, 	0.125600, 	70868979
28199, 	0.125155, 	71121128
28299, 	0.124713, 	71373342
28399, 	0.124273, 	71625487
28499, 	0.123837, 	71877806
28599, 	0.123404, 	72130099
28699, 	0.122974, 	72382445
28799, 	0.122547, 	72634518
28899, 	0.122123, 	72886699
28999, 	0.121702, 	73138893
29099, 	0.121284, 	73391120
29199, 	0.120869, 	73643208
29299, 	0.120456, 	73895345
29399, 	0.120046, 	74147437
29499, 	0.119639, 	74399583
29599, 	0.119235, 	74651818
29699, 	0.118834, 	74904084
29799, 	0.118435, 	75156169
29899, 	0.118039, 	75408315
29999, 	0.117645, 	75660422
30099, 	0.117254, 	75912599
30199, 	0.116866, 	76164745
30299, 	0.116480, 	76416976
30399, 	0.116097, 	76669054
30499, 	0.115717, 	76921199
30599, 	0.115338, 	77173498
30699, 	0.114963, 	77425930
30799, 	0.114589, 	77678269
30899, 	0.114219, 	77930531
30999, 	0.113850, 	78182664
31099, 	0.113484, 	78434951
31199, 	0.113120, 	78687266
31299, 	0.112759, 	78939474
31399, 	0.112400, 	79191815
31499, 	0.112043, 	79444008
31599, 	0.111688, 	79696193
31699, 	0.111336, 	79948361
31799, 	0.110986, 	80200517
31899, 	0.110638, 	80452700
31999, 	0.110292, 	80704877
32099, 	0.109949, 	80957123
32199, 	0.109607, 	81209226
32299, 	0.109268, 	81461513
32399, 	0.108931, 	81713638
32499, 	0.108595, 	81965929
32599, 	0.108262, 	82218067
32699, 	0.107931, 	82470246
32799, 	0.107602, 	82722405
32899, 	0.107275, 	82974549
32999, 	0.106950, 	83226616
33099, 	0.106627, 	83479023
33199, 	0.106306, 	83731107
33299, 	0.105986, 	83983283
33399, 	0.105669, 	84235537
33499, 	0.105354, 	84487645
33599, 	0.105040, 	84739830
33699, 	0.104728, 	84992074
33799, 	0.104418, 	85244228
33899, 	0.104110, 	85496467
33999, 	0.103804, 	85748476
34099, 	0.103500, 	86000602
34199, 	0.103197, 	86252842
34299, 	0.102896, 	86505065
34399, 	0.102597, 	86757194
34499, 	0.102300, 	87009570
34599, 	0.102004, 	87261766
34699, 	0.101710, 	87513929
34799, 	0.101418, 	87766271
34899, 	0.101127, 	88018614
34999, 	0.100838, 	88270786
35099, 	0.100551, 	88523000
35199, 	0.100265, 	88775278
35299, 	0.099981, 	89027442
35399, 	0.099699, 	89279748
35499, 	0.099418, 	89532029
35599, 	0.099139, 	89784133
35699, 	0.098861, 	90036509
35799, 	0.098585, 	90288605
35899, 	0.098310, 	90540909
35999, 	0.098037, 	90793170
36099, 	0.097766, 	91045388
36199, 	0.097496, 	91297543
36299, 	0.097227, 	91549720
36399, 	0.096960, 	91801970
36499, 	0.096694, 	92054106
36599, 	0.096430, 	92306252
36699, 	0.096167, 	92558461
36799, 	0.095906, 	92810490
36899, 	0.095646, 	93062665
36999, 	0.095387, 	93314839
37099, 	0.095130, 	93567196
37199, 	0.094875, 	93819517
37299, 	0.094620, 	94071666
37399, 	0.094367, 	94323732
37499, 	0.094116, 	94575931
37599, 	0.093865, 	94828153
37699, 	0.093616, 	95080386
37799, 	0.093369, 	95332532
37899, 	0.093122, 	95584711
37999, 	0.092877, 	95836778
38099, 	0.092633, 	96088802
38199, 	0.092391, 	96341053
38299, 	0.092150, 	96593153
38399, 	0.091910, 	96845416
38499, 	0.091671, 	97097617
38599, 	0.091433, 	97349876
38699, 	0.091197, 	97602148
38799, 	0.090962, 	97854410
38899, 	0.090728, 	98106749
38999, 	0.090496, 	98359036
39099, 	0.090264, 	98611303
39199, 	0.090034, 	98863550
39299, 	0.089805, 	99115787
39399, 	0.089577, 	99368053
39499, 	0.089350, 	99620277
39599, 	0.089124, 	99872472
39699, 	0.088900, 	100124654
39799, 	0.088677, 	100376702
39899, 	0.088454, 	100628831
39999, 	0.088233, 	100881023
40099, 	0.088013, 	101133247
40199, 	0.087794, 	101385520
40299, 	0.087576, 	101637657
40399, 	0.087360, 	101889750
40499, 	0.087144, 	102141971
40599, 	0.086929, 	102394289
40699, 	0.086716, 	102646485
40799, 	0.086503, 	102898603
40899, 	0.086292, 	103150878
40999, 	0.086081, 	103402991
41099, 	0.085872, 	103655231
41199, 	0.085663, 	103907449
41299, 	0.085456, 	104159621
41399, 	0.085249, 	104411871
41499, 	0.085044, 	104664001
41599, 	0.084840, 	104916221
41699, 	0.084636, 	105168406
41799, 	0.084434, 	105420604
41899, 	0.084232, 	105672866
41999, 	0.084032, 	105925161
42099, 	0.083832, 	106177473
42199, 	0.083633, 	106429723
42299, 	0.083436, 	106681910
42399, 	0.083239, 	106934062
42499, 	0.083043, 	107186306
42599, 	0.082848, 	107438492
42699, 	0.082654, 	107690719
42799, 	0.082461, 	107942776
42899, 	0.082269, 	108194864
42999, 	0.082077, 	108447073
43099, 	0.081887, 	108699302
43199, 	0.081697, 	108951524
43299, 	0.081509, 	109203734
43399, 	0.081321, 	109455955
43499, 	0.081134, 	109707981
43599, 	0.080948, 	109960079
43699, 	0.080762, 	110212286
43799, 	0.080578, 	110464377
43899, 	0.080395, 	110716528
43999, 	0.080212, 	110968674
44099, 	0.080030, 	111220850
44199, 	0.079849, 	111473108
44299, 	0.079669, 	111725279
44399, 	0.079489, 	111977367
44499, 	0.079311, 	112229513
44599, 	0.079133, 	112481778
44699, 	0.078956, 	112733803
44799, 	0.078779, 	112986063
44899, 	0.078604, 	113238350
44999, 	0.078429, 	113490606
45099, 	0.078255, 	113742877
45199, 	0.078082, 	113994984
45299, 	0.077910, 	114247165
45399, 	0.077738, 	114499290
45499, 	0.077567, 	114751583
45599, 	0.077397, 	115003847
45699, 	0.077228, 	115256015
45799, 	0.077059, 	115508111
45899, 	0.076891, 	115760411
45999, 	0.076724, 	116012474
46099, 	0.076558, 	116264630
46199, 	0.076392, 	116516719
46299, 	0.076227, 	116769041
46399, 	0.076063, 	117021313
46499, 	0.075899, 	117273613
46599, 	0.075736, 	117525881
46699, 	0.075574, 	117778028
46799, 	0.075413, 	118030252
46899, 	0.075252, 	118282505
46999, 	0.075092, 	118534693
47099, 	0.074932, 	118786842
47199, 	0.074774, 	119039077
47299, 	0.074616, 	119291338
47399, 	0.074458, 	119543622
47499, 	0.074301, 	119795777
47599, 	0.074145, 	120047961
47699, 	0.073990, 	120300076
47799, 	0.073835, 	120552226
47899, 	0.073681, 	120804243
47999, 	0.073527, 	121056555
48099, 	0.073374, 	121308772
48199, 	0.073222, 	121561021
48299, 	0.073071, 	121813277
48399, 	0.072920, 	122065462
48499, 	0.072769, 	122317591
48599, 	0.072620, 	122569846
48699, 	0.072470, 	122821984
48799, 	0.072322, 	123074061
48899, 	0.072174, 	123326246
48999, 	0.072027, 	123578385
49099, 	0.071880, 	123830462
49199, 	0.071734, 	124082507
49299, 	0.071588, 	124334713
49399, 	0.071444, 	124586924
49499, 	0.071299, 	124839116
49599, 	0.071155, 	125091189
49699, 	0.071012, 	125343442
49799, 	0.070870, 	125595576
49899, 	0.070728, 	125847881
49999, 	0.070586, 	126100136
50099, 	0.070445, 	126352308
50199, 	0.070305, 	126604441
50299, 	0.070165, 	126856635
50399, 	0.070026, 	127108664
50499, 	0.069887, 	127360929
50599, 	0.069749, 	127613163
50699, 	0.069612, 	127865339
50799, 	0.069475, 	128117696
50899, 	0.069338, 	128369983
50999, 	0.069202, 	128622286
51099, 	0.069067, 	128874389
51199, 	0.068932, 	129126567
51299, 	0.068797, 	129378656
51399, 	0.068664, 	129630901
51499, 	0.068530, 	129883091
51599, 	0.068397, 	130135257
51699, 	0.068265, 	130387424
51799, 	0.068133, 	130639531
51899, 	0.068002, 	130891815
51999, 	0.067871, 	131143970
52099, 	0.067741, 	131396193
52199, 	0.067611, 	131648373
52299, 	0.067482, 	131900572
52399, 	0.067353, 	132152724
52499, 	0.067225, 	132404861
52599, 	0.067097, 	132657183
52699, 	0.066970, 	132909411
52799, 	0.066843, 	133161464
52899, 	0.066717, 	133413709
52999, 	0.066591, 	133665935
53099, 	0.066465, 	133918132
53199, 	0.066340, 	134170355
53299, 	0.066216, 	134422632
53399, 	0.066092, 	134675002
53499, 	0.065968, 	134927382
53599, 	0.065845, 	135179589
53699, 	0.065723, 	135431754
53799, 	0.065600, 	135683785
53899, 	0.065479, 	135936074
53999, 	0.065358, 	136188295
54099, 	0.065237, 	136440419
54199, 	0.065116, 	136692644
54299, 	0.064996, 	136944876
54399, 	0.064877, 	137197079
54499, 	0.064758, 	137449359
54599, 	0.064639, 	137701470
54699, 	0.064521, 	137953733
54799, 	0.064403, 	138205814
54899, 	0.064286, 	138457977
54999, 	0.064169, 	138710145
55099, 	0.064053, 	138962339
55199, 	0.063937, 	139214449
55299, 	0.063821, 	139466602
55399, 	0.063706, 	139718840
55499, 	0.063591, 	139971032
55599, 	0.063477, 	140223334
55699, 	0.063363, 	140475632
55799, 	0.063249, 	140727816
55899, 	0.063136, 	140979887
55999, 	0.063023, 	141231992
56099, 	0.062911, 	141484239
56199, 	0.062799, 	141736264
56299, 	0.062687, 	141988346
56399, 	0.062576, 	142240486
56499, 	0.062466, 	142492654
56599, 	0.062355, 	142744985
56699, 	0.062245, 	142997165
56799, 	0.062136, 	143249405
56899, 	0.062026, 	143501630
56999, 	0.061918, 	143753828
57099, 	0.061809, 	144005902
57199, 	0.061701, 	144258085
57299, 	0.061593, 	144510404
57399, 	0.061486, 	144762672
57499, 	0.061379, 	145014841
57599, 	0.061273, 	145267010
57699, 	0.061166, 	145519163
57799, 	0.061061, 	145771463
57899, 	0.060955, 	146023640
57999, 	0.060850, 	146275663
58099, 	0.060745, 	146527835
58199, 	0.060641, 	146780162
58299, 	0.060537, 	147032341
58399, 	0.060433, 	147284613
58499, 	0.060330, 	147536864
58599, 	0.060227, 	147789199
58699, 	0.060124, 	148041435
58799, 	0.060022, 	148293604
58899, 	0.059920, 	148545725
58999, 	0.059819, 	148797821
59099, 	0.059717, 	149050034
59199, 	0.059617, 	149302145
59299, 	0.059516, 	149554427
59399, 	0.059416, 	149806623
59499, 	0.059316, 	150058821
59599, 	0.059216, 	150311073
59699, 	0.059117, 	150563088
59799, 	0.059018, 	150815294
59899, 	0.058920, 	151067387
59999, 	0.058822, 	151319584
60099, 	0.058724, 	151571843
60199, 	0.058626, 	151824120
60299, 	0.058529, 	152076429
60399, 	0.058432, 	152328614
60499, 	0.058336, 	152580778
60599, 	0.058239, 	152832965
60699, 	0.058143, 	153085075
60799, 	0.058048, 	153337360
60899, 	0.057952, 	153589633
60999, 	0.057857, 	153842046
61099, 	0.057763, 	154094227
61199, 	0.057668, 	154346521
61299, 	0.057574, 	154598714
61399, 	0.057480, 	154850872
61499, 	0.057387, 	155103138
61599, 	0.057294, 	155355277
61699, 	0.057201, 	155607547
61799, 	0.057108, 	155859873
61899, 	0.057016, 	156112151
61999, 	0.056924, 	156364485
62099, 	0.056832, 	156616689
62199, 	0.056741, 	156868883
62299, 	0.056650, 	157120965
62399, 	0.056559, 	157373209
62499, 	0.056469, 	157625515
62599, 	0.056379, 	157877742
62699, 	0.056289, 	158129954
62799, 	0.056199, 	158382043
62899, 	0.056110, 	158634162
62999, 	0.056021, 	158886286
63099, 	0.055932, 	159138533
63199, 	0.055843, 	159390776
63299, 	0.055755, 	159642945
63399, 	0.055667, 	159895094
63499, 	0.055579, 	160147210
63599, 	0.055492, 	160399506
63699, 	0.055405, 	160651692
63799, 	0.055318, 	160903988
63899, 	0.055232, 	161156265
63999, 	0.055145, 	161408473
64099, 	0.055059, 	161660621
64199, 	0.054973, 	161912852
64299, 	0.054888, 	162165025
64399, 	0.054803, 	162417099
64499, 	0.054718, 	162669294
64599, 	0.054633, 	162921495
64699, 	0.054549, 	163173528
64799, 	0.054464, 	163425764
64899, 	0.054380, 	163678079
64999, 	0.054297, 	163930292
65099, 	0.054213, 	164182527
65199, 	0.054130, 	164434607
65299, 	0.054047, 	164686744
65399, 	0.053965, 	164938956
65499, 	0.053882, 	165190939
65599, 	0.053800, 	165443149
65699, 	0.053718, 	165695409
65799, 	0.053637, 	165947642
65899, 	0.053555, 	166199847
65999, 	0.053474, 	166451999
66099, 	0.053393, 	166704101
66199, 	0.053313, 	166956399
66299, 	0.053232, 	167208589
66399, 	0.053152, 	167460805
66499, 	0.053072, 	167712977
66599, 	0.052992, 	167965220
66699, 	0.052913, 	168217313
66799, 	0.052834, 	168469661
66899, 	0.052755, 	168721856
66999, 	0.052676, 	168973919
67099, 	0.052598, 	169226189
67199, 	0.052519, 	169478517
67299, 	0.052441, 	169730804
67399, 	0.052363, 	169983058
67499, 	0.052286, 	170235270
67599, 	0.052208, 	170487398
67699, 	0.052131, 	170739524
67799, 	0.052054, 	170991816
67899, 	0.051978, 	171244032
67999, 	0.051901, 	171496303
68099, 	0.051825, 	171748546
68199, 	0.051749, 	172000823
68299, 	0.051673, 	172253063
68399, 	0.051598, 	172505377
68499, 	0.051523, 	172757582
68599, 	0.051447, 	173009778
68699, 	0.051373, 	173261921
68799, 	0.051298, 	173514096
68899, 	0.051223, 	173766317
68999, 	0.051149, 	174018365
69099, 	0.051075, 	174270380
69199, 	0.051001, 	174522580
69299, 	0.050928, 	174774881
69399, 	0.050854, 	175026951
69499, 	0.050781, 	175279273
69599, 	0.050708, 	175531370
69699, 	0.050635, 	175783591
69799, 	0.050563, 	176035752
69899, 	0.050491, 	176287930
69999, 	0.050418, 	176540046
70099, 	0.050347, 	176792268
70199, 	0.050275, 	177044423
70299, 	0.050203, 	177296656
70399, 	0.050132, 	177548817
70499, 	0.050061, 	177801026
70599, 	0.049990, 	178053232
70699, 	0.049919, 	178305488
70799, 	0.049849, 	178557703
70899, 	0.049778, 	178809918
70999, 	0.049708, 	179062103
71099, 	0.049638, 	179314248
71199, 	0.049569, 	179566500
71299, 	0.049499, 	179818578
71399, 	0.049430, 	180070798
71499, 	0.049361, 	180322991
71599, 	0.049292, 	180575174
71699, 	0.049223, 	180827489
71799, 	0.049154, 	181079663
71899, 	0.049086, 	181331956
71999, 	0.049018, 	181584205
72099, 	0.048950, 	181836420
72199, 	0.048882, 	182088468
72299, 	0.048815, 	182340647
72399, 	0.048747, 	182592804
72499, 	0.048680, 	182845163
72599, 	0.048613, 	183097442
72699, 	0.048546, 	183349730
72799, 	0.048479, 	183601939
72899, 	0.048413, 	183854079
72999, 	0.048346, 	184106241
73099, 	0.048280, 	184358419
73199, 	0.048214, 	184610620
73299, 	0.048149, 	184862778
73399, 	0.048083, 	185114880
73499, 	0.048018, 	185367074
73599, 	0.047952, 	185619189
73699, 	0.047887, 	185871358
73799, 	0.047822, 	186123433
73899, 	0.047758, 	186375654
73999, 	0.047693, 	186627801
74099, 	0.047629, 	186879845
74199, 	0.047565, 	187132125
74299, 	0.047501, 	187384295
74399, 	0.047437, 	187636499
74499, 	0.047373, 	187888732
74599, 	0.047309, 	188140999
74699, 	0.047246, 	188393177
74799, 	0.047183, 	188645312
74899, 	0.047120, 	188897401
74999, 	0.047057, 	189149624
75099, 	0.046995, 	189401785
75199, 	0.046932, 	189653900
75299, 	0.046870, 	189906075
75399, 	0.046808, 	190158467
75499, 	0.046746, 	190410716
75599, 	0.046684, 	190662816
75699, 	0.046622, 	190915020
75799, 	0.046561, 	191167255
75899, 	0.046499, 	191419535
75999, 	0.046438, 	191671760
76099, 	0.046377, 	191923919
76199, 	0.046316, 	192176031
76299, 	0.046255, 	192428099
76399, 	0.046195, 	192680454
76499, 	0.046134, 	192932684
76599, 	0.046074, 	193184905
76699, 	0.046014, 	193436979
76799, 	0.045954, 	193689124
76899, 	0.045894, 	193941346
76999, 	0.045835, 	194193596
77099, 	0.045775, 	194445764
77199, 	0.045716, 	194698067
77299, 	0.045657, 	194950307
77399, 	0.045598, 	195202495
77499, 	0.045539, 	195454608
77599, 	0.045480, 	195706880
77699, 	0.045422, 	195959075
77799, 	0.045364, 	196211132
77899, 	0.045305, 	196463305
77999, 	0.045247, 	196715603
78099, 	0.045189, 	196967753
78199, 	0.045132, 	197219811
78299, 	0.045074, 	197472010
78399, 	0.045016, 	197724277
78499, 	0.044959, 	197976590
78599, 	0.044902, 	198228695
78699, 	0.044845, 	198480887
78799, 	0.044788, 	198733142
78899, 	0.044731, 	198985276
78999, 	0.044674, 	199237359
79099, 	0.044618, 	199489671
79199, 	0.044562, 	199741862
79299, 	0.044505, 	199994207
79399, 	0.044449, 	200246479
79499, 	0.044394, 	200498600
79599, 	0.044338, 	200750683
79699, 	0.044282, 	201002820
79799, 	0.044227, 	201254929
79899, 	0.044171, 	201507095
79999, 	0.044116, 	201759141
80099, 	0.044061, 	202011351
80199, 	0.044006, 	202263503
80299, 	0.043951, 	202515508
80399, 	0.043897, 	202767600
80499, 	0.043842, 	203019732
80599, 	0.043788, 	203271954
80699, 	0.043733, 	203524343
80799, 	0.043679, 	203776626
80899, 	0.043625, 	204028791
80999, 	0.043571, 	204280899
81099, 	0.043518, 	204533087
81199, 	0.043464, 	204785069
81299, 	0.043411, 	205037211
81399, 	0.043357, 	205289477
81499, 	0.043304, 	205541775
81599, 	0.043251, 	205794130
81699, 	0.043198, 	206046417
81799, 	0.043145, 	206298628
81899, 	0.043093, 	206550773
81999, 	0.043040, 	206802942
82099, 	0.042988, 	207054990
82199, 	0.042935, 	207307093
82299, 	0.042883, 	207559248
82399, 	0.042831, 	207811336
82499, 	0.042779, 	208063545
82599, 	0.042727, 	208315713
82699, 	0.042676, 	208567849
82799, 	0.042624, 	208820196
82899, 	0.042573, 	209072567
82999, 	0.042521, 	209324824
83099, 	0.042470, 	209576982
83199, 	0.042419, 	209829244
83299, 	0.042368, 	210081396
83399, 	0.042318, 	210333658
83499, 	0.042267, 	210585913
83599, 	0.042216, 	210838225
83699, 	0.042166, 	211090214
83799, 	0.042116, 	211342578
83899, 	0.042065, 	211594961
83999, 	0.042015, 	211847111
84099, 	0.041965, 	212099253
84199, 	0.041915, 	212351520
84299, 	0.041866, 	212603695
84399, 	0.041816, 	212855964
84499, 	0.041767, 	213108163
84599, 	0.041717, 	213360350
84699, 	0.041668, 	213612525
84799, 	0.041619, 	213864614
84899, 	0.041570, 	214116718
84999, 	0.041521, 	214368938
85099, 	0.041472, 	214621230
85199, 	0.041423, 	214873598
85299, 	0.041375, 	215125817
85399, 	0.041326, 	215378178
85499, 	0.041278, 	215630366
85599, 	0.041230, 	215882580
85699, 	0.041182, 	216134727
85799, 	0.041134, 	216386891
85899, 	0.041086, 	216639156
85999, 	0.041038, 	216891391
86099, 	0.040990, 	217143680
86199, 	0.040943, 	217395836
86299, 	0.040895, 	217648167
86399, 	0.040848, 	217900229
86499, 	0.040801, 	218152350
86599, 	0.040754, 	218404555
86699, 	0.040707, 	218656818
86799, 	0.040660, 	218908981
86899, 	0.040613, 	219161040
86999, 	0.040566, 	219413301
87099, 	0.040520, 	219665489
87199, 	0.040473, 	219917633
87299, 	0.040427, 	220169908
87399, 	0.040381, 	220422166
87499, 	0.040335, 	220674454
87599, 	0.040289, 	220926813
87699, 	0.040243, 	221178986
87799, 	0.040197, 	221431053
87899, 	0.040151, 	221683347
87999, 	0.040105, 	221935529
88099, 	0.040060, 	222187747
88199, 	0.040015, 	222440006
88299, 	0.039969, 	222692165
88399, 	0.039924, 	222944473
88499, 	0.039879, 	223196811
88599, 	0.039834, 	223449075
88699, 	0.039789, 	223701200
88799, 	0.039744, 	223953482
88899, 	0.039699, 	224205732
88999, 	0.039655, 	224457836
89099, 	0.039610, 	224710059
89199, 	0.039566, 	224962218
89299, 	0.039522, 	225214312
89399, 	0.039477, 	225466551
89499, 	0.039433, 	225718787
89599, 	0.039389, 	225970998
89699, 	0.039345, 	226223166
89799, 	0.039302, 	226475251
89899, 	0.039258, 	226727380
89999, 	0.039214, 	226979452
90099, 	0.039171, 	227231821
90199, 	0.039127, 	227484096
90299, 	0.039084, 	227736314
90399, 	0.039041, 	227988593
90499, 	0.038998, 	228240979
90599, 	0.038955, 	228493097
90699, 	0.038912, 	228745265
90799, 	0.038869, 	228997544
90899, 	0.038826, 	229249903
90999, 	0.038783, 	229502162
91099, 	0.038741, 	229754268
91199, 	0.038698, 	230006318
91299, 	0.038656, 	230258459
91399, 	0.038614, 	230510532
91499, 	0.038571, 	230762717
91599, 	0.038529, 	231014947
91699, 	0.038487, 	231267259
91799, 	0.038445, 	231519490
91899, 	0.038403, 	231771774
91999, 	0.038362, 	232024092
92099, 	0.038320, 	232276221
92199, 	0.038279, 	232528336
92299, 	0.038237, 	232780575
92399, 	0.038196, 	233032762
92499, 	0.038154, 	233285046
92599, 	0.038113, 	233537374
92699, 	0.038072, 	233789507
92799, 	0.038031, 	234041647
92899, 	0.037990, 	234293852
92999, 	0.037949, 	234546069
93099, 	0.037908, 	234798216
93199, 	0.037868, 	235050432
93299, 	0.037827, 	235302619
93399, 	0.037787, 	235554802
93499, 	0.037746, 	235806902
93599, 	0.037706, 	236058995
93699, 	0.037666, 	236311426
93799, 	0.037626, 	236563700
93899, 	0.037585, 	236815984
93999, 	0.037546, 	237068170
94099, 	0.037506, 	237320389
94199, 	0.037466, 	237572468
94299, 	0.037426, 	237824678
94399, 	0.037386, 	238076836
94499, 	0.037347, 	238329263
94599, 	0.037307, 	238581420
94699, 	0.037268, 	238833560
94799, 	0.037229, 	239085893
94899, 	0.037189, 	239338119
94999, 	0.037150, 	239590498
95099, 	0.037111, 	239842677
95199, 	0.037072, 	240095177
95299, 	0.037033, 	240347406
95399, 	0.036995, 	240599541
95499, 	0.036956, 	240851838
95599, 	0.036917, 	241103975
95699, 	0.036879, 	241356034
95799, 	0.036840, 	241608364
95899, 	0.036802, 	241860604
95999, 	0.036763, 	242112818
96099, 	0.036725, 	242365043
96199, 	0.036687, 	242617233
96299, 	0.036649, 	242869388
96399, 	0.036611, 	243121546
96499, 	0.036573, 	243373672
96599, 	0.036535, 	243625856
96699, 	0.036497, 	243878072
96799, 	0.036459, 	244130173
96899, 	0.036422, 	244382437
96999, 	0.036384, 	244634750
97099, 	0.036347, 	244886917
97199, 	0.036309, 	245139190
97299, 	0.036272, 	245391609
97399, 	0.036235, 	245643720
97499, 	0.036198, 	245895993
97599, 	0.036161, 	246148172
97699, 	0.036124, 	246400370
97799, 	0.036087, 	246652588
97899, 	0.036050, 	246904733
97999, 	0.036013, 	247156937
98099, 	0.035976, 	247409288
98199, 	0.035940, 	247661360
98299, 	0.035903, 	247913542
98399, 	0.035867, 	248165733
98499, 	0.035830, 	248417984
98599, 	0.035794, 	248670258
98699, 	0.035758, 	248922458
98799, 	0.035721, 	249174612
98899, 	0.035685, 	249426762
98999, 	0.035649, 	249678928
99099, 	0.035613, 	249931037
99199, 	0.035577, 	250183302
99299, 	0.035542, 	250435443
99399, 	0.035506, 	250687421
99499, 	0.035470, 	250939631
99599, 	0.035434, 	251191785
99699, 	0.035399, 	251443998
99799, 	0.035363, 	251696200
99899, 	0.035328, 	251948364
99999, 	0.035293, 	252200606


==> src/fig/bernoulli/baseline/sparse-dewa-p-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.250707, 	388829
199, 	0.249648, 	777629
299, 	0.239064, 	1166483
399, 	0.222907, 	1555344
499, 	0.191343, 	1944029
599, 	0.162905, 	2332895
699, 	0.140286, 	2721696
799, 	0.123179, 	3110335
899, 	0.109477, 	3499165
999, 	0.098519, 	3887981
1099, 	0.089554, 	4276853
1199, 	0.082085, 	4665631
1299, 	0.075766, 	5054535
1399, 	0.070350, 	5443287
1499, 	0.065657, 	5832053
1599, 	0.061551, 	6220912
1699, 	0.057928, 	6609747
1799, 	0.054708, 	6998497
1899, 	0.051827, 	7387296
1999, 	0.049235, 	7776135
2099, 	0.046889, 	8164908
2199, 	0.044757, 	8553638
2299, 	0.042810, 	8942501
2399, 	0.041025, 	9331322
2499, 	0.039384, 	9720104
2599, 	0.037868, 	10108901
2699, 	0.036465, 	10497806
2799, 	0.035163, 	10886595
2899, 	0.033950, 	11275445
2999, 	0.032818, 	11664328
3099, 	0.031759, 	12053154
3199, 	0.030766, 	12441895
3299, 	0.029833, 	12830670
3399, 	0.028956, 	13219520
3499, 	0.028128, 	13608336
3599, 	0.027346, 	13997160
3699, 	0.026607, 	14385973
3799, 	0.025907, 	14774846
3899, 	0.025242, 	15163553
3999, 	0.024611, 	15552260
4099, 	0.024011, 	15940943
4199, 	0.023439, 	16329734
4299, 	0.022894, 	16718561
4399, 	0.022373, 	17107397
4499, 	0.021876, 	17496189
4599, 	0.021400, 	17885016
4699, 	0.020945, 	18273843
4799, 	0.020508, 	18662564
4899, 	0.020090, 	19051396
4999, 	0.019688, 	19440183
5099, 	0.019302, 	19829072
5199, 	0.018931, 	20217869
5299, 	0.018573, 	20606643
5399, 	0.018229, 	20995433
5499, 	0.017898, 	21384147
5599, 	0.017578, 	21773011
5699, 	0.017270, 	22161862
5799, 	0.016972, 	22550721
5899, 	0.016684, 	22939489
5999, 	0.016406, 	23328320
6099, 	0.016137, 	23717031
6199, 	0.015877, 	24105848
6299, 	0.015625, 	24494588
6399, 	0.015381, 	24883513
6499, 	0.015144, 	25272279
6599, 	0.014914, 	25661027
6699, 	0.014692, 	26049828
6799, 	0.014476, 	26438565
6899, 	0.014266, 	26827337
6999, 	0.014062, 	27216096
7099, 	0.013864, 	27604952
7199, 	0.013671, 	27993679
7299, 	0.013484, 	28382476
7399, 	0.013302, 	28771270
7499, 	0.013124, 	29160094
7599, 	0.012952, 	29548902
7699, 	0.012783, 	29937720
7799, 	0.012620, 	30326545
7899, 	0.012460, 	30715366
7999, 	0.012304, 	31104235
8099, 	0.012152, 	31493087
8199, 	0.012004, 	31881887
8299, 	0.011859, 	32270676
8399, 	0.011718, 	32659485
8499, 	0.011580, 	33048229
8599, 	0.011446, 	33436959
8699, 	0.011314, 	33825738
8799, 	0.011185, 	34214503
8899, 	0.011060, 	34603317
8999, 	0.010937, 	34992070
9099, 	0.010817, 	35380831
9199, 	0.010699, 	35769480
9299, 	0.010584, 	36158329
9399, 	0.010471, 	36547190
9499, 	0.010361, 	36936040
9599, 	0.010253, 	37324766
9699, 	0.010147, 	37713572
9799, 	0.010044, 	38102418
9899, 	0.009942, 	38491238
9999, 	0.009843, 	38879949


==> src/fig/bernoulli/baseline/sparse-ewa-m.txt <==
t, 	regret, 	communication
99, 	0.181818, 	505000
199, 	0.241206, 	1010000
299, 	0.160535, 	1515000
399, 	0.120301, 	2020000
499, 	0.096192, 	2525000
599, 	0.080134, 	3030000
699, 	0.068670, 	3535000
799, 	0.060075, 	4040000
899, 	0.053393, 	4545000
999, 	0.048048, 	5050000
1099, 	0.043676, 	5555000
1199, 	0.040033, 	6060000
1299, 	0.036952, 	6565000
1399, 	0.034310, 	7070000
1499, 	0.032021, 	7575000
1599, 	0.030019, 	8080000
1699, 	0.028252, 	8585000
1799, 	0.026681, 	9090000
1899, 	0.025276, 	9595000
1999, 	0.024012, 	10100000
2099, 	0.022868, 	10605000
2199, 	0.021828, 	11110000
2299, 	0.020879, 	11615000
2399, 	0.020008, 	12120000
2499, 	0.019208, 	12625000
2599, 	0.018469, 	13130000
2699, 	0.017784, 	13635000
2799, 	0.017149, 	14140000
2899, 	0.016557, 	14645000
2999, 	0.016005, 	15150000
3099, 	0.015489, 	15655000
3199, 	0.015005, 	16160000
3299, 	0.014550, 	16665000
3399, 	0.014122, 	17170000
3499, 	0.013718, 	17675000
3599, 	0.013337, 	18180000
3699, 	0.012976, 	18685000
3799, 	0.012635, 	19190000
3899, 	0.012311, 	19695000
3999, 	0.012003, 	20200000
4099, 	0.011710, 	20705000
4199, 	0.011431, 	21210000
4299, 	0.011165, 	21715000
4399, 	0.010912, 	22220000
4499, 	0.010669, 	22725000
4599, 	0.010437, 	23230000
4699, 	0.010215, 	23735000
4799, 	0.010002, 	24240000
4899, 	0.009798, 	24745000
4999, 	0.009602, 	25250000
5099, 	0.009414, 	25755000
5199, 	0.009233, 	26260000
5299, 	0.009058, 	26765000
5399, 	0.008891, 	27270000
5499, 	0.008729, 	27775000
5599, 	0.008573, 	28280000
5699, 	0.008423, 	28785000
5799, 	0.008277, 	29290000
5899, 	0.008137, 	29795000
5999, 	0.008001, 	30300000
6099, 	0.007870, 	30805000
6199, 	0.007743, 	31310000
6299, 	0.007620, 	31815000
6399, 	0.007501, 	32320000
6499, 	0.007386, 	32825000
6599, 	0.007274, 	33330000
6699, 	0.007165, 	33835000
6799, 	0.007060, 	34340000
6899, 	0.006958, 	34845000
6999, 	0.006858, 	35350000
7099, 	0.006762, 	35855000
7199, 	0.006668, 	36360000
7299, 	0.006576, 	36865000
7399, 	0.006487, 	37370000
7499, 	0.006401, 	37875000
7599, 	0.006317, 	38380000
7699, 	0.006235, 	38885000
7799, 	0.006155, 	39390000
7899, 	0.006077, 	39895000
7999, 	0.006001, 	40400000
8099, 	0.005927, 	40905000
8199, 	0.005854, 	41410000
8299, 	0.005784, 	41915000
8399, 	0.005715, 	42420000
8499, 	0.005648, 	42925000
8599, 	0.005582, 	43430000
8699, 	0.005518, 	43935000
8799, 	0.005455, 	44440000
8899, 	0.005394, 	44945000
8999, 	0.005334, 	45450000
9099, 	0.005275, 	45955000
9199, 	0.005218, 	46460000
9299, 	0.005162, 	46965000
9399, 	0.005107, 	47470000
9499, 	0.005053, 	47975000
9599, 	0.005001, 	48480000
9699, 	0.004949, 	48985000
9799, 	0.004898, 	49490000
9899, 	0.004849, 	49995000
9999, 	0.004800, 	50500000


==> src/fig/bernoulli/baseline/sparse-ewa.txt <==
t, 	regret, 	communication
99, 	0.230303, 	510000
199, 	0.202513, 	1020000
299, 	0.152776, 	1530000
399, 	0.115288, 	2040000
499, 	0.092184, 	2550000
599, 	0.076795, 	3060000
699, 	0.065808, 	3570000
799, 	0.057572, 	4080000
899, 	0.051168, 	4590000
999, 	0.046046, 	5100000
1099, 	0.041856, 	5610000
1199, 	0.038365, 	6120000
1299, 	0.035412, 	6630000
1399, 	0.032881, 	7140000
1499, 	0.030687, 	7650000
1599, 	0.028768, 	8160000
1699, 	0.027075, 	8670000
1799, 	0.025570, 	9180000
1899, 	0.024223, 	9690000
1999, 	0.023012, 	10200000
2099, 	0.021915, 	10710000
2199, 	0.020919, 	11220000
2299, 	0.020009, 	11730000
2399, 	0.019175, 	12240000
2499, 	0.018407, 	12750000
2599, 	0.017699, 	13260000
2699, 	0.017043, 	13770000
2799, 	0.016434, 	14280000
2899, 	0.015868, 	14790000
2999, 	0.015338, 	15300000
3099, 	0.014843, 	15810000
3199, 	0.014379, 	16320000
3299, 	0.013944, 	16830000
3399, 	0.013533, 	17340000
3499, 	0.013147, 	17850000
3599, 	0.012781, 	18360000
3699, 	0.012436, 	18870000
3799, 	0.012108, 	19380000
3899, 	0.011798, 	19890000
3999, 	0.011503, 	20400000
4099, 	0.011222, 	20910000
4199, 	0.010955, 	21420000
4299, 	0.010700, 	21930000
4399, 	0.010457, 	22440000
4499, 	0.010224, 	22950000
4599, 	0.010002, 	23460000
4699, 	0.009789, 	23970000
4799, 	0.009585, 	24480000
4899, 	0.009390, 	24990000
4999, 	0.009202, 	25500000
5099, 	0.009021, 	26010000
5199, 	0.008848, 	26520000
5299, 	0.008681, 	27030000
5399, 	0.008520, 	27540000
5499, 	0.008365, 	28050000
5599, 	0.008216, 	28560000
5699, 	0.008072, 	29070000
5799, 	0.007932, 	29580000
5899, 	0.007798, 	30090000
5999, 	0.007668, 	30600000
6099, 	0.007542, 	31110000
6199, 	0.007421, 	31620000
6299, 	0.007303, 	32130000
6399, 	0.007189, 	32640000
6499, 	0.007078, 	33150000
6599, 	0.006971, 	33660000
6699, 	0.006867, 	34170000
6799, 	0.006766, 	34680000
6899, 	0.006668, 	35190000
6999, 	0.006572, 	35700000
7099, 	0.006480, 	36210000
7199, 	0.006390, 	36720000
7299, 	0.006302, 	37230000
7399, 	0.006217, 	37740000
7499, 	0.006134, 	38250000
7599, 	0.006053, 	38760000
7699, 	0.005975, 	39270000
7799, 	0.005898, 	39780000
7899, 	0.005824, 	40290000
7999, 	0.005751, 	40800000
8099, 	0.005680, 	41310000
8199, 	0.005610, 	41820000
8299, 	0.005543, 	42330000
8399, 	0.005477, 	42840000
8499, 	0.005412, 	43350000
8599, 	0.005349, 	43860000
8699, 	0.005288, 	44370000
8799, 	0.005228, 	44880000
8899, 	0.005169, 	45390000
8999, 	0.005112, 	45900000
9099, 	0.005056, 	46410000
9199, 	0.005001, 	46920000
9299, 	0.004947, 	47430000
9399, 	0.004894, 	47940000
9499, 	0.004843, 	48450000
9599, 	0.004792, 	48960000
9699, 	0.004743, 	49470000
9799, 	0.004694, 	49980000
9899, 	0.004647, 	50490000
9999, 	0.004600, 	51000000


==> src/fig/bernoulli/baseline/sparse-exp3-m.txt <==
t, 	regret, 	communication
99, 	0.202020, 	10000
199, 	0.276382, 	20000
299, 	0.254181, 	30000
399, 	0.265664, 	40000
499, 	0.244489, 	50000
599, 	0.250417, 	60000
699, 	0.254649, 	70000
799, 	0.247810, 	80000
899, 	0.242492, 	90000
999, 	0.243243, 	100000
1099, 	0.239308, 	110000
1199, 	0.241034, 	120000
1299, 	0.236336, 	130000
1399, 	0.240886, 	140000
1499, 	0.249500, 	150000
1599, 	0.253909, 	160000
1699, 	0.253090, 	170000
1799, 	0.251807, 	180000
1899, 	0.250132, 	190000
1999, 	0.248624, 	200000
2099, 	0.248690, 	210000
2199, 	0.248295, 	220000
2299, 	0.253589, 	230000
2399, 	0.251772, 	240000
2499, 	0.248900, 	250000
2599, 	0.249711, 	260000
2699, 	0.254168, 	270000
2799, 	0.254377, 	280000
2899, 	0.252846, 	290000
2999, 	0.252751, 	300000
3099, 	0.253630, 	310000
3199, 	0.252892, 	320000
3299, 	0.249470, 	330000
3399, 	0.247132, 	340000
3499, 	0.244927, 	350000
3599, 	0.244790, 	360000
3699, 	0.243039, 	370000
3799, 	0.241379, 	380000
3899, 	0.241857, 	390000
3999, 	0.238060, 	400000
4099, 	0.238839, 	410000
4199, 	0.238866, 	420000
4299, 	0.240056, 	430000
4399, 	0.238691, 	440000
4499, 	0.240942, 	450000
4599, 	0.236573, 	460000
4699, 	0.234944, 	470000
4799, 	0.235466, 	480000
4899, 	0.236375, 	490000
4999, 	0.237648, 	500000
5099, 	0.238674, 	510000
5199, 	0.239469, 	520000
5299, 	0.239668, 	530000
5399, 	0.241341, 	540000
5499, 	0.243135, 	550000
5599, 	0.243972, 	560000
5699, 	0.244780, 	570000
5799, 	0.245732, 	580000
5899, 	0.245974, 	590000
5999, 	0.248375, 	600000
6099, 	0.249221, 	610000
6199, 	0.248911, 	620000
6299, 	0.250198, 	630000
6399, 	0.249570, 	640000
6499, 	0.248500, 	650000
6599, 	0.247462, 	660000
6699, 	0.247052, 	670000
6799, 	0.246066, 	680000
6899, 	0.245398, 	690000
6999, 	0.246607, 	700000
7099, 	0.247500, 	710000
7199, 	0.247395, 	720000
7299, 	0.246335, 	730000
7399, 	0.245709, 	740000
7499, 	0.245233, 	750000
7599, 	0.245032, 	760000
7699, 	0.243798, 	770000
7799, 	0.243621, 	780000
7899, 	0.243702, 	790000
7999, 	0.244281, 	800000
8099, 	0.245092, 	810000
8199, 	0.246493, 	820000
8299, 	0.247018, 	830000
8399, 	0.246101, 	840000
8499, 	0.245911, 	850000
8599, 	0.245145, 	860000
8699, 	0.244166, 	870000
8799, 	0.243891, 	880000
8899, 	0.243735, 	890000
8999, 	0.243805, 	900000
9099, 	0.244093, 	910000
9199, 	0.244157, 	920000
9299, 	0.243037, 	930000
9399, 	0.242685, 	940000
9499, 	0.242657, 	950000
9599, 	0.243255, 	960000
9699, 	0.242087, 	970000
9799, 	0.242168, 	980000
9899, 	0.241641, 	990000
9999, 	0.241924, 	1000000
10099, 	0.242499, 	1010000
10199, 	0.242573, 	1020000
10299, 	0.241965, 	1030000
10399, 	0.241081, 	1040000
10499, 	0.241261, 	1050000
10599, 	0.241438, 	1060000
10699, 	0.240770, 	1070000
10799, 	0.240670, 	1080000
10899, 	0.240664, 	1090000
10999, 	0.240022, 	1100000
11099, 	0.240292, 	1110000
11199, 	0.239932, 	1120000
11299, 	0.240287, 	1130000
11399, 	0.240197, 	1140000
11499, 	0.239151, 	1150000
11599, 	0.239072, 	1160000
11699, 	0.238824, 	1170000
11799, 	0.238834, 	1180000
11899, 	0.238760, 	1190000
11999, 	0.238853, 	1200000
12099, 	0.238532, 	1210000
12199, 	0.237397, 	1220000
12299, 	0.238231, 	1230000
12399, 	0.237600, 	1240000
12499, 	0.236659, 	1250000
12599, 	0.236606, 	1260000
12699, 	0.236475, 	1270000
12799, 	0.235722, 	1280000
12899, 	0.235522, 	1290000
12999, 	0.235941, 	1300000
13099, 	0.235361, 	1310000
13199, 	0.236078, 	1320000
13299, 	0.236334, 	1330000
13399, 	0.235689, 	1340000
13499, 	0.234980, 	1350000
13599, 	0.234503, 	1360000
13699, 	0.234397, 	1370000
13799, 	0.234437, 	1380000
13899, 	0.234046, 	1390000
13999, 	0.233374, 	1400000
14099, 	0.233988, 	1410000
14199, 	0.233467, 	1420000
14299, 	0.233093, 	1430000
14399, 	0.232030, 	1440000
14499, 	0.231947, 	1450000
14599, 	0.231660, 	1460000
14699, 	0.231172, 	1470000
14799, 	0.230624, 	1480000
14899, 	0.230083, 	1490000
14999, 	0.229282, 	1500000
15099, 	0.228624, 	1510000
15199, 	0.228304, 	1520000
15299, 	0.227335, 	1530000
15399, 	0.227223, 	1540000
15499, 	0.226595, 	1550000
15599, 	0.226425, 	1560000
15699, 	0.225619, 	1570000
15799, 	0.224508, 	1580000
15899, 	0.224417, 	1590000
15999, 	0.223764, 	1600000
16099, 	0.223368, 	1610000
16199, 	0.222606, 	1620000
16299, 	0.222100, 	1630000
16399, 	0.221660, 	1640000
16499, 	0.220801, 	1650000
16599, 	0.220616, 	1660000
16699, 	0.219893, 	1670000
16799, 	0.219835, 	1680000
16899, 	0.219599, 	1690000
16999, 	0.220013, 	1700000
17099, 	0.219662, 	1710000
17199, 	0.220013, 	1720000
17299, 	0.220013, 	1730000
17399, 	0.219151, 	1740000
17499, 	0.218470, 	1750000
17599, 	0.218251, 	1760000
17699, 	0.218261, 	1770000
17799, 	0.217821, 	1780000
17899, 	0.217889, 	1790000
17999, 	0.218012, 	1800000
18099, 	0.217526, 	1810000
18199, 	0.216935, 	1820000
18299, 	0.216515, 	1830000
18399, 	0.216153, 	1840000
18499, 	0.215741, 	1850000
18599, 	0.215495, 	1860000
18699, 	0.215145, 	1870000
18799, 	0.214533, 	1880000
18899, 	0.214403, 	1890000
18999, 	0.213853, 	1900000
19099, 	0.213414, 	1910000
19199, 	0.213136, 	1920000
19299, 	0.212705, 	1930000
19399, 	0.212846, 	1940000
19499, 	0.212319, 	1950000
19599, 	0.211950, 	1960000
19699, 	0.211127, 	1970000
19799, 	0.211071, 	1980000
19899, 	0.210915, 	1990000
19999, 	0.210761, 	2000000
20099, 	0.210607, 	2010000
20199, 	0.210456, 	2020000
20299, 	0.210060, 	2030000
20399, 	0.209569, 	2040000
20499, 	0.209132, 	2050000
20599, 	0.209039, 	2060000
20699, 	0.208609, 	2070000
20799, 	0.207943, 	2080000
20899, 	0.207522, 	2090000
20999, 	0.206772, 	2100000
21099, 	0.206455, 	2110000
21199, 	0.206236, 	2120000
21299, 	0.205737, 	2130000
21399, 	0.205290, 	2140000
21499, 	0.204661, 	2150000
21599, 	0.204593, 	2160000
21699, 	0.203973, 	2170000
21799, 	0.203725, 	2180000
21899, 	0.203069, 	2190000
21999, 	0.202418, 	2200000
22099, 	0.201412, 	2210000
22199, 	0.200775, 	2220000
22299, 	0.200368, 	2230000
22399, 	0.199920, 	2240000
22499, 	0.200009, 	2250000
22599, 	0.199566, 	2260000
22699, 	0.199612, 	2270000
22799, 	0.199000, 	2280000
22899, 	0.198568, 	2290000
22999, 	0.198269, 	2300000
23099, 	0.197887, 	2310000
23199, 	0.197465, 	2320000
23299, 	0.197433, 	2330000
23399, 	0.196718, 	2340000
23499, 	0.196179, 	2350000
23599, 	0.195813, 	2360000
23699, 	0.195198, 	2370000
23799, 	0.194630, 	2380000
23899, 	0.194109, 	2390000
23999, 	0.193675, 	2400000
24099, 	0.193535, 	2410000
24199, 	0.192653, 	2420000
24299, 	0.192436, 	2430000
24399, 	0.191852, 	2440000
24499, 	0.191273, 	2450000
24599, 	0.190821, 	2460000
24699, 	0.190372, 	2470000
24799, 	0.190088, 	2480000
24899, 	0.189726, 	2490000
24999, 	0.189528, 	2500000
25099, 	0.189609, 	2510000
25199, 	0.189214, 	2520000
25299, 	0.188940, 	2530000
25399, 	0.188669, 	2540000
25499, 	0.188007, 	2550000
25599, 	0.187468, 	2560000
25699, 	0.187439, 	2570000
25799, 	0.186984, 	2580000
25899, 	0.186610, 	2590000
25999, 	0.186199, 	2600000
26099, 	0.185793, 	2610000
26199, 	0.185351, 	2620000
26299, 	0.184988, 	2630000
26399, 	0.184590, 	2640000
26499, 	0.184007, 	2650000
26599, 	0.183541, 	2660000
26699, 	0.183115, 	2670000
26799, 	0.182805, 	2680000
26899, 	0.182274, 	2690000
26999, 	0.181933, 	2700000
27099, 	0.181520, 	2710000
27199, 	0.180852, 	2720000
27299, 	0.180263, 	2730000
27399, 	0.180007, 	2740000
27499, 	0.179716, 	2750000
27599, 	0.179391, 	2760000
27699, 	0.178960, 	2770000
27799, 	0.178675, 	2780000
27899, 	0.178035, 	2790000
27999, 	0.177578, 	2800000
28099, 	0.177266, 	2810000
28199, 	0.176567, 	2820000
28299, 	0.176225, 	2830000
28399, 	0.175957, 	2840000
28499, 	0.175550, 	2850000
28599, 	0.175076, 	2860000
28699, 	0.174745, 	2870000
28799, 	0.174485, 	2880000
28899, 	0.174054, 	2890000
28999, 	0.173489, 	2900000
29099, 	0.173133, 	2910000
29199, 	0.172574, 	2920000
29299, 	0.172020, 	2930000
29399, 	0.171604, 	2940000
29499, 	0.171396, 	2950000
29599, 	0.170918, 	2960000
29699, 	0.170410, 	2970000
29799, 	0.169871, 	2980000
29899, 	0.169604, 	2990000
29999, 	0.169072, 	3000000
30099, 	0.168643, 	3010000
30199, 	0.168217, 	3020000
30299, 	0.167926, 	3030000
30399, 	0.167604, 	3040000
30499, 	0.167153, 	3050000
30599, 	0.166770, 	3060000
30699, 	0.166455, 	3070000
30799, 	0.166109, 	3080000
30899, 	0.165798, 	3090000
30999, 	0.165392, 	3100000
31099, 	0.165054, 	3110000
31199, 	0.164781, 	3120000
31299, 	0.164414, 	3130000
31399, 	0.164018, 	3140000
31499, 	0.163783, 	3150000
31599, 	0.163265, 	3160000
31699, 	0.162781, 	3170000
31799, 	0.162489, 	3180000
31899, 	0.162011, 	3190000
31999, 	0.161568, 	3200000
32099, 	0.161189, 	3210000
32199, 	0.160781, 	3220000
32299, 	0.160376, 	3230000
32399, 	0.159820, 	3240000
32499, 	0.159543, 	3250000
32599, 	0.159177, 	3260000
32699, 	0.158812, 	3270000
32799, 	0.158480, 	3280000
32899, 	0.158272, 	3290000
32999, 	0.157823, 	3300000
33099, 	0.157316, 	3310000
33199, 	0.156963, 	3320000
33299, 	0.156581, 	3330000
33399, 	0.156172, 	3340000
33499, 	0.155617, 	3350000
33599, 	0.155332, 	3360000
33699, 	0.154960, 	3370000
33799, 	0.154709, 	3380000
33899, 	0.154400, 	3390000
33999, 	0.153975, 	3400000
34099, 	0.153553, 	3410000
34199, 	0.153309, 	3420000
34299, 	0.152891, 	3430000
34399, 	0.152417, 	3440000
34499, 	0.152207, 	3450000
34599, 	0.151825, 	3460000
34699, 	0.151388, 	3470000
34799, 	0.151039, 	3480000
34899, 	0.150721, 	3490000
34999, 	0.150433, 	3500000
35099, 	0.149976, 	3510000
35199, 	0.149749, 	3520000
35299, 	0.149608, 	3530000
35399, 	0.149242, 	3540000
35499, 	0.148793, 	3550000
35599, 	0.148543, 	3560000
35699, 	0.148295, 	3570000
35799, 	0.147937, 	3580000
35899, 	0.147581, 	3590000
35999, 	0.147282, 	3600000
36099, 	0.146929, 	3610000
36199, 	0.146717, 	3620000
36299, 	0.146423, 	3630000
36399, 	0.146103, 	3640000
36499, 	0.145840, 	3650000
36599, 	0.145550, 	3660000
36699, 	0.145290, 	3670000
36799, 	0.145031, 	3680000
36899, 	0.144638, 	3690000
36999, 	0.144274, 	3700000
37099, 	0.143858, 	3710000
37199, 	0.143606, 	3720000
37299, 	0.143275, 	3730000
37399, 	0.143105, 	3740000
37499, 	0.142804, 	3750000
37599, 	0.142424, 	3760000
37699, 	0.142152, 	3770000
37799, 	0.141829, 	3780000
37899, 	0.141508, 	3790000
37999, 	0.141214, 	3800000
38099, 	0.140896, 	3810000
38199, 	0.140580, 	3820000
38299, 	0.140369, 	3830000
38399, 	0.140134, 	3840000
38499, 	0.139952, 	3850000
38599, 	0.139667, 	3860000
38699, 	0.139487, 	3870000
38799, 	0.139076, 	3880000
38899, 	0.138872, 	3890000
38999, 	0.138516, 	3900000
39099, 	0.138111, 	3910000
39199, 	0.137912, 	3920000
39299, 	0.137663, 	3930000
39399, 	0.137389, 	3940000
39499, 	0.137117, 	3950000
39599, 	0.136771, 	3960000
39699, 	0.136603, 	3970000
39799, 	0.136385, 	3980000
39899, 	0.136169, 	3990000
39999, 	0.135928, 	4000000
40099, 	0.135714, 	4010000
40199, 	0.135551, 	4020000
40299, 	0.135314, 	4030000
40399, 	0.135053, 	4040000
40499, 	0.134818, 	4050000
40599, 	0.134634, 	4060000
40699, 	0.134328, 	4070000
40799, 	0.134023, 	4080000
40899, 	0.133695, 	4090000
40999, 	0.133369, 	4100000
41099, 	0.133020, 	4110000
41199, 	0.132916, 	4120000
41299, 	0.132739, 	4130000
41399, 	0.132539, 	4140000
41499, 	0.132244, 	4150000
41599, 	0.132022, 	4160000
41699, 	0.131778, 	4170000
41799, 	0.131534, 	4180000
41899, 	0.131268, 	4190000
41999, 	0.131122, 	4200000
42099, 	0.130953, 	4210000
42199, 	0.130690, 	4220000
42299, 	0.130452, 	4230000
42399, 	0.130239, 	4240000
42499, 	0.130121, 	4250000
42599, 	0.129815, 	4260000
42699, 	0.129628, 	4270000
42799, 	0.129372, 	4280000
42899, 	0.129141, 	4290000
42999, 	0.128887, 	4300000
43099, 	0.128634, 	4310000
43199, 	0.128429, 	4320000
43299, 	0.128155, 	4330000
43399, 	0.127952, 	4340000
43499, 	0.127681, 	4350000
43599, 	0.127480, 	4360000
43699, 	0.127211, 	4370000
43799, 	0.127081, 	4380000
43899, 	0.126882, 	4390000
43999, 	0.126685, 	4400000
44099, 	0.126443, 	4410000
44199, 	0.126270, 	4420000
44299, 	0.125962, 	4430000
44399, 	0.125791, 	4440000
44499, 	0.125531, 	4450000
44599, 	0.125272, 	4460000
44699, 	0.125081, 	4470000
44799, 	0.124757, 	4480000
44899, 	0.124613, 	4490000
44999, 	0.124425, 	4500000
45099, 	0.124149, 	4510000
45199, 	0.123941, 	4520000
45299, 	0.123800, 	4530000
45399, 	0.123637, 	4540000
45499, 	0.123497, 	4550000
45599, 	0.123336, 	4560000
45699, 	0.123219, 	4570000
45799, 	0.123059, 	4580000
45899, 	0.122770, 	4590000
45999, 	0.122503, 	4600000
46099, 	0.122367, 	4610000
46199, 	0.122102, 	4620000
46299, 	0.121817, 	4630000
46399, 	0.121727, 	4640000
46499, 	0.121594, 	4650000
46599, 	0.121376, 	4660000
46699, 	0.121095, 	4670000
46799, 	0.120921, 	4680000
46899, 	0.120685, 	4690000
46999, 	0.120534, 	4700000
47099, 	0.120342, 	4710000
47199, 	0.120193, 	4720000
47299, 	0.120087, 	4730000
47399, 	0.119834, 	4740000
47499, 	0.119666, 	4750000
47599, 	0.119456, 	4760000
47699, 	0.119248, 	4770000
47799, 	0.119061, 	4780000
47899, 	0.118896, 	4790000
47999, 	0.118752, 	4800000
48099, 	0.118630, 	4810000
48199, 	0.118550, 	4820000
48299, 	0.118470, 	4830000
48399, 	0.118205, 	4840000
48499, 	0.118002, 	4850000
48599, 	0.117801, 	4860000
48699, 	0.117620, 	4870000
48799, 	0.117441, 	4880000
48899, 	0.117262, 	4890000
48999, 	0.117064, 	4900000
49099, 	0.116927, 	4910000
49199, 	0.116771, 	4920000
49299, 	0.116534, 	4930000
49399, 	0.116419, 	4940000
49499, 	0.116386, 	4950000
49599, 	0.116313, 	4960000
49699, 	0.116119, 	4970000
49799, 	0.115926, 	4980000
49899, 	0.115754, 	4990000
49999, 	0.115522, 	5000000
50099, 	0.115292, 	5010000
50199, 	0.115142, 	5020000
50299, 	0.114953, 	5030000
50399, 	0.114844, 	5040000
50499, 	0.114715, 	5050000
50599, 	0.114528, 	5060000
50699, 	0.114440, 	5070000
50799, 	0.114235, 	5080000
50899, 	0.114030, 	5090000
50999, 	0.113845, 	5100000
51099, 	0.113701, 	5110000
51199, 	0.113557, 	5120000
51299, 	0.113375, 	5130000
51399, 	0.113251, 	5140000
51499, 	0.113051, 	5150000
51599, 	0.112812, 	5160000
51699, 	0.112691, 	5170000
51799, 	0.112570, 	5180000
51899, 	0.112353, 	5190000
51999, 	0.112271, 	5200000
52099, 	0.112075, 	5210000
52199, 	0.111956, 	5220000
52299, 	0.111876, 	5230000
52399, 	0.111720, 	5240000
52499, 	0.111583, 	5250000
52599, 	0.111447, 	5260000
52699, 	0.111254, 	5270000
52799, 	0.111101, 	5280000
52899, 	0.110966, 	5290000
52999, 	0.110795, 	5300000
53099, 	0.110718, 	5310000
53199, 	0.110641, 	5320000
53299, 	0.110509, 	5330000
53399, 	0.110377, 	5340000
53499, 	0.110226, 	5350000
53599, 	0.110039, 	5360000
53699, 	0.109983, 	5370000
53799, 	0.109798, 	5380000
53899, 	0.109631, 	5390000
53999, 	0.109465, 	5400000
54099, 	0.109318, 	5410000
54199, 	0.109209, 	5420000
54299, 	0.109100, 	5430000
54399, 	0.108991, 	5440000
54499, 	0.108864, 	5450000
54599, 	0.108738, 	5460000
54699, 	0.108594, 	5470000
54799, 	0.108414, 	5480000
54899, 	0.108326, 	5490000
54999, 	0.108166, 	5500000
55099, 	0.108042, 	5510000
55199, 	0.107882, 	5520000
55299, 	0.107760, 	5530000
55399, 	0.107637, 	5540000
55499, 	0.107497, 	5550000
55599, 	0.107376, 	5560000
55699, 	0.107273, 	5570000
55799, 	0.107135, 	5580000
55899, 	0.106961, 	5590000
55999, 	0.106859, 	5600000
56099, 	0.106669, 	5610000
56199, 	0.106532, 	5620000
56299, 	0.106414, 	5630000
56399, 	0.106261, 	5640000
56499, 	0.106073, 	5650000
56599, 	0.105921, 	5660000
56699, 	0.105840, 	5670000
56799, 	0.105724, 	5680000
56899, 	0.105608, 	5690000
56999, 	0.105476, 	5700000
57099, 	0.105361, 	5710000
57199, 	0.105264, 	5720000
57299, 	0.105080, 	5730000
57399, 	0.104897, 	5740000
57499, 	0.104750, 	5750000
57599, 	0.104655, 	5760000
57699, 	0.104595, 	5770000
57799, 	0.104431, 	5780000
57899, 	0.104285, 	5790000
57999, 	0.104191, 	5800000
58099, 	0.104012, 	5810000
58199, 	0.103902, 	5820000
58299, 	0.103758, 	5830000
58399, 	0.103649, 	5840000
58499, 	0.103489, 	5850000
58599, 	0.103346, 	5860000
58699, 	0.103153, 	5870000
58799, 	0.103097, 	5880000
58899, 	0.102922, 	5890000
58999, 	0.102764, 	5900000
59099, 	0.102624, 	5910000
59199, 	0.102536, 	5920000
59299, 	0.102346, 	5930000
59399, 	0.102207, 	5940000
59499, 	0.102119, 	5950000
59599, 	0.101982, 	5960000
59699, 	0.101811, 	5970000
59799, 	0.101724, 	5980000
59899, 	0.101604, 	5990000
59999, 	0.101452, 	6000000
60099, 	0.101300, 	6010000
60199, 	0.101148, 	6020000
60299, 	0.101046, 	6030000
60399, 	0.100945, 	6040000
60499, 	0.100845, 	6050000
60599, 	0.100777, 	6060000
60699, 	0.100611, 	6070000
60799, 	0.100462, 	6080000
60899, 	0.100314, 	6090000
60999, 	0.100116, 	6100000
61099, 	0.100002, 	6110000
61199, 	0.099822, 	6120000
61299, 	0.099708, 	6130000
61399, 	0.099529, 	6140000
61499, 	0.099416, 	6150000
61599, 	0.099287, 	6160000
61699, 	0.099126, 	6170000
61799, 	0.098982, 	6180000
61899, 	0.098822, 	6190000
61999, 	0.098744, 	6200000
62099, 	0.098713, 	6210000
62199, 	0.098587, 	6220000
62299, 	0.098477, 	6230000
62399, 	0.098335, 	6240000
62499, 	0.098226, 	6250000
62599, 	0.098133, 	6260000
62699, 	0.097992, 	6270000
62799, 	0.097852, 	6280000
62899, 	0.097744, 	6290000
62999, 	0.097605, 	6300000
63099, 	0.097434, 	6310000
63199, 	0.097264, 	6320000
63299, 	0.097142, 	6330000
63399, 	0.097099, 	6340000
63499, 	0.097025, 	6350000
63599, 	0.096873, 	6360000
63699, 	0.096752, 	6370000
63799, 	0.096647, 	6380000
63899, 	0.096496, 	6390000
63999, 	0.096439, 	6400000
64099, 	0.096289, 	6410000
64199, 	0.096170, 	6420000
64299, 	0.096020, 	6430000
64399, 	0.095856, 	6440000
64499, 	0.095753, 	6450000
64599, 	0.095605, 	6460000
64699, 	0.095473, 	6470000
64799, 	0.095341, 	6480000
64899, 	0.095194, 	6490000
64999, 	0.095063, 	6500000
65099, 	0.094948, 	6510000
65199, 	0.094848, 	6520000
65299, 	0.094749, 	6530000
65399, 	0.094665, 	6540000
65499, 	0.094521, 	6550000
65599, 	0.094376, 	6560000
65699, 	0.094278, 	6570000
65799, 	0.094135, 	6580000
65899, 	0.094023, 	6590000
65999, 	0.093926, 	6600000
66099, 	0.093814, 	6610000
66199, 	0.093763, 	6620000
66299, 	0.093636, 	6630000
66399, 	0.093556, 	6640000
66499, 	0.093400, 	6650000
66599, 	0.093290, 	6660000
66699, 	0.093180, 	6670000
66799, 	0.093040, 	6680000
66899, 	0.092961, 	6690000
66999, 	0.092837, 	6700000
67099, 	0.092714, 	6710000
67199, 	0.092546, 	6720000
67299, 	0.092483, 	6730000
67399, 	0.092390, 	6740000
67499, 	0.092312, 	6750000
67599, 	0.092176, 	6760000
67699, 	0.092055, 	6770000
67799, 	0.091948, 	6780000
67899, 	0.091828, 	6790000
67999, 	0.091707, 	6800000
68099, 	0.091602, 	6810000
68199, 	0.091453, 	6820000
68299, 	0.091363, 	6830000
68399, 	0.091244, 	6840000
68499, 	0.091125, 	6850000
68599, 	0.091022, 	6860000
68699, 	0.090933, 	6870000
68799, 	0.090844, 	6880000
68899, 	0.090771, 	6890000
68999, 	0.090668, 	6900000
69099, 	0.090551, 	6910000
69199, 	0.090449, 	6920000
69299, 	0.090362, 	6930000
69399, 	0.090261, 	6940000
69499, 	0.090116, 	6950000
69599, 	0.090044, 	6960000
69699, 	0.089901, 	6970000
69799, 	0.089815, 	6980000
69899, 	0.089658, 	6990000
69999, 	0.089558, 	7000000
70099, 	0.089459, 	7010000
70199, 	0.089431, 	7020000
70299, 	0.089304, 	7030000
70399, 	0.089234, 	7040000
70499, 	0.089122, 	7050000
70599, 	0.089010, 	7060000
70699, 	0.088940, 	7070000
70799, 	0.088829, 	7080000
70899, 	0.088746, 	7090000
70999, 	0.088607, 	7100000
71099, 	0.088524, 	7110000
71199, 	0.088456, 	7120000
71299, 	0.088374, 	7130000
71399, 	0.088307, 	7140000
71499, 	0.088253, 	7150000
71599, 	0.088186, 	7160000
71699, 	0.088132, 	7170000
71799, 	0.088010, 	7180000
71899, 	0.087915, 	7190000
71999, 	0.087835, 	7200000
72099, 	0.087740, 	7210000
72199, 	0.087633, 	7220000
72299, 	0.087622, 	7230000
72399, 	0.087529, 	7240000
72499, 	0.087449, 	7250000
72599, 	0.087412, 	7260000
72699, 	0.087291, 	7270000
72799, 	0.087213, 	7280000
72899, 	0.087093, 	7290000
72999, 	0.087042, 	7300000
73099, 	0.086992, 	7310000
73199, 	0.086914, 	7320000
73299, 	0.086795, 	7330000
73399, 	0.086731, 	7340000
73499, 	0.086613, 	7350000
73599, 	0.086496, 	7360000
73699, 	0.086406, 	7370000
73799, 	0.086288, 	7380000
73899, 	0.086253, 	7390000
73999, 	0.086150, 	7400000
74099, 	0.086074, 	7410000
74199, 	0.085998, 	7420000
74299, 	0.085910, 	7430000
74399, 	0.085861, 	7440000
74499, 	0.085786, 	7450000
74599, 	0.085685, 	7460000
74699, 	0.085597, 	7470000
74799, 	0.085509, 	7480000
74899, 	0.085435, 	7490000
74999, 	0.085361, 	7500000
75099, 	0.085301, 	7510000
75199, 	0.085214, 	7520000
75299, 	0.085141, 	7530000
75399, 	0.085041, 	7540000
75499, 	0.084995, 	7550000
75599, 	0.084935, 	7560000
75699, 	0.084849, 	7570000
75799, 	0.084777, 	7580000
75899, 	0.084691, 	7590000
75999, 	0.084620, 	7600000
76099, 	0.084548, 	7610000
76199, 	0.084411, 	7620000
76299, 	0.084326, 	7630000
76399, 	0.084268, 	7640000
76499, 	0.084184, 	7650000
76599, 	0.084139, 	7660000
76699, 	0.084017, 	7670000
76799, 	0.083894, 	7680000
76899, 	0.083837, 	7690000
76999, 	0.083832, 	7700000
77099, 	0.083775, 	7710000
77199, 	0.083693, 	7720000
77299, 	0.083610, 	7730000
77399, 	0.083502, 	7740000
77499, 	0.083382, 	7750000
77599, 	0.083287, 	7760000
77699, 	0.083167, 	7770000
77799, 	0.083112, 	7780000
77899, 	0.083005, 	7790000
77999, 	0.082937, 	7800000
78099, 	0.082805, 	7810000
78199, 	0.082750, 	7820000
78299, 	0.082645, 	7830000
78399, 	0.082565, 	7840000
78499, 	0.082472, 	7850000
78599, 	0.082380, 	7860000
78699, 	0.082352, 	7870000
78799, 	0.082273, 	7880000
78899, 	0.082194, 	7890000
78999, 	0.082153, 	7900000
79099, 	0.082049, 	7910000
79199, 	0.081996, 	7920000
79299, 	0.081893, 	7930000
79399, 	0.081777, 	7940000
79499, 	0.081687, 	7950000
79599, 	0.081622, 	7960000
79699, 	0.081532, 	7970000
79799, 	0.081542, 	7980000
79899, 	0.081428, 	7990000
79999, 	0.081339, 	8000000
80099, 	0.081262, 	8010000
80199, 	0.081148, 	8020000
80299, 	0.081122, 	8030000
80399, 	0.081033, 	8040000
80499, 	0.080958, 	8050000
80599, 	0.080907, 	8060000
80699, 	0.080831, 	8070000
80799, 	0.080768, 	8080000
80899, 	0.080780, 	8090000
80999, 	0.080742, 	8100000
81099, 	0.080667, 	8110000
81199, 	0.080592, 	8120000
81299, 	0.080493, 	8130000
81399, 	0.080431, 	8140000
81499, 	0.080357, 	8150000
81599, 	0.080307, 	8160000
81699, 	0.080221, 	8170000
81799, 	0.080160, 	8180000
81899, 	0.080123, 	8190000
81999, 	0.080050, 	8200000
82099, 	0.080025, 	8210000
82199, 	0.079977, 	8220000
82299, 	0.079867, 	8230000
82399, 	0.079795, 	8240000
82499, 	0.079734, 	8250000
82599, 	0.079698, 	8260000
82699, 	0.079662, 	8270000
82799, 	0.079602, 	8280000
82899, 	0.079555, 	8290000
82999, 	0.079471, 	8300000
83099, 	0.079471, 	8310000
83199, 	0.079436, 	8320000
83299, 	0.079389, 	8330000
83399, 	0.079306, 	8340000
83499, 	0.079246, 	8350000
83599, 	0.079211, 	8360000
83699, 	0.079153, 	8370000
83799, 	0.079106, 	8380000
83899, 	0.079036, 	8390000
83999, 	0.078953, 	8400000
84099, 	0.078895, 	8410000
84199, 	0.078861, 	8420000
84299, 	0.078791, 	8430000
84399, 	0.078745, 	8440000
84499, 	0.078711, 	8450000
84599, 	0.078642, 	8460000
84699, 	0.078608, 	8470000
84799, 	0.078539, 	8480000
84899, 	0.078470, 	8490000
84999, 	0.078389, 	8500000
85099, 	0.078332, 	8510000
85199, 	0.078252, 	8520000
85299, 	0.078219, 	8530000
85399, 	0.078127, 	8540000
85499, 	0.078083, 	8550000
85599, 	0.078038, 	8560000
85699, 	0.077959, 	8570000
85799, 	0.077915, 	8580000
85899, 	0.077836, 	8590000
85999, 	0.077745, 	8600000
86099, 	0.077690, 	8610000
86199, 	0.077646, 	8620000
86299, 	0.077568, 	8630000
86399, 	0.077524, 	8640000
86499, 	0.077446, 	8650000
86599, 	0.077357, 	8660000
86699, 	0.077267, 	8670000
86799, 	0.077201, 	8680000
86899, 	0.077170, 	8690000
86999, 	0.077116, 	8700000
87099, 	0.077073, 	8710000
87199, 	0.076973, 	8720000
87299, 	0.076931, 	8730000
87399, 	0.076843, 	8740000
87499, 	0.076767, 	8750000
87599, 	0.076713, 	8760000
87699, 	0.076649, 	8770000
87799, 	0.076584, 	8780000
87899, 	0.076542, 	8790000
87999, 	0.076433, 	8800000
88099, 	0.076369, 	8810000
88199, 	0.076316, 	8820000
88299, 	0.076264, 	8830000
88399, 	0.076211, 	8840000
88499, 	0.076125, 	8850000
88599, 	0.076051, 	8860000
88699, 	0.076010, 	8870000
88799, 	0.075947, 	8880000
88899, 	0.075895, 	8890000
88999, 	0.075877, 	8900000
89099, 	0.075803, 	8910000
89199, 	0.075707, 	8920000
89299, 	0.075634, 	8930000
89399, 	0.075571, 	8940000
89499, 	0.075509, 	8950000
89599, 	0.075458, 	8960000
89699, 	0.075397, 	8970000
89799, 	0.075302, 	8980000
89899, 	0.075251, 	8990000
89999, 	0.075179, 	9000000
90099, 	0.075084, 	9010000
90199, 	0.075023, 	9020000
90299, 	0.074962, 	9030000
90399, 	0.074946, 	9040000
90499, 	0.074885, 	9050000
90599, 	0.074868, 	9060000
90699, 	0.074775, 	9070000
90799, 	0.074714, 	9080000
90899, 	0.074665, 	9090000
90999, 	0.074627, 	9100000
91099, 	0.074567, 	9110000
91199, 	0.074485, 	9120000
91299, 	0.074448, 	9130000
91399, 	0.074410, 	9140000
91499, 	0.074372, 	9150000
91599, 	0.074324, 	9160000
91699, 	0.074297, 	9170000
91799, 	0.074249, 	9180000
91899, 	0.074168, 	9190000
91999, 	0.074153, 	9200000
92099, 	0.074105, 	9210000
92199, 	0.074057, 	9220000
92299, 	0.073999, 	9230000
92399, 	0.073951, 	9240000
92499, 	0.073882, 	9250000
92599, 	0.073824, 	9260000
92699, 	0.073776, 	9270000
92799, 	0.073729, 	9280000
92899, 	0.073693, 	9290000
92999, 	0.073657, 	9300000
93099, 	0.073578, 	9310000
93199, 	0.073531, 	9320000
93299, 	0.073463, 	9330000
93399, 	0.073427, 	9340000
93499, 	0.073359, 	9350000
93599, 	0.073345, 	9360000
93699, 	0.073331, 	9370000
93799, 	0.073327, 	9380000
93899, 	0.073302, 	9390000
93999, 	0.073245, 	9400000
94099, 	0.073200, 	9410000
94199, 	0.073164, 	9420000
94299, 	0.073129, 	9430000
94399, 	0.073073, 	9440000
94499, 	0.072995, 	9450000
94599, 	0.072939, 	9460000
94699, 	0.072905, 	9470000
94799, 	0.072796, 	9480000
94899, 	0.072740, 	9490000
94999, 	0.072696, 	9500000
95099, 	0.072630, 	9510000
95199, 	0.072543, 	9520000
95299, 	0.072519, 	9530000
95399, 	0.072485, 	9540000
95499, 	0.072430, 	9550000
95599, 	0.072375, 	9560000
95699, 	0.072310, 	9570000
95799, 	0.072245, 	9580000
95899, 	0.072191, 	9590000
95999, 	0.072147, 	9600000
96099, 	0.072113, 	9610000
96199, 	0.072069, 	9620000
96299, 	0.071995, 	9630000
96399, 	0.071941, 	9640000
96499, 	0.071876, 	9650000
96599, 	0.071833, 	9660000
96699, 	0.071800, 	9670000
96799, 	0.071747, 	9680000
96899, 	0.071673, 	9690000
96999, 	0.071630, 	9700000
97099, 	0.071587, 	9710000
97199, 	0.071534, 	9720000
97299, 	0.071512, 	9730000
97399, 	0.071438, 	9740000
97499, 	0.071406, 	9750000
97599, 	0.071363, 	9760000
97699, 	0.071352, 	9770000
97799, 	0.071258, 	9780000
97899, 	0.071216, 	9790000
97999, 	0.071184, 	9800000
98099, 	0.071122, 	9810000
98199, 	0.071039, 	9820000
98299, 	0.070998, 	9830000
98399, 	0.070956, 	9840000
98499, 	0.070894, 	9850000
98599, 	0.070853, 	9860000
98699, 	0.070781, 	9870000
98799, 	0.070719, 	9880000
98899, 	0.070668, 	9890000
98999, 	0.070607, 	9900000
99099, 	0.070576, 	9910000
99199, 	0.070525, 	9920000
99299, 	0.070494, 	9930000
99399, 	0.070443, 	9940000
99499, 	0.070373, 	9950000
99599, 	0.070322, 	9960000
99699, 	0.070282, 	9970000
99799, 	0.070191, 	9980000
99899, 	0.070121, 	9990000
99999, 	0.070061, 	10000000


==> src/fig/bernoulli/baseline/sparse-exp3.txt <==
t, 	regret, 	communication
99, 	0.247879, 	10000
199, 	0.246633, 	20000
299, 	0.242274, 	30000
399, 	0.245163, 	40000
499, 	0.246373, 	50000
599, 	0.245776, 	60000
699, 	0.242403, 	70000
799, 	0.244005, 	80000
899, 	0.242536, 	90000
999, 	0.241982, 	100000
1099, 	0.241547, 	110000
1199, 	0.240784, 	120000
1299, 	0.241232, 	130000
1399, 	0.241001, 	140000
1499, 	0.240334, 	150000
1599, 	0.239250, 	160000
1699, 	0.239141, 	170000
1799, 	0.240156, 	180000
1899, 	0.240442, 	190000
1999, 	0.241011, 	200000
2099, 	0.240476, 	210000
2199, 	0.240418, 	220000
2299, 	0.240104, 	230000
2399, 	0.240542, 	240000
2499, 	0.240944, 	250000
2599, 	0.240746, 	260000
2699, 	0.240741, 	270000
2799, 	0.239914, 	280000
2899, 	0.240442, 	290000
2999, 	0.240600, 	300000
3099, 	0.240219, 	310000
3199, 	0.240550, 	320000
3299, 	0.241000, 	330000
3399, 	0.240900, 	340000
3499, 	0.240817, 	350000
3599, 	0.240850, 	360000
3699, 	0.241449, 	370000
3799, 	0.241406, 	380000
3899, 	0.241057, 	390000
3999, 	0.241095, 	400000
4099, 	0.241273, 	410000
4199, 	0.241229, 	420000
4299, 	0.240782, 	430000
4399, 	0.240596, 	440000
4499, 	0.240814, 	450000
4599, 	0.240348, 	460000
4699, 	0.239877, 	470000
4799, 	0.240246, 	480000
4899, 	0.240535, 	490000
4999, 	0.240616, 	500000
5099, 	0.240624, 	510000
5199, 	0.240277, 	520000
5299, 	0.240151, 	530000
5399, 	0.239956, 	540000
5499, 	0.240011, 	550000
5599, 	0.239654, 	560000
5699, 	0.239523, 	570000
5799, 	0.239276, 	580000
5899, 	0.238678, 	590000
5999, 	0.238863, 	600000
6099, 	0.238478, 	610000
6199, 	0.238300, 	620000
6299, 	0.238025, 	630000
6399, 	0.237900, 	640000
6499, 	0.237633, 	650000
6599, 	0.237569, 	660000
6699, 	0.237352, 	670000
6799, 	0.237270, 	680000
6899, 	0.237182, 	690000
6999, 	0.237082, 	700000
7099, 	0.236918, 	710000
7199, 	0.236680, 	720000
7299, 	0.236512, 	730000
7399, 	0.236324, 	740000
7499, 	0.236312, 	750000
7599, 	0.236031, 	760000
7699, 	0.235844, 	770000
7799, 	0.235794, 	780000
7899, 	0.235893, 	790000
7999, 	0.235912, 	800000
8099, 	0.235706, 	810000
8199, 	0.235190, 	820000
8299, 	0.235077, 	830000
8399, 	0.234973, 	840000
8499, 	0.234646, 	850000
8599, 	0.234541, 	860000
8699, 	0.234478, 	870000
8799, 	0.234238, 	880000
8899, 	0.234033, 	890000
8999, 	0.233777, 	900000
9099, 	0.233806, 	910000
9199, 	0.233706, 	920000
9299, 	0.233539, 	930000
9399, 	0.233299, 	940000
9499, 	0.233128, 	950000
9599, 	0.232916, 	960000
9699, 	0.232737, 	970000
9799, 	0.232518, 	980000
9899, 	0.232300, 	990000
9999, 	0.232127, 	1000000
10099, 	0.231954, 	1010000
10199, 	0.231923, 	1020000
10299, 	0.231805, 	1030000
10399, 	0.231747, 	1040000
10499, 	0.231555, 	1050000
10599, 	0.231548, 	1060000
10699, 	0.231238, 	1070000
10799, 	0.230984, 	1080000
10899, 	0.230816, 	1090000
10999, 	0.230641, 	1100000
11099, 	0.230516, 	1110000
11199, 	0.230165, 	1120000
11299, 	0.229808, 	1130000
11399, 	0.229592, 	1140000
11499, 	0.229356, 	1150000
11599, 	0.229153, 	1160000
11699, 	0.228917, 	1170000
11799, 	0.228779, 	1180000
11899, 	0.228392, 	1190000
11999, 	0.228262, 	1200000
12099, 	0.228012, 	1210000
12199, 	0.227748, 	1220000
12299, 	0.227516, 	1230000
12399, 	0.227272, 	1240000
12499, 	0.226989, 	1250000
12599, 	0.226924, 	1260000
12699, 	0.226594, 	1270000
12799, 	0.226554, 	1280000
12899, 	0.226456, 	1290000
12999, 	0.226056, 	1300000
13099, 	0.225842, 	1310000
13199, 	0.225747, 	1320000
13299, 	0.225579, 	1330000
13399, 	0.225226, 	1340000
13499, 	0.224950, 	1350000
13599, 	0.224615, 	1360000
13699, 	0.224371, 	1370000
13799, 	0.224250, 	1380000
13899, 	0.223976, 	1390000
13999, 	0.223553, 	1400000
14099, 	0.223102, 	1410000
14199, 	0.222665, 	1420000
14299, 	0.222388, 	1430000
14399, 	0.222183, 	1440000
14499, 	0.222069, 	1450000
14599, 	0.221730, 	1460000
14699, 	0.221459, 	1470000
14799, 	0.221241, 	1480000
14899, 	0.220972, 	1490000
14999, 	0.220680, 	1500000
15099, 	0.220485, 	1510000
15199, 	0.220143, 	1520000
15299, 	0.219651, 	1530000
15399, 	0.219221, 	1540000
15499, 	0.218953, 	1550000
15599, 	0.218632, 	1560000
15699, 	0.218251, 	1570000
15799, 	0.217888, 	1580000
15899, 	0.217295, 	1590000
15999, 	0.216889, 	1600000
16099, 	0.216513, 	1610000
16199, 	0.216074, 	1620000
16299, 	0.215590, 	1630000
16399, 	0.215151, 	1640000
16499, 	0.214843, 	1650000
16599, 	0.214480, 	1660000
16699, 	0.214123, 	1670000
16799, 	0.213781, 	1680000
16899, 	0.213299, 	1690000
16999, 	0.212765, 	1700000
17099, 	0.212395, 	1710000
17199, 	0.211988, 	1720000
17299, 	0.211514, 	1730000
17399, 	0.210919, 	1740000
17499, 	0.210468, 	1750000
17599, 	0.210016, 	1760000
17699, 	0.209499, 	1770000
17799, 	0.209034, 	1780000
17899, 	0.208647, 	1790000
17999, 	0.208276, 	1800000
18099, 	0.207740, 	1810000
18199, 	0.207273, 	1820000
18299, 	0.206876, 	1830000
18399, 	0.206382, 	1840000
18499, 	0.206044, 	1850000
18599, 	0.205712, 	1860000
18699, 	0.205305, 	1870000
18799, 	0.204816, 	1880000
18899, 	0.204530, 	1890000
18999, 	0.204016, 	1900000
19099, 	0.203596, 	1910000
19199, 	0.203116, 	1920000
19299, 	0.202832, 	1930000
19399, 	0.202494, 	1940000
19499, 	0.201955, 	1950000
19599, 	0.201544, 	1960000
19699, 	0.201044, 	1970000
19799, 	0.200644, 	1980000
19899, 	0.200178, 	1990000
19999, 	0.199732, 	2000000
20099, 	0.199281, 	2010000
20199, 	0.198891, 	2020000
20299, 	0.198452, 	2030000
20399, 	0.197919, 	2040000
20499, 	0.197434, 	2050000
20599, 	0.196977, 	2060000
20699, 	0.196581, 	2070000
20799, 	0.196088, 	2080000
20899, 	0.195648, 	2090000
20999, 	0.195058, 	2100000
21099, 	0.194596, 	2110000
21199, 	0.194079, 	2120000
21299, 	0.193661, 	2130000
21399, 	0.193228, 	2140000
21499, 	0.192814, 	2150000
21599, 	0.192283, 	2160000
21699, 	0.191893, 	2170000
21799, 	0.191383, 	2180000
21899, 	0.190983, 	2190000
21999, 	0.190503, 	2200000
22099, 	0.189955, 	2210000
22199, 	0.189520, 	2220000
22299, 	0.189059, 	2230000
22399, 	0.188660, 	2240000
22499, 	0.188249, 	2250000
22599, 	0.187784, 	2260000
22699, 	0.187375, 	2270000
22799, 	0.186958, 	2280000
22899, 	0.186373, 	2290000
22999, 	0.185812, 	2300000
23099, 	0.185314, 	2310000
23199, 	0.184854, 	2320000
23299, 	0.184373, 	2330000
23399, 	0.183892, 	2340000
23499, 	0.183447, 	2350000
23599, 	0.182884, 	2360000
23699, 	0.182347, 	2370000
23799, 	0.181851, 	2380000
23899, 	0.181307, 	2390000
23999, 	0.180828, 	2400000
24099, 	0.180377, 	2410000
24199, 	0.179879, 	2420000
24299, 	0.179370, 	2430000
24399, 	0.178940, 	2440000
24499, 	0.178588, 	2450000
24599, 	0.178133, 	2460000
24699, 	0.177742, 	2470000
24799, 	0.177272, 	2480000
24899, 	0.176857, 	2490000
24999, 	0.176337, 	2500000
25099, 	0.175956, 	2510000
25199, 	0.175442, 	2520000
25299, 	0.174976, 	2530000
25399, 	0.174493, 	2540000
25499, 	0.174121, 	2550000
25599, 	0.173661, 	2560000
25699, 	0.173252, 	2570000
25799, 	0.172769, 	2580000
25899, 	0.172342, 	2590000
25999, 	0.171960, 	2600000
26099, 	0.171519, 	2610000
26199, 	0.171089, 	2620000
26299, 	0.170709, 	2630000
26399, 	0.170326, 	2640000
26499, 	0.169896, 	2650000
26599, 	0.169561, 	2660000
26699, 	0.169122, 	2670000
26799, 	0.168681, 	2680000
26899, 	0.168277, 	2690000
26999, 	0.167763, 	2700000
27099, 	0.167386, 	2710000
27199, 	0.166953, 	2720000
27299, 	0.166550, 	2730000
27399, 	0.166111, 	2740000
27499, 	0.165735, 	2750000
27599, 	0.165348, 	2760000
27699, 	0.164963, 	2770000
27799, 	0.164548, 	2780000
27899, 	0.164169, 	2790000
27999, 	0.163725, 	2800000
28099, 	0.163344, 	2810000
28199, 	0.162919, 	2820000
28299, 	0.162494, 	2830000
28399, 	0.162156, 	2840000
28499, 	0.161704, 	2850000
28599, 	0.161269, 	2860000
28699, 	0.160954, 	2870000
28799, 	0.160539, 	2880000
28899, 	0.160046, 	2890000
28999, 	0.159697, 	2900000
29099, 	0.159230, 	2910000
29199, 	0.158856, 	2920000
29299, 	0.158536, 	2930000
29399, 	0.158196, 	2940000
29499, 	0.157860, 	2950000
29599, 	0.157507, 	2960000
29699, 	0.157138, 	2970000
29799, 	0.156732, 	2980000
29899, 	0.156372, 	2990000
29999, 	0.156002, 	3000000
30099, 	0.155602, 	3010000
30199, 	0.155275, 	3020000
30299, 	0.154943, 	3030000
30399, 	0.154580, 	3040000
30499, 	0.154202, 	3050000
30599, 	0.153811, 	3060000
30699, 	0.153462, 	3070000
30799, 	0.153113, 	3080000
30899, 	0.152738, 	3090000
30999, 	0.152383, 	3100000
31099, 	0.152053, 	3110000
31199, 	0.151672, 	3120000
31299, 	0.151350, 	3130000
31399, 	0.151026, 	3140000
31499, 	0.150709, 	3150000
31599, 	0.150381, 	3160000
31699, 	0.150083, 	3170000
31799, 	0.149680, 	3180000
31899, 	0.149318, 	3190000
31999, 	0.148955, 	3200000
32099, 	0.148588, 	3210000
32199, 	0.148210, 	3220000
32299, 	0.147865, 	3230000
32399, 	0.147500, 	3240000
32499, 	0.147209, 	3250000
32599, 	0.146844, 	3260000
32699, 	0.146516, 	3270000
32799, 	0.146166, 	3280000
32899, 	0.145852, 	3290000
32999, 	0.145478, 	3300000
33099, 	0.145197, 	3310000
33199, 	0.144856, 	3320000
33299, 	0.144550, 	3330000
33399, 	0.144225, 	3340000
33499, 	0.143909, 	3350000
33599, 	0.143533, 	3360000
33699, 	0.143218, 	3370000
33799, 	0.142856, 	3380000
33899, 	0.142545, 	3390000
33999, 	0.142227, 	3400000
34099, 	0.141855, 	3410000
34199, 	0.141577, 	3420000
34299, 	0.141251, 	3430000
34399, 	0.141002, 	3440000
34499, 	0.140692, 	3450000
34599, 	0.140349, 	3460000
34699, 	0.140051, 	3470000
34799, 	0.139781, 	3480000
34899, 	0.139473, 	3490000
34999, 	0.139146, 	3500000
35099, 	0.138828, 	3510000
35199, 	0.138506, 	3520000
35299, 	0.138173, 	3530000
35399, 	0.137889, 	3540000
35499, 	0.137573, 	3550000
35599, 	0.137238, 	3560000
35699, 	0.136910, 	3570000
35799, 	0.136618, 	3580000
35899, 	0.136311, 	3590000
35999, 	0.136061, 	3600000
36099, 	0.135750, 	3610000
36199, 	0.135462, 	3620000
36299, 	0.135137, 	3630000
36399, 	0.134893, 	3640000
36499, 	0.134599, 	3650000
36599, 	0.134312, 	3660000
36699, 	0.134019, 	3670000
36799, 	0.133740, 	3680000
36899, 	0.133458, 	3690000
36999, 	0.133185, 	3700000
37099, 	0.132955, 	3710000
37199, 	0.132662, 	3720000
37299, 	0.132419, 	3730000
37399, 	0.132140, 	3740000
37499, 	0.131842, 	3750000
37599, 	0.131528, 	3760000
37699, 	0.131246, 	3770000
37799, 	0.130951, 	3780000
37899, 	0.130701, 	3790000
37999, 	0.130422, 	3800000
38099, 	0.130127, 	3810000
38199, 	0.129858, 	3820000
38299, 	0.129603, 	3830000
38399, 	0.129323, 	3840000
38499, 	0.129050, 	3850000
38599, 	0.128800, 	3860000
38699, 	0.128529, 	3870000
38799, 	0.128241, 	3880000
38899, 	0.127973, 	3890000
38999, 	0.127694, 	3900000
39099, 	0.127443, 	3910000
39199, 	0.127211, 	3920000
39299, 	0.126958, 	3930000
39399, 	0.126717, 	3940000
39499, 	0.126481, 	3950000
39599, 	0.126246, 	3960000
39699, 	0.126032, 	3970000
39799, 	0.125765, 	3980000
39899, 	0.125481, 	3990000
39999, 	0.125222, 	4000000
40099, 	0.124967, 	4010000
40199, 	0.124749, 	4020000
40299, 	0.124483, 	4030000
40399, 	0.124196, 	4040000
40499, 	0.123959, 	4050000
40599, 	0.123715, 	4060000
40699, 	0.123533, 	4070000
40799, 	0.123281, 	4080000
40899, 	0.123070, 	4090000
40999, 	0.122845, 	4100000
41099, 	0.122644, 	4110000
41199, 	0.122440, 	4120000
41299, 	0.122212, 	4130000
41399, 	0.121978, 	4140000
41499, 	0.121733, 	4150000
41599, 	0.121498, 	4160000
41699, 	0.121279, 	4170000
41799, 	0.121094, 	4180000
41899, 	0.120870, 	4190000
41999, 	0.120691, 	4200000
42099, 	0.120520, 	4210000
42199, 	0.120279, 	4220000
42299, 	0.120036, 	4230000
42399, 	0.119792, 	4240000
42499, 	0.119576, 	4250000
42599, 	0.119329, 	4260000
42699, 	0.119120, 	4270000
42799, 	0.118904, 	4280000
42899, 	0.118660, 	4290000
42999, 	0.118436, 	4300000
43099, 	0.118204, 	4310000
43199, 	0.118002, 	4320000
43299, 	0.117780, 	4330000
43399, 	0.117605, 	4340000
43499, 	0.117437, 	4350000
43599, 	0.117234, 	4360000
43699, 	0.117019, 	4370000
43799, 	0.116839, 	4380000
43899, 	0.116637, 	4390000
43999, 	0.116410, 	4400000
44099, 	0.116198, 	4410000
44199, 	0.115966, 	4420000
44299, 	0.115762, 	4430000
44399, 	0.115556, 	4440000
44499, 	0.115330, 	4450000
44599, 	0.115102, 	4460000
44699, 	0.114869, 	4470000
44799, 	0.114651, 	4480000
44899, 	0.114476, 	4490000
44999, 	0.114279, 	4500000
45099, 	0.114065, 	4510000
45199, 	0.113877, 	4520000
45299, 	0.113704, 	4530000
45399, 	0.113519, 	4540000
45499, 	0.113315, 	4550000
45599, 	0.113113, 	4560000
45699, 	0.112920, 	4570000
45799, 	0.112728, 	4580000
45899, 	0.112531, 	4590000
45999, 	0.112355, 	4600000
46099, 	0.112164, 	4610000
46199, 	0.111964, 	4620000
46299, 	0.111770, 	4630000
46399, 	0.111591, 	4640000
46499, 	0.111400, 	4650000
46599, 	0.111198, 	4660000
46699, 	0.111023, 	4670000
46799, 	0.110830, 	4680000
46899, 	0.110671, 	4690000
46999, 	0.110474, 	4700000
47099, 	0.110289, 	4710000
47199, 	0.110092, 	4720000
47299, 	0.109888, 	4730000
47399, 	0.109712, 	4740000
47499, 	0.109557, 	4750000
47599, 	0.109408, 	4760000
47699, 	0.109222, 	4770000
47799, 	0.109026, 	4780000
47899, 	0.108857, 	4790000
47999, 	0.108665, 	4800000
48099, 	0.108498, 	4810000
48199, 	0.108340, 	4820000
48299, 	0.108206, 	4830000
48399, 	0.108087, 	4840000
48499, 	0.107931, 	4850000
48599, 	0.107773, 	4860000
48699, 	0.107599, 	4870000
48799, 	0.107434, 	4880000
48899, 	0.107278, 	4890000
48999, 	0.107114, 	4900000
49099, 	0.106932, 	4910000
49199, 	0.106750, 	4920000
49299, 	0.106604, 	4930000
49399, 	0.106407, 	4940000
49499, 	0.106228, 	4950000
49599, 	0.106057, 	4960000
49699, 	0.105888, 	4970000
49799, 	0.105737, 	4980000
49899, 	0.105544, 	4990000
49999, 	0.105377, 	5000000
50099, 	0.105185, 	5010000
50199, 	0.105023, 	5020000
50299, 	0.104855, 	5030000
50399, 	0.104689, 	5040000
50499, 	0.104551, 	5050000
50599, 	0.104393, 	5060000
50699, 	0.104205, 	5070000
50799, 	0.104050, 	5080000
50899, 	0.103896, 	5090000
50999, 	0.103727, 	5100000
51099, 	0.103564, 	5110000
51199, 	0.103415, 	5120000
51299, 	0.103243, 	5130000
51399, 	0.103063, 	5140000
51499, 	0.102931, 	5150000
51599, 	0.102792, 	5160000
51699, 	0.102665, 	5170000
51799, 	0.102502, 	5180000
51899, 	0.102342, 	5190000
51999, 	0.102196, 	5200000
52099, 	0.102051, 	5210000
52199, 	0.101899, 	5220000
52299, 	0.101754, 	5230000
52399, 	0.101600, 	5240000
52499, 	0.101447, 	5250000
52599, 	0.101309, 	5260000
52699, 	0.101144, 	5270000
52799, 	0.101009, 	5280000
52899, 	0.100870, 	5290000
52999, 	0.100734, 	5300000
53099, 	0.100582, 	5310000
53199, 	0.100434, 	5320000
53299, 	0.100274, 	5330000
53399, 	0.100125, 	5340000
53499, 	0.099982, 	5350000
53599, 	0.099839, 	5360000
53699, 	0.099682, 	5370000
53799, 	0.099537, 	5380000
53899, 	0.099395, 	5390000
53999, 	0.099249, 	5400000
54099, 	0.099095, 	5410000
54199, 	0.098960, 	5420000
54299, 	0.098832, 	5430000
54399, 	0.098675, 	5440000
54499, 	0.098558, 	5450000
54599, 	0.098403, 	5460000
54699, 	0.098267, 	5470000
54799, 	0.098121, 	5480000
54899, 	0.098001, 	5490000
54999, 	0.097843, 	5500000
55099, 	0.097705, 	5510000
55199, 	0.097559, 	5520000
55299, 	0.097413, 	5530000
55399, 	0.097269, 	5540000
55499, 	0.097137, 	5550000
55599, 	0.096998, 	5560000
55699, 	0.096885, 	5570000
55799, 	0.096750, 	5580000
55899, 	0.096633, 	5590000
55999, 	0.096507, 	5600000
56099, 	0.096387, 	5610000
56199, 	0.096263, 	5620000
56299, 	0.096114, 	5630000
56399, 	0.095975, 	5640000
56499, 	0.095882, 	5650000
56599, 	0.095777, 	5660000
56699, 	0.095673, 	5670000
56799, 	0.095550, 	5680000
56899, 	0.095417, 	5690000
56999, 	0.095296, 	5700000
57099, 	0.095173, 	5710000
57199, 	0.095038, 	5720000
57299, 	0.094931, 	5730000
57399, 	0.094807, 	5740000
57499, 	0.094676, 	5750000
57599, 	0.094571, 	5760000
57699, 	0.094457, 	5770000
57799, 	0.094346, 	5780000
57899, 	0.094226, 	5790000
57999, 	0.094102, 	5800000
58099, 	0.093971, 	5810000
58199, 	0.093862, 	5820000
58299, 	0.093772, 	5830000
58399, 	0.093648, 	5840000
58499, 	0.093518, 	5850000
58599, 	0.093395, 	5860000
58699, 	0.093257, 	5870000
58799, 	0.093129, 	5880000
58899, 	0.093029, 	5890000
58999, 	0.092898, 	5900000
59099, 	0.092797, 	5910000
59199, 	0.092699, 	5920000
59299, 	0.092580, 	5930000
59399, 	0.092471, 	5940000
59499, 	0.092355, 	5950000
59599, 	0.092219, 	5960000
59699, 	0.092090, 	5970000
59799, 	0.092016, 	5980000
59899, 	0.091906, 	5990000
59999, 	0.091791, 	6000000
60099, 	0.091668, 	6010000
60199, 	0.091551, 	6020000
60299, 	0.091441, 	6030000
60399, 	0.091329, 	6040000
60499, 	0.091262, 	6050000
60599, 	0.091161, 	6060000
60699, 	0.091048, 	6070000
60799, 	0.090951, 	6080000
60899, 	0.090841, 	6090000
60999, 	0.090761, 	6100000
61099, 	0.090650, 	6110000
61199, 	0.090541, 	6120000
61299, 	0.090430, 	6130000
61399, 	0.090320, 	6140000
61499, 	0.090234, 	6150000
61599, 	0.090132, 	6160000
61699, 	0.090005, 	6170000
61799, 	0.089895, 	6180000
61899, 	0.089816, 	6190000
61999, 	0.089700, 	6200000
62099, 	0.089587, 	6210000
62199, 	0.089482, 	6220000
62299, 	0.089389, 	6230000
62399, 	0.089295, 	6240000
62499, 	0.089184, 	6250000
62599, 	0.089084, 	6260000
62699, 	0.088998, 	6270000
62799, 	0.088914, 	6280000
62899, 	0.088804, 	6290000
62999, 	0.088684, 	6300000
63099, 	0.088594, 	6310000
63199, 	0.088501, 	6320000
63299, 	0.088423, 	6330000
63399, 	0.088342, 	6340000
63499, 	0.088241, 	6350000
63599, 	0.088126, 	6360000
63699, 	0.088032, 	6370000
63799, 	0.087946, 	6380000
63899, 	0.087831, 	6390000
63999, 	0.087754, 	6400000
64099, 	0.087663, 	6410000
64199, 	0.087543, 	6420000
64299, 	0.087449, 	6430000
64399, 	0.087336, 	6440000
64499, 	0.087240, 	6450000
64599, 	0.087146, 	6460000
64699, 	0.087060, 	6470000
64799, 	0.086986, 	6480000
64899, 	0.086907, 	6490000
64999, 	0.086803, 	6500000
65099, 	0.086720, 	6510000
65199, 	0.086619, 	6520000
65299, 	0.086536, 	6530000
65399, 	0.086441, 	6540000
65499, 	0.086359, 	6550000
65599, 	0.086242, 	6560000
65699, 	0.086133, 	6570000
65799, 	0.086032, 	6580000
65899, 	0.085931, 	6590000
65999, 	0.085841, 	6600000
66099, 	0.085759, 	6610000
66199, 	0.085678, 	6620000
66299, 	0.085576, 	6630000
66399, 	0.085511, 	6640000
66499, 	0.085424, 	6650000
66599, 	0.085357, 	6660000
66699, 	0.085268, 	6670000
66799, 	0.085165, 	6680000
66899, 	0.085075, 	6690000
66999, 	0.084988, 	6700000
67099, 	0.084906, 	6710000
67199, 	0.084812, 	6720000
67299, 	0.084731, 	6730000
67399, 	0.084668, 	6740000
67499, 	0.084588, 	6750000
67599, 	0.084493, 	6760000
67699, 	0.084385, 	6770000
67799, 	0.084283, 	6780000
67899, 	0.084184, 	6790000
67999, 	0.084120, 	6800000
68099, 	0.084034, 	6810000
68199, 	0.083958, 	6820000
68299, 	0.083888, 	6830000
68399, 	0.083788, 	6840000
68499, 	0.083694, 	6850000
68599, 	0.083599, 	6860000
68699, 	0.083508, 	6870000
68799, 	0.083415, 	6880000
68899, 	0.083333, 	6890000
68999, 	0.083247, 	6900000
69099, 	0.083150, 	6910000
69199, 	0.083089, 	6920000
69299, 	0.083016, 	6930000
69399, 	0.082948, 	6940000
69499, 	0.082872, 	6950000
69599, 	0.082802, 	6960000
69699, 	0.082716, 	6970000
69799, 	0.082618, 	6980000
69899, 	0.082526, 	6990000
69999, 	0.082451, 	7000000
70099, 	0.082369, 	7010000
70199, 	0.082278, 	7020000
70299, 	0.082217, 	7030000
70399, 	0.082153, 	7040000
70499, 	0.082049, 	7050000
70599, 	0.081960, 	7060000
70699, 	0.081870, 	7070000
70799, 	0.081778, 	7080000
70899, 	0.081692, 	7090000
70999, 	0.081625, 	7100000
71099, 	0.081528, 	7110000
71199, 	0.081447, 	7120000
71299, 	0.081406, 	7130000
71399, 	0.081308, 	7140000
71499, 	0.081217, 	7150000
71599, 	0.081138, 	7160000
71699, 	0.081063, 	7170000
71799, 	0.081003, 	7180000
71899, 	0.080925, 	7190000
71999, 	0.080847, 	7200000
72099, 	0.080773, 	7210000
72199, 	0.080690, 	7220000
72299, 	0.080611, 	7230000
72399, 	0.080524, 	7240000
72499, 	0.080441, 	7250000
72599, 	0.080356, 	7260000
72699, 	0.080265, 	7270000
72799, 	0.080199, 	7280000
72899, 	0.080101, 	7290000
72999, 	0.080004, 	7300000
73099, 	0.079932, 	7310000
73199, 	0.079857, 	7320000
73299, 	0.079768, 	7330000
73399, 	0.079687, 	7340000
73499, 	0.079593, 	7350000
73599, 	0.079531, 	7360000
73699, 	0.079463, 	7370000
73799, 	0.079377, 	7380000
73899, 	0.079319, 	7390000
73999, 	0.079246, 	7400000
74099, 	0.079173, 	7410000
74199, 	0.079101, 	7420000
74299, 	0.079031, 	7430000
74399, 	0.078966, 	7440000
74499, 	0.078876, 	7450000
74599, 	0.078796, 	7460000
74699, 	0.078709, 	7470000
74799, 	0.078619, 	7480000
74899, 	0.078564, 	7490000
74999, 	0.078519, 	7500000
75099, 	0.078455, 	7510000
75199, 	0.078368, 	7520000
75299, 	0.078290, 	7530000
75399, 	0.078235, 	7540000
75499, 	0.078169, 	7550000
75599, 	0.078097, 	7560000
75699, 	0.078011, 	7570000
75799, 	0.077943, 	7580000
75899, 	0.077875, 	7590000
75999, 	0.077793, 	7600000
76099, 	0.077733, 	7610000
76199, 	0.077689, 	7620000
76299, 	0.077635, 	7630000
76399, 	0.077557, 	7640000
76499, 	0.077470, 	7650000
76599, 	0.077391, 	7660000
76699, 	0.077308, 	7670000
76799, 	0.077272, 	7680000
76899, 	0.077197, 	7690000
76999, 	0.077114, 	7700000
77099, 	0.077038, 	7710000
77199, 	0.076967, 	7720000
77299, 	0.076907, 	7730000
77399, 	0.076836, 	7740000
77499, 	0.076763, 	7750000
77599, 	0.076704, 	7760000
77699, 	0.076629, 	7770000
77799, 	0.076553, 	7780000
77899, 	0.076472, 	7790000
77999, 	0.076393, 	7800000
78099, 	0.076326, 	7810000
78199, 	0.076258, 	7820000
78299, 	0.076183, 	7830000
78399, 	0.076099, 	7840000
78499, 	0.076020, 	7850000
78599, 	0.075957, 	7860000
78699, 	0.075876, 	7870000
78799, 	0.075812, 	7880000
78899, 	0.075747, 	7890000
78999, 	0.075680, 	7900000
79099, 	0.075620, 	7910000
79199, 	0.075546, 	7920000
79299, 	0.075476, 	7930000
79399, 	0.075409, 	7940000
79499, 	0.075353, 	7950000
79599, 	0.075290, 	7960000
79699, 	0.075214, 	7970000
79799, 	0.075143, 	7980000
79899, 	0.075086, 	7990000
79999, 	0.075022, 	8000000
80099, 	0.074949, 	8010000
80199, 	0.074906, 	8020000
80299, 	0.074850, 	8030000
80399, 	0.074797, 	8040000
80499, 	0.074715, 	8050000
80599, 	0.074674, 	8060000
80699, 	0.074605, 	8070000
80799, 	0.074530, 	8080000
80899, 	0.074464, 	8090000
80999, 	0.074397, 	8100000
81099, 	0.074334, 	8110000
81199, 	0.074257, 	8120000
81299, 	0.074195, 	8130000
81399, 	0.074143, 	8140000
81499, 	0.074076, 	8150000
81599, 	0.074023, 	8160000
81699, 	0.073961, 	8170000
81799, 	0.073906, 	8180000
81899, 	0.073832, 	8190000
81999, 	0.073795, 	8200000
82099, 	0.073728, 	8210000
82199, 	0.073678, 	8220000
82299, 	0.073642, 	8230000
82399, 	0.073580, 	8240000
82499, 	0.073526, 	8250000
82599, 	0.073464, 	8260000
82699, 	0.073420, 	8270000
82799, 	0.073349, 	8280000
82899, 	0.073293, 	8290000
82999, 	0.073234, 	8300000
83099, 	0.073187, 	8310000
83199, 	0.073135, 	8320000
83299, 	0.073084, 	8330000
83399, 	0.073033, 	8340000
83499, 	0.072980, 	8350000
83599, 	0.072929, 	8360000
83699, 	0.072874, 	8370000
83799, 	0.072814, 	8380000
83899, 	0.072737, 	8390000
83999, 	0.072671, 	8400000
84099, 	0.072617, 	8410000
84199, 	0.072550, 	8420000
84299, 	0.072491, 	8430000
84399, 	0.072420, 	8440000
84499, 	0.072373, 	8450000
84599, 	0.072307, 	8460000
84699, 	0.072249, 	8470000
84799, 	0.072186, 	8480000
84899, 	0.072129, 	8490000
84999, 	0.072079, 	8500000
85099, 	0.072008, 	8510000
85199, 	0.071946, 	8520000
85299, 	0.071885, 	8530000
85399, 	0.071823, 	8540000
85499, 	0.071769, 	8550000
85599, 	0.071698, 	8560000
85699, 	0.071652, 	8570000
85799, 	0.071583, 	8580000
85899, 	0.071532, 	8590000
85999, 	0.071479, 	8600000
86099, 	0.071426, 	8610000
86199, 	0.071371, 	8620000
86299, 	0.071319, 	8630000
86399, 	0.071258, 	8640000
86499, 	0.071216, 	8650000
86599, 	0.071161, 	8660000
86699, 	0.071101, 	8670000
86799, 	0.071061, 	8680000
86899, 	0.071004, 	8690000
86999, 	0.070961, 	8700000
87099, 	0.070917, 	8710000
87199, 	0.070864, 	8720000
87299, 	0.070804, 	8730000
87399, 	0.070764, 	8740000
87499, 	0.070699, 	8750000
87599, 	0.070662, 	8760000
87699, 	0.070616, 	8770000
87799, 	0.070551, 	8780000
87899, 	0.070490, 	8790000
87999, 	0.070436, 	8800000
88099, 	0.070378, 	8810000
88199, 	0.070314, 	8820000
88299, 	0.070278, 	8830000
88399, 	0.070233, 	8840000
88499, 	0.070190, 	8850000
88599, 	0.070148, 	8860000
88699, 	0.070093, 	8870000
88799, 	0.070032, 	8880000
88899, 	0.069981, 	8890000
88999, 	0.069927, 	8900000
89099, 	0.069870, 	8910000
89199, 	0.069815, 	8920000
89299, 	0.069792, 	8930000
89399, 	0.069737, 	8940000
89499, 	0.069673, 	8950000
89599, 	0.069626, 	8960000
89699, 	0.069578, 	8970000
89799, 	0.069529, 	8980000
89899, 	0.069486, 	8990000
89999, 	0.069431, 	9000000
90099, 	0.069377, 	9010000
90199, 	0.069327, 	9020000
90299, 	0.069291, 	9030000
90399, 	0.069247, 	9040000
90499, 	0.069193, 	9050000
90599, 	0.069157, 	9060000
90699, 	0.069103, 	9070000
90799, 	0.069056, 	9080000
90899, 	0.069009, 	9090000
90999, 	0.068960, 	9100000
91099, 	0.068901, 	9110000
91199, 	0.068854, 	9120000
91299, 	0.068818, 	9130000
91399, 	0.068778, 	9140000
91499, 	0.068724, 	9150000
91599, 	0.068674, 	9160000
91699, 	0.068631, 	9170000
91799, 	0.068587, 	9180000
91899, 	0.068534, 	9190000
91999, 	0.068483, 	9200000
92099, 	0.068433, 	9210000
92199, 	0.068393, 	9220000
92299, 	0.068345, 	9230000
92399, 	0.068293, 	9240000
92499, 	0.068247, 	9250000
92599, 	0.068204, 	9260000
92699, 	0.068161, 	9270000
92799, 	0.068121, 	9280000
92899, 	0.068062, 	9290000
92999, 	0.068022, 	9300000
93099, 	0.067979, 	9310000
93199, 	0.067931, 	9320000
93299, 	0.067891, 	9330000
93399, 	0.067846, 	9340000
93499, 	0.067803, 	9350000
93599, 	0.067765, 	9360000
93699, 	0.067714, 	9370000
93799, 	0.067656, 	9380000
93899, 	0.067601, 	9390000
93999, 	0.067542, 	9400000
94099, 	0.067497, 	9410000
94199, 	0.067450, 	9420000
94299, 	0.067411, 	9430000
94399, 	0.067359, 	9440000
94499, 	0.067315, 	9450000
94599, 	0.067262, 	9460000
94699, 	0.067222, 	9470000
94799, 	0.067178, 	9480000
94899, 	0.067136, 	9490000
94999, 	0.067079, 	9500000
95099, 	0.067046, 	9510000
95199, 	0.066986, 	9520000
95299, 	0.066940, 	9530000
95399, 	0.066911, 	9540000
95499, 	0.066861, 	9550000
95599, 	0.066825, 	9560000
95699, 	0.066781, 	9570000
95799, 	0.066738, 	9580000
95899, 	0.066685, 	9590000
95999, 	0.066631, 	9600000
96099, 	0.066597, 	9610000
96199, 	0.066541, 	9620000
96299, 	0.066489, 	9630000
96399, 	0.066454, 	9640000
96499, 	0.066406, 	9650000
96599, 	0.066353, 	9660000
96699, 	0.066313, 	9670000
96799, 	0.066253, 	9680000
96899, 	0.066218, 	9690000
96999, 	0.066171, 	9700000
97099, 	0.066120, 	9710000
97199, 	0.066072, 	9720000
97299, 	0.066029, 	9730000
97399, 	0.065981, 	9740000
97499, 	0.065946, 	9750000
97599, 	0.065898, 	9760000
97699, 	0.065858, 	9770000
97799, 	0.065807, 	9780000
97899, 	0.065756, 	9790000
97999, 	0.065707, 	9800000
98099, 	0.065673, 	9810000
98199, 	0.065618, 	9820000
98299, 	0.065565, 	9830000
98399, 	0.065515, 	9840000
98499, 	0.065491, 	9850000
98599, 	0.065451, 	9860000
98699, 	0.065424, 	9870000
98799, 	0.065376, 	9880000
98899, 	0.065330, 	9890000
98999, 	0.065282, 	9900000
99099, 	0.065247, 	9910000
99199, 	0.065205, 	9920000
99299, 	0.065153, 	9930000
99399, 	0.065111, 	9940000
99499, 	0.065068, 	9950000
99599, 	0.065021, 	9960000
99699, 	0.064984, 	9970000
99799, 	0.064944, 	9980000
99899, 	0.064899, 	9990000
99999, 	0.064851, 	10000000


==> src/fig/bernoulli/baseline/sparse-max-dewa-m-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.222222, 	2000
199, 	0.261307, 	4000
299, 	0.270903, 	6000
399, 	0.278195, 	8000
499, 	0.278557, 	10000
599, 	0.280467, 	12000
699, 	0.268956, 	14000
799, 	0.269086, 	16000
899, 	0.268076, 	18000
999, 	0.272272, 	20000
1099, 	0.272975, 	22000
1199, 	0.276897, 	24000
1299, 	0.280216, 	26000
1399, 	0.275197, 	28000
1499, 	0.268846, 	30000
1599, 	0.264540, 	32000
1699, 	0.263685, 	34000
1799, 	0.259589, 	36000
1899, 	0.258557, 	38000
1999, 	0.260630, 	40000
2099, 	0.261077, 	42000
2199, 	0.257844, 	44000
2299, 	0.259243, 	46000
2399, 	0.260942, 	48000
2499, 	0.259704, 	50000
2599, 	0.263948, 	52000
2699, 	0.265283, 	54000
2799, 	0.266524, 	56000
2899, 	0.264229, 	58000
2999, 	0.260754, 	60000
3099, 	0.263311, 	62000
3199, 	0.259769, 	64000
3299, 	0.261898, 	66000
3399, 	0.259782, 	68000
3499, 	0.258931, 	70000
3599, 	0.258405, 	72000
3699, 	0.257097, 	74000
3799, 	0.257699, 	76000
3899, 	0.259297, 	78000
3999, 	0.261065, 	80000
4099, 	0.258844, 	82000
4199, 	0.258157, 	84000
4299, 	0.259130, 	86000
4399, 	0.258468, 	88000
4499, 	0.259391, 	90000
4599, 	0.258317, 	92000
4699, 	0.258778, 	94000
4799, 	0.258387, 	96000
4899, 	0.255358, 	98000
4999, 	0.257251, 	100000
5099, 	0.259267, 	102000
5199, 	0.260435, 	104000
5299, 	0.261747, 	106000
5399, 	0.261159, 	108000
5499, 	0.261320, 	110000
5599, 	0.259868, 	112000
5699, 	0.261274, 	114000
5799, 	0.262804, 	116000
5899, 	0.261231, 	118000
5999, 	0.258543, 	120000
6099, 	0.257419, 	122000
6199, 	0.257945, 	124000
6299, 	0.257501, 	126000
6399, 	0.255821, 	128000
6499, 	0.254808, 	130000
6599, 	0.253372, 	132000
6699, 	0.252426, 	134000
6799, 	0.252831, 	136000
6899, 	0.253080, 	138000
6999, 	0.251893, 	140000
7099, 	0.252289, 	142000
7199, 	0.251979, 	144000
7299, 	0.252226, 	146000
7399, 	0.253007, 	148000
7499, 	0.253634, 	150000
7599, 	0.253060, 	152000
7699, 	0.252760, 	154000
7799, 	0.252212, 	156000
7899, 	0.249399, 	158000
7999, 	0.248781, 	160000
8099, 	0.248796, 	162000
8199, 	0.247225, 	164000
8299, 	0.248584, 	166000
8399, 	0.247768, 	168000
8499, 	0.247441, 	170000
8599, 	0.249215, 	172000
8699, 	0.247960, 	174000
8799, 	0.248210, 	176000
8899, 	0.249017, 	178000
8999, 	0.248250, 	180000
9099, 	0.247500, 	182000
9199, 	0.246549, 	184000
9299, 	0.244973, 	186000
9399, 	0.245452, 	188000
9499, 	0.244131, 	190000
9599, 	0.244400, 	192000
9699, 	0.244046, 	194000
9799, 	0.244311, 	196000
9899, 	0.244671, 	198000
9999, 	0.244524, 	200000
10099, 	0.244579, 	202000
10199, 	0.245024, 	204000
10299, 	0.244684, 	206000
10399, 	0.245120, 	208000
10499, 	0.244690, 	210000
10599, 	0.244457, 	212000
10699, 	0.244789, 	214000
10799, 	0.245300, 	216000
10899, 	0.245619, 	218000
10999, 	0.246659, 	220000
11099, 	0.246869, 	222000
11199, 	0.246361, 	224000
11299, 	0.246216, 	226000
11399, 	0.246425, 	228000
11499, 	0.246543, 	230000
11599, 	0.246314, 	232000
11699, 	0.246089, 	234000
11799, 	0.246462, 	236000
11899, 	0.246827, 	238000
11999, 	0.248104, 	240000
12099, 	0.248285, 	242000
12199, 	0.248135, 	244000
12299, 	0.248069, 	246000
12399, 	0.248085, 	248000
12499, 	0.248260, 	250000
12599, 	0.248512, 	252000
12699, 	0.248524, 	254000
12799, 	0.248379, 	256000
12899, 	0.247461, 	258000
12999, 	0.248250, 	260000
13099, 	0.246660, 	262000
13199, 	0.247670, 	264000
13299, 	0.248064, 	266000
13399, 	0.248153, 	268000
13499, 	0.248315, 	270000
13599, 	0.248254, 	272000
13699, 	0.248120, 	274000
13799, 	0.247409, 	276000
13899, 	0.247068, 	278000
13999, 	0.246232, 	280000
14099, 	0.246046, 	282000
14199, 	0.245792, 	284000
14299, 	0.246800, 	286000
14399, 	0.247170, 	288000
14499, 	0.246983, 	290000
14599, 	0.246866, 	292000
14699, 	0.246547, 	294000
14799, 	0.245827, 	296000
14899, 	0.245453, 	298000
14999, 	0.245150, 	300000
15099, 	0.245049, 	302000
15199, 	0.245542, 	304000
15299, 	0.245506, 	306000
15399, 	0.244821, 	308000
15499, 	0.244274, 	310000
15599, 	0.244439, 	312000
15699, 	0.244920, 	314000
15799, 	0.245459, 	316000
15899, 	0.245990, 	318000
15999, 	0.246265, 	320000
16099, 	0.246413, 	322000
16199, 	0.246435, 	324000
16299, 	0.246027, 	326000
16399, 	0.245747, 	328000
16499, 	0.245894, 	330000
16599, 	0.245617, 	332000
16699, 	0.246063, 	334000
16799, 	0.245312, 	336000
16899, 	0.244571, 	338000
16999, 	0.245073, 	340000
17099, 	0.245628, 	342000
17199, 	0.244840, 	344000
17299, 	0.245448, 	346000
17399, 	0.244842, 	348000
17499, 	0.244528, 	350000
17599, 	0.244389, 	352000
17699, 	0.244534, 	354000
17799, 	0.244059, 	356000
17899, 	0.243533, 	358000
17999, 	0.243291, 	360000
18099, 	0.243273, 	362000
18199, 	0.243805, 	364000
18299, 	0.243347, 	366000
18399, 	0.243763, 	368000
18499, 	0.243689, 	370000
18599, 	0.243723, 	372000
18699, 	0.244184, 	374000
18799, 	0.244162, 	376000
18899, 	0.244193, 	378000
18999, 	0.244644, 	380000
19099, 	0.244777, 	382000
19199, 	0.244648, 	384000
19299, 	0.244365, 	386000
19399, 	0.244291, 	388000
19499, 	0.243859, 	390000
19599, 	0.243788, 	392000
19699, 	0.243667, 	394000
19799, 	0.243750, 	396000
19899, 	0.243329, 	398000
19999, 	0.243712, 	400000
20099, 	0.243594, 	402000
20199, 	0.243032, 	404000
20299, 	0.242968, 	406000
20399, 	0.242953, 	408000
20499, 	0.242890, 	410000
20599, 	0.243167, 	412000
20699, 	0.243442, 	414000
20799, 	0.243425, 	416000
20899, 	0.243409, 	418000
20999, 	0.243393, 	420000
21099, 	0.243756, 	422000
21199, 	0.243927, 	424000
21299, 	0.244096, 	426000
21399, 	0.244451, 	428000
21499, 	0.244104, 	430000
21599, 	0.244085, 	432000
21699, 	0.243836, 	434000
21799, 	0.244186, 	436000
21899, 	0.244486, 	438000
21999, 	0.243966, 	440000
22099, 	0.244445, 	442000
22199, 	0.244470, 	444000
22299, 	0.244585, 	446000
22399, 	0.244386, 	448000
22499, 	0.244544, 	450000
22599, 	0.244745, 	452000
22699, 	0.245033, 	454000
22799, 	0.245537, 	456000
22899, 	0.245164, 	458000
22999, 	0.245141, 	460000
23099, 	0.245076, 	462000
23199, 	0.245269, 	464000
23299, 	0.245504, 	466000
23399, 	0.245481, 	468000
23499, 	0.244947, 	470000
23599, 	0.245349, 	472000
23699, 	0.244694, 	474000
23799, 	0.245262, 	476000
23899, 	0.245282, 	478000
23999, 	0.245594, 	480000
24099, 	0.245736, 	482000
24199, 	0.245878, 	484000
24299, 	0.246306, 	486000
24399, 	0.246649, 	488000
24499, 	0.246214, 	490000
24599, 	0.246189, 	492000
24699, 	0.246042, 	494000
24799, 	0.246099, 	496000
24899, 	0.245673, 	498000
24999, 	0.245730, 	500000
25099, 	0.245946, 	502000
25199, 	0.245922, 	504000
25299, 	0.246018, 	506000
25399, 	0.245758, 	508000
25499, 	0.245892, 	510000
25599, 	0.245517, 	512000
25699, 	0.245885, 	514000
25799, 	0.246095, 	516000
25899, 	0.246110, 	518000
25999, 	0.246356, 	520000
26099, 	0.246408, 	522000
26199, 	0.246269, 	524000
26299, 	0.246321, 	526000
26399, 	0.246676, 	528000
26499, 	0.246802, 	530000
26599, 	0.246551, 	532000
26699, 	0.246376, 	534000
26799, 	0.246464, 	536000
26899, 	0.246552, 	538000
26999, 	0.247009, 	540000
27099, 	0.247500, 	542000
27199, 	0.247693, 	544000
27299, 	0.247775, 	546000
27399, 	0.247965, 	548000
27499, 	0.248045, 	550000
27599, 	0.248523, 	552000
27699, 	0.248240, 	554000
27799, 	0.248462, 	556000
27899, 	0.248360, 	558000
27999, 	0.247866, 	560000
28099, 	0.247518, 	562000
28199, 	0.247846, 	564000
28299, 	0.248065, 	566000
28399, 	0.248213, 	568000
28499, 	0.248289, 	570000
28599, 	0.248295, 	572000
28699, 	0.248162, 	574000
28799, 	0.247647, 	576000
28899, 	0.247275, 	578000
28999, 	0.246940, 	580000
29099, 	0.246675, 	582000
29199, 	0.246652, 	584000
29299, 	0.246220, 	586000
29399, 	0.245791, 	588000
29499, 	0.245568, 	590000
29599, 	0.245076, 	592000
29699, 	0.244621, 	594000
29799, 	0.244102, 	596000
29899, 	0.243821, 	598000
29999, 	0.243741, 	600000
30099, 	0.243330, 	602000
30199, 	0.243121, 	604000
30299, 	0.242648, 	606000
30399, 	0.242245, 	608000
30499, 	0.241877, 	610000
30599, 	0.241446, 	612000
30699, 	0.240952, 	614000
30799, 	0.240170, 	616000
30899, 	0.239393, 	618000
30999, 	0.238621, 	620000
31099, 	0.237853, 	622000
31199, 	0.237091, 	624000
31299, 	0.236333, 	626000
31399, 	0.235581, 	628000
31499, 	0.234833, 	630000
31599, 	0.234090, 	632000
31699, 	0.233351, 	634000
31799, 	0.232617, 	636000
31899, 	0.231888, 	638000
31999, 	0.231163, 	640000
32099, 	0.230443, 	642000
32199, 	0.229728, 	644000
32299, 	0.229016, 	646000
32399, 	0.228310, 	648000
32499, 	0.227607, 	650000
32599, 	0.226909, 	652000
32699, 	0.226215, 	654000
32799, 	0.225525, 	656000
32899, 	0.224840, 	658000
32999, 	0.224158, 	660000
33099, 	0.223481, 	662000
33199, 	0.222808, 	664000
33299, 	0.222139, 	666000
33399, 	0.221474, 	668000
33499, 	0.220813, 	670000
33599, 	0.220155, 	672000
33699, 	0.219502, 	674000
33799, 	0.218853, 	676000
33899, 	0.218207, 	678000
33999, 	0.217565, 	680000
34099, 	0.216927, 	682000
34199, 	0.216293, 	684000
34299, 	0.215662, 	686000
34399, 	0.215035, 	688000
34499, 	0.214412, 	690000
34599, 	0.213792, 	692000
34699, 	0.213176, 	694000
34799, 	0.212564, 	696000
34899, 	0.211954, 	698000
34999, 	0.211349, 	700000
35099, 	0.210747, 	702000
35199, 	0.210148, 	704000
35299, 	0.209553, 	706000
35399, 	0.208961, 	708000
35499, 	0.208372, 	710000
35599, 	0.207787, 	712000
35699, 	0.207205, 	714000
35799, 	0.206626, 	716000
35899, 	0.206050, 	718000
35999, 	0.205478, 	720000
36099, 	0.204909, 	722000
36199, 	0.204343, 	724000
36299, 	0.203780, 	726000
36399, 	0.203220, 	728000
36499, 	0.202663, 	730000
36599, 	0.202109, 	732000
36699, 	0.201559, 	734000
36799, 	0.201011, 	736000
36899, 	0.200466, 	738000
36999, 	0.199924, 	740000
37099, 	0.199385, 	742000
37199, 	0.198849, 	744000
37299, 	0.198316, 	746000
37399, 	0.197786, 	748000
37499, 	0.197259, 	750000
37599, 	0.196734, 	752000
37699, 	0.196212, 	754000
37799, 	0.195693, 	756000
37899, 	0.195177, 	758000
37999, 	0.194663, 	760000
38099, 	0.194152, 	762000
38199, 	0.193644, 	764000
38299, 	0.193138, 	766000
38399, 	0.192635, 	768000
38499, 	0.192135, 	770000
38599, 	0.191637, 	772000
38699, 	0.191142, 	774000
38799, 	0.190649, 	776000
38899, 	0.190159, 	778000
38999, 	0.189672, 	780000
39099, 	0.189186, 	782000
39199, 	0.188704, 	784000
39299, 	0.188224, 	786000
39399, 	0.187746, 	788000
39499, 	0.187271, 	790000
39599, 	0.186798, 	792000
39699, 	0.186327, 	794000
39799, 	0.185859, 	796000
39899, 	0.185393, 	798000
39999, 	0.184930, 	800000
40099, 	0.184468, 	802000
40199, 	0.184010, 	804000
40299, 	0.183553, 	806000
40399, 	0.183099, 	808000
40499, 	0.182646, 	810000
40599, 	0.182197, 	812000
40699, 	0.181749, 	814000
40799, 	0.181303, 	816000
40899, 	0.180860, 	818000
40999, 	0.180419, 	820000
41099, 	0.179980, 	822000
41199, 	0.179543, 	824000
41299, 	0.179108, 	826000
41399, 	0.178676, 	828000
41499, 	0.178245, 	830000
41599, 	0.177817, 	832000
41699, 	0.177390, 	834000
41799, 	0.176966, 	836000
41899, 	0.176544, 	838000
41999, 	0.176123, 	840000
42099, 	0.175705, 	842000
42199, 	0.175289, 	844000
42299, 	0.174874, 	846000
42399, 	0.174462, 	848000
42499, 	0.174051, 	850000
42599, 	0.173643, 	852000
42699, 	0.173236, 	854000
42799, 	0.172831, 	856000
42899, 	0.172428, 	858000
42999, 	0.172027, 	860000
43099, 	0.171628, 	862000
43199, 	0.171231, 	864000
43299, 	0.170835, 	866000
43399, 	0.170442, 	868000
43499, 	0.170050, 	870000
43599, 	0.169660, 	872000
43699, 	0.169272, 	874000
43799, 	0.168885, 	876000
43899, 	0.168500, 	878000
43999, 	0.168117, 	880000
44099, 	0.167736, 	882000
44199, 	0.167357, 	884000
44299, 	0.166979, 	886000
44399, 	0.166603, 	888000
44499, 	0.166228, 	890000
44599, 	0.165856, 	892000
44699, 	0.165485, 	894000
44799, 	0.165115, 	896000
44899, 	0.164748, 	898000
44999, 	0.164381, 	900000
45099, 	0.164017, 	902000
45199, 	0.163654, 	904000
45299, 	0.163293, 	906000
45399, 	0.162933, 	908000
45499, 	0.162575, 	910000
45599, 	0.162218, 	912000
45699, 	0.161863, 	914000
45799, 	0.161510, 	916000
45899, 	0.161158, 	918000
45999, 	0.160808, 	920000
46099, 	0.160459, 	922000
46199, 	0.160112, 	924000
46299, 	0.159766, 	926000
46399, 	0.159422, 	928000
46499, 	0.159079, 	930000
46599, 	0.158737, 	932000
46699, 	0.158397, 	934000
46799, 	0.158059, 	936000
46899, 	0.157722, 	938000
46999, 	0.157386, 	940000
47099, 	0.157052, 	942000
47199, 	0.156719, 	944000
47299, 	0.156388, 	946000
47399, 	0.156058, 	948000
47499, 	0.155730, 	950000
47599, 	0.155402, 	952000
47699, 	0.155077, 	954000
47799, 	0.154752, 	956000
47899, 	0.154429, 	958000
47999, 	0.154107, 	960000
48099, 	0.153787, 	962000
48199, 	0.153468, 	964000
48299, 	0.153150, 	966000
48399, 	0.152834, 	968000
48499, 	0.152519, 	970000
48599, 	0.152205, 	972000
48699, 	0.151892, 	974000
48799, 	0.151581, 	976000
48899, 	0.151271, 	978000
48999, 	0.150962, 	980000
49099, 	0.150655, 	982000
49199, 	0.150349, 	984000
49299, 	0.150044, 	986000
49399, 	0.149740, 	988000
49499, 	0.149437, 	990000
49599, 	0.149136, 	992000
49699, 	0.148836, 	994000
49799, 	0.148537, 	996000
49899, 	0.148239, 	998000
49999, 	0.147943, 	1000000
50099, 	0.147648, 	1002000
50199, 	0.147354, 	1004000
50299, 	0.147061, 	1006000
50399, 	0.146769, 	1008000
50499, 	0.146478, 	1010000
50599, 	0.146189, 	1012000
50699, 	0.145900, 	1014000
50799, 	0.145613, 	1016000
50899, 	0.145327, 	1018000
50999, 	0.145042, 	1020000
51099, 	0.144758, 	1022000
51199, 	0.144475, 	1024000
51299, 	0.144194, 	1026000
51399, 	0.143913, 	1028000
51499, 	0.143634, 	1030000
51599, 	0.143355, 	1032000
51699, 	0.143078, 	1034000
51799, 	0.142802, 	1036000
51899, 	0.142527, 	1038000
51999, 	0.142253, 	1040000
52099, 	0.141980, 	1042000
52199, 	0.141708, 	1044000
52299, 	0.141437, 	1046000
52399, 	0.141167, 	1048000
52499, 	0.140898, 	1050000
52599, 	0.140630, 	1052000
52699, 	0.140363, 	1054000
52799, 	0.140097, 	1056000
52899, 	0.139833, 	1058000
52999, 	0.139569, 	1060000
53099, 	0.139306, 	1062000
53199, 	0.139044, 	1064000
53299, 	0.138783, 	1066000
53399, 	0.138523, 	1068000
53499, 	0.138264, 	1070000
53599, 	0.138006, 	1072000
53699, 	0.137749, 	1074000
53799, 	0.137493, 	1076000
53899, 	0.137238, 	1078000
53999, 	0.136984, 	1080000
54099, 	0.136731, 	1082000
54199, 	0.136479, 	1084000
54299, 	0.136227, 	1086000
54399, 	0.135977, 	1088000
54499, 	0.135727, 	1090000
54599, 	0.135479, 	1092000
54699, 	0.135231, 	1094000
54799, 	0.134984, 	1096000
54899, 	0.134738, 	1098000
54999, 	0.134493, 	1100000
55099, 	0.134249, 	1102000
55199, 	0.134006, 	1104000
55299, 	0.133764, 	1106000
55399, 	0.133522, 	1108000
55499, 	0.133282, 	1110000
55599, 	0.133042, 	1112000
55699, 	0.132803, 	1114000
55799, 	0.132565, 	1116000
55899, 	0.132328, 	1118000
55999, 	0.132092, 	1120000
56099, 	0.131856, 	1122000
56199, 	0.131622, 	1124000
56299, 	0.131388, 	1126000
56399, 	0.131155, 	1128000
56499, 	0.130923, 	1130000
56599, 	0.130691, 	1132000
56699, 	0.130461, 	1134000
56799, 	0.130231, 	1136000
56899, 	0.130002, 	1138000
56999, 	0.129774, 	1140000
57099, 	0.129547, 	1142000
57199, 	0.129320, 	1144000
57299, 	0.129095, 	1146000
57399, 	0.128870, 	1148000
57499, 	0.128646, 	1150000
57599, 	0.128422, 	1152000
57699, 	0.128200, 	1154000
57799, 	0.127978, 	1156000
57899, 	0.127757, 	1158000
57999, 	0.127537, 	1160000
58099, 	0.127317, 	1162000
58199, 	0.127098, 	1164000
58299, 	0.126880, 	1166000
58399, 	0.126663, 	1168000
58499, 	0.126447, 	1170000
58599, 	0.126231, 	1172000
58699, 	0.126016, 	1174000
58799, 	0.125801, 	1176000
58899, 	0.125588, 	1178000
58999, 	0.125375, 	1180000
59099, 	0.125163, 	1182000
59199, 	0.124951, 	1184000
59299, 	0.124741, 	1186000
59399, 	0.124531, 	1188000
59499, 	0.124321, 	1190000
59599, 	0.124113, 	1192000
59699, 	0.123905, 	1194000
59799, 	0.123698, 	1196000
59899, 	0.123491, 	1198000
59999, 	0.123285, 	1200000
60099, 	0.123080, 	1202000
60199, 	0.122876, 	1204000
60299, 	0.122672, 	1206000
60399, 	0.122469, 	1208000
60499, 	0.122266, 	1210000
60599, 	0.122065, 	1212000
60699, 	0.121864, 	1214000
60799, 	0.121663, 	1216000
60899, 	0.121463, 	1218000
60999, 	0.121264, 	1220000
61099, 	0.121066, 	1222000
61199, 	0.120868, 	1224000
61299, 	0.120671, 	1226000
61399, 	0.120474, 	1228000
61499, 	0.120278, 	1230000
61599, 	0.120083, 	1232000
61699, 	0.119888, 	1234000
61799, 	0.119694, 	1236000
61899, 	0.119501, 	1238000
61999, 	0.119308, 	1240000
62099, 	0.119116, 	1242000
62199, 	0.118925, 	1244000
62299, 	0.118734, 	1246000
62399, 	0.118544, 	1248000
62499, 	0.118354, 	1250000
62599, 	0.118165, 	1252000
62699, 	0.117976, 	1254000
62799, 	0.117788, 	1256000
62899, 	0.117601, 	1258000
62999, 	0.117415, 	1260000
63099, 	0.117228, 	1262000
63199, 	0.117043, 	1264000
63299, 	0.116858, 	1266000
63399, 	0.116674, 	1268000
63499, 	0.116490, 	1270000
63599, 	0.116307, 	1272000
63699, 	0.116124, 	1274000
63799, 	0.115942, 	1276000
63899, 	0.115761, 	1278000
63999, 	0.115580, 	1280000
64099, 	0.115400, 	1282000
64199, 	0.115220, 	1284000
64299, 	0.115041, 	1286000
64399, 	0.114862, 	1288000
64499, 	0.114684, 	1290000
64599, 	0.114506, 	1292000
64699, 	0.114329, 	1294000
64799, 	0.114153, 	1296000
64899, 	0.113977, 	1298000
64999, 	0.113802, 	1300000
65099, 	0.113627, 	1302000
65199, 	0.113453, 	1304000
65299, 	0.113279, 	1306000
65399, 	0.113106, 	1308000
65499, 	0.112933, 	1310000
65599, 	0.112761, 	1312000
65699, 	0.112589, 	1314000
65799, 	0.112418, 	1316000
65899, 	0.112248, 	1318000
65999, 	0.112077, 	1320000
66099, 	0.111908, 	1322000
66199, 	0.111739, 	1324000
66299, 	0.111570, 	1326000
66399, 	0.111402, 	1328000
66499, 	0.111235, 	1330000
66599, 	0.111068, 	1332000
66699, 	0.110901, 	1334000
66799, 	0.110735, 	1336000
66899, 	0.110570, 	1338000
66999, 	0.110405, 	1340000
67099, 	0.110240, 	1342000
67199, 	0.110076, 	1344000
67299, 	0.109912, 	1346000
67399, 	0.109749, 	1348000
67499, 	0.109587, 	1350000
67599, 	0.109425, 	1352000
67699, 	0.109263, 	1354000
67799, 	0.109102, 	1356000
67899, 	0.108941, 	1358000
67999, 	0.108781, 	1360000
68099, 	0.108621, 	1362000
68199, 	0.108462, 	1364000
68299, 	0.108303, 	1366000
68399, 	0.108145, 	1368000
68499, 	0.107987, 	1370000
68599, 	0.107830, 	1372000
68699, 	0.107673, 	1374000
68799, 	0.107516, 	1376000
68899, 	0.107360, 	1378000
68999, 	0.107204, 	1380000
69099, 	0.107049, 	1382000
69199, 	0.106895, 	1384000
69299, 	0.106740, 	1386000
69399, 	0.106587, 	1388000
69499, 	0.106433, 	1390000
69599, 	0.106280, 	1392000
69699, 	0.106128, 	1394000
69799, 	0.105976, 	1396000
69899, 	0.105824, 	1398000
69999, 	0.105673, 	1400000
70099, 	0.105522, 	1402000
70199, 	0.105372, 	1404000
70299, 	0.105222, 	1406000
70399, 	0.105073, 	1408000
70499, 	0.104923, 	1410000
70599, 	0.104775, 	1412000
70699, 	0.104627, 	1414000
70799, 	0.104479, 	1416000
70899, 	0.104332, 	1418000
70999, 	0.104185, 	1420000
71099, 	0.104038, 	1422000
71199, 	0.103892, 	1424000
71299, 	0.103746, 	1426000
71399, 	0.103601, 	1428000
71499, 	0.103456, 	1430000
71599, 	0.103311, 	1432000
71699, 	0.103167, 	1434000
71799, 	0.103024, 	1436000
71899, 	0.102880, 	1438000
71999, 	0.102738, 	1440000
72099, 	0.102595, 	1442000
72199, 	0.102453, 	1444000
72299, 	0.102311, 	1446000
72399, 	0.102170, 	1448000
72499, 	0.102029, 	1450000
72599, 	0.101888, 	1452000
72699, 	0.101748, 	1454000
72799, 	0.101609, 	1456000
72899, 	0.101469, 	1458000
72999, 	0.101330, 	1460000
73099, 	0.101192, 	1462000
73199, 	0.101053, 	1464000
73299, 	0.100915, 	1466000
73399, 	0.100778, 	1468000
73499, 	0.100641, 	1470000
73599, 	0.100504, 	1472000
73699, 	0.100368, 	1474000
73799, 	0.100232, 	1476000
73899, 	0.100096, 	1478000
73999, 	0.099961, 	1480000
74099, 	0.099826, 	1482000
74199, 	0.099691, 	1484000
74299, 	0.099557, 	1486000
74399, 	0.099423, 	1488000
74499, 	0.099290, 	1490000
74599, 	0.099157, 	1492000
74699, 	0.099024, 	1494000
74799, 	0.098892, 	1496000
74899, 	0.098760, 	1498000
74999, 	0.098628, 	1500000
75099, 	0.098497, 	1502000
75199, 	0.098366, 	1504000
75299, 	0.098235, 	1506000
75399, 	0.098105, 	1508000
75499, 	0.097975, 	1510000
75599, 	0.097845, 	1512000
75699, 	0.097716, 	1514000
75799, 	0.097587, 	1516000
75899, 	0.097458, 	1518000
75999, 	0.097330, 	1520000
76099, 	0.097202, 	1522000
76199, 	0.097075, 	1524000
76299, 	0.096948, 	1526000
76399, 	0.096821, 	1528000
76499, 	0.096694, 	1530000
76599, 	0.096568, 	1532000
76699, 	0.096442, 	1534000
76799, 	0.096316, 	1536000
76899, 	0.096191, 	1538000
76999, 	0.096066, 	1540000
77099, 	0.095942, 	1542000
77199, 	0.095817, 	1544000
77299, 	0.095693, 	1546000
77399, 	0.095570, 	1548000
77499, 	0.095446, 	1550000
77599, 	0.095323, 	1552000
77699, 	0.095201, 	1554000
77799, 	0.095078, 	1556000
77899, 	0.094956, 	1558000
77999, 	0.094835, 	1560000
78099, 	0.094713, 	1562000
78199, 	0.094592, 	1564000
78299, 	0.094471, 	1566000
78399, 	0.094351, 	1568000
78499, 	0.094230, 	1570000
78599, 	0.094111, 	1572000
78699, 	0.093991, 	1574000
78799, 	0.093872, 	1576000
78899, 	0.093753, 	1578000
78999, 	0.093634, 	1580000
79099, 	0.093516, 	1582000
79199, 	0.093398, 	1584000
79299, 	0.093280, 	1586000
79399, 	0.093162, 	1588000
79499, 	0.093045, 	1590000
79599, 	0.092928, 	1592000
79699, 	0.092812, 	1594000
79799, 	0.092695, 	1596000
79899, 	0.092579, 	1598000
79999, 	0.092464, 	1600000
80099, 	0.092348, 	1602000
80199, 	0.092233, 	1604000
80299, 	0.092118, 	1606000
80399, 	0.092004, 	1608000
80499, 	0.091889, 	1610000
80599, 	0.091775, 	1612000
80699, 	0.091662, 	1614000
80799, 	0.091548, 	1616000
80899, 	0.091435, 	1618000
80999, 	0.091322, 	1620000
81099, 	0.091210, 	1622000
81199, 	0.091097, 	1624000
81299, 	0.090985, 	1626000
81399, 	0.090873, 	1628000
81499, 	0.090762, 	1630000
81599, 	0.090651, 	1632000
81699, 	0.090540, 	1634000
81799, 	0.090429, 	1636000
81899, 	0.090319, 	1638000
81999, 	0.090208, 	1640000
82099, 	0.090099, 	1642000
82199, 	0.089989, 	1644000
82299, 	0.089880, 	1646000
82399, 	0.089771, 	1648000
82499, 	0.089662, 	1650000
82599, 	0.089553, 	1652000
82699, 	0.089445, 	1654000
82799, 	0.089337, 	1656000
82899, 	0.089229, 	1658000
82999, 	0.089122, 	1660000
83099, 	0.089014, 	1662000
83199, 	0.088907, 	1664000
83299, 	0.088801, 	1666000
83399, 	0.088694, 	1668000
83499, 	0.088588, 	1670000
83599, 	0.088482, 	1672000
83699, 	0.088376, 	1674000
83799, 	0.088271, 	1676000
83899, 	0.088166, 	1678000
83999, 	0.088061, 	1680000
84099, 	0.087956, 	1682000
84199, 	0.087851, 	1684000
84299, 	0.087747, 	1686000
84399, 	0.087643, 	1688000
84499, 	0.087539, 	1690000
84599, 	0.087436, 	1692000
84699, 	0.087333, 	1694000
84799, 	0.087230, 	1696000
84899, 	0.087127, 	1698000
84999, 	0.087025, 	1700000
85099, 	0.086922, 	1702000
85199, 	0.086820, 	1704000
85299, 	0.086718, 	1706000
85399, 	0.086617, 	1708000
85499, 	0.086516, 	1710000
85599, 	0.086415, 	1712000
85699, 	0.086314, 	1714000
85799, 	0.086213, 	1716000
85899, 	0.086113, 	1718000
85999, 	0.086013, 	1720000
86099, 	0.085913, 	1722000
86199, 	0.085813, 	1724000
86299, 	0.085714, 	1726000
86399, 	0.085614, 	1728000
86499, 	0.085515, 	1730000
86599, 	0.085417, 	1732000
86699, 	0.085318, 	1734000
86799, 	0.085220, 	1736000
86899, 	0.085122, 	1738000
86999, 	0.085024, 	1740000
87099, 	0.084926, 	1742000
87199, 	0.084829, 	1744000
87299, 	0.084732, 	1746000
87399, 	0.084635, 	1748000
87499, 	0.084538, 	1750000
87599, 	0.084442, 	1752000
87699, 	0.084345, 	1754000
87799, 	0.084249, 	1756000
87899, 	0.084153, 	1758000
87999, 	0.084058, 	1760000
88099, 	0.083962, 	1762000
88199, 	0.083867, 	1764000
88299, 	0.083772, 	1766000
88399, 	0.083677, 	1768000
88499, 	0.083583, 	1770000
88599, 	0.083489, 	1772000
88699, 	0.083394, 	1774000
88799, 	0.083300, 	1776000
88899, 	0.083207, 	1778000
88999, 	0.083113, 	1780000
89099, 	0.083020, 	1782000
89199, 	0.082927, 	1784000
89299, 	0.082834, 	1786000
89399, 	0.082741, 	1788000
89499, 	0.082649, 	1790000
89599, 	0.082557, 	1792000
89699, 	0.082465, 	1794000
89799, 	0.082373, 	1796000
89899, 	0.082281, 	1798000
89999, 	0.082190, 	1800000
90099, 	0.082099, 	1802000
90199, 	0.082008, 	1804000
90299, 	0.081917, 	1806000
90399, 	0.081826, 	1808000
90499, 	0.081736, 	1810000
90599, 	0.081645, 	1812000
90699, 	0.081555, 	1814000
90799, 	0.081466, 	1816000
90899, 	0.081376, 	1818000
90999, 	0.081287, 	1820000
91099, 	0.081197, 	1822000
91199, 	0.081108, 	1824000
91299, 	0.081020, 	1826000
91399, 	0.080931, 	1828000
91499, 	0.080842, 	1830000
91599, 	0.080754, 	1832000
91699, 	0.080666, 	1834000
91799, 	0.080578, 	1836000
91899, 	0.080491, 	1838000
91999, 	0.080403, 	1840000
92099, 	0.080316, 	1842000
92199, 	0.080229, 	1844000
92299, 	0.080142, 	1846000
92399, 	0.080055, 	1848000
92499, 	0.079968, 	1850000
92599, 	0.079882, 	1852000
92699, 	0.079796, 	1854000
92799, 	0.079710, 	1856000
92899, 	0.079624, 	1858000
92999, 	0.079538, 	1860000
93099, 	0.079453, 	1862000
93199, 	0.079368, 	1864000
93299, 	0.079283, 	1866000
93399, 	0.079198, 	1868000
93499, 	0.079113, 	1870000
93599, 	0.079029, 	1872000
93699, 	0.078944, 	1874000
93799, 	0.078860, 	1876000
93899, 	0.078776, 	1878000
93999, 	0.078692, 	1880000
94099, 	0.078609, 	1882000
94199, 	0.078525, 	1884000
94299, 	0.078442, 	1886000
94399, 	0.078359, 	1888000
94499, 	0.078276, 	1890000
94599, 	0.078193, 	1892000
94699, 	0.078111, 	1894000
94799, 	0.078028, 	1896000
94899, 	0.077946, 	1898000
94999, 	0.077864, 	1900000
95099, 	0.077782, 	1902000
95199, 	0.077700, 	1904000
95299, 	0.077619, 	1906000
95399, 	0.077538, 	1908000
95499, 	0.077456, 	1910000
95599, 	0.077375, 	1912000
95699, 	0.077294, 	1914000
95799, 	0.077214, 	1916000
95899, 	0.077133, 	1918000
95999, 	0.077053, 	1920000
96099, 	0.076973, 	1922000
96199, 	0.076893, 	1924000
96299, 	0.076813, 	1926000
96399, 	0.076733, 	1928000
96499, 	0.076654, 	1930000
96599, 	0.076574, 	1932000
96699, 	0.076495, 	1934000
96799, 	0.076416, 	1936000
96899, 	0.076337, 	1938000
96999, 	0.076259, 	1940000
97099, 	0.076180, 	1942000
97199, 	0.076102, 	1944000
97299, 	0.076023, 	1946000
97399, 	0.075945, 	1948000
97499, 	0.075867, 	1950000
97599, 	0.075790, 	1952000
97699, 	0.075712, 	1954000
97799, 	0.075635, 	1956000
97899, 	0.075557, 	1958000
97999, 	0.075480, 	1960000
98099, 	0.075403, 	1962000
98199, 	0.075327, 	1964000
98299, 	0.075250, 	1966000
98399, 	0.075174, 	1968000
98499, 	0.075097, 	1970000
98599, 	0.075021, 	1972000
98699, 	0.074945, 	1974000
98799, 	0.074869, 	1976000
98899, 	0.074793, 	1978000
98999, 	0.074718, 	1980000
99099, 	0.074643, 	1982000
99199, 	0.074567, 	1984000
99299, 	0.074492, 	1986000
99399, 	0.074417, 	1988000
99499, 	0.074342, 	1990000
99599, 	0.074268, 	1992000
99699, 	0.074193, 	1994000
99799, 	0.074119, 	1996000
99899, 	0.074045, 	1998000
99999, 	0.073971, 	2000000


==> src/fig/bernoulli/baseline/sparse-max-dewa-m-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.232323, 	10100
199, 	0.231156, 	20200
299, 	0.254181, 	30300
399, 	0.253133, 	40400
499, 	0.268537, 	50500
599, 	0.273790, 	60600
699, 	0.260372, 	70700
799, 	0.262829, 	80800
899, 	0.261402, 	90900
999, 	0.257257, 	101000
1099, 	0.248408, 	111100
1199, 	0.236030, 	121200
1299, 	0.237105, 	131300
1399, 	0.230164, 	141400
1499, 	0.230153, 	151500
1599, 	0.230769, 	161600
1699, 	0.228958, 	171700
1799, 	0.235131, 	181800
1899, 	0.237493, 	191900
1999, 	0.240620, 	202000
2099, 	0.238685, 	212100
2199, 	0.236016, 	222200
2299, 	0.236625, 	232300
2399, 	0.238850, 	242400
2499, 	0.240096, 	252500
2599, 	0.240862, 	262600
2699, 	0.239348, 	272700
2799, 	0.237585, 	282800
2899, 	0.240428, 	292900
2999, 	0.239080, 	303000
3099, 	0.235883, 	313100
3199, 	0.235073, 	323200
3299, 	0.237345, 	333300
3399, 	0.237129, 	343400
3499, 	0.236353, 	353500
3599, 	0.237288, 	363600
3699, 	0.237091, 	373700
3799, 	0.233746, 	383800
3899, 	0.236214, 	393900
3999, 	0.234309, 	404000
4099, 	0.235667, 	414100
4199, 	0.236485, 	424200
4299, 	0.236101, 	434300
4399, 	0.235963, 	444400
4499, 	0.239164, 	454500
4599, 	0.240270, 	464600
4699, 	0.237923, 	474700
4799, 	0.238383, 	484800
4899, 	0.236171, 	494900
4999, 	0.237247, 	505000
5099, 	0.239459, 	515100
5199, 	0.239084, 	525200
5299, 	0.239102, 	535300
5399, 	0.240600, 	545400
5499, 	0.241135, 	555500
5599, 	0.242186, 	565600
5699, 	0.243025, 	575700
5799, 	0.242628, 	585800
5899, 	0.240888, 	595900
5999, 	0.239707, 	606000
6099, 	0.238400, 	616100
6199, 	0.239071, 	626200
6299, 	0.240197, 	636300
6399, 	0.239725, 	646400
6499, 	0.239883, 	656500
6599, 	0.238369, 	666600
6699, 	0.237797, 	676700
6799, 	0.237976, 	686800
6899, 	0.238730, 	696900
6999, 	0.238891, 	707000
7099, 	0.237639, 	717100
7199, 	0.237533, 	727200
7299, 	0.236882, 	737300
7399, 	0.237059, 	747400
7499, 	0.236432, 	757500
7599, 	0.235952, 	767600
7699, 	0.235745, 	777700
7799, 	0.235287, 	787800
7899, 	0.234713, 	797900
7999, 	0.233779, 	808000
8099, 	0.233486, 	818100
8199, 	0.232711, 	828200
8299, 	0.232076, 	838300
8399, 	0.230742, 	848400
8499, 	0.230262, 	858500
8599, 	0.228864, 	868600
8699, 	0.227957, 	878700
8799, 	0.229003, 	888800
8899, 	0.228677, 	898900
8999, 	0.229248, 	909000
9099, 	0.229036, 	919100
9199, 	0.228068, 	929200
9299, 	0.228089, 	939300
9399, 	0.227471, 	949400
9499, 	0.227603, 	959500
9599, 	0.227420, 	969600
9699, 	0.227240, 	979700
9799, 	0.227880, 	989800
9899, 	0.228003, 	999900
9999, 	0.227823, 	1010000


==> src/fig/bernoulli/baseline/sparse-max-dewa-m-p-baseline-be1.txt <==
t, 	regret, 	communication
99, 	0.111111, 	36000
199, 	0.160804, 	72000
299, 	0.153846, 	108000
399, 	0.155388, 	144000
499, 	0.194389, 	180000
599, 	0.193656, 	216000
699, 	0.201717, 	252000
799, 	0.202753, 	288000
899, 	0.202447, 	324000
999, 	0.209209, 	360000
1099, 	0.216561, 	396000
1199, 	0.227690, 	432000
1299, 	0.235566, 	468000
1399, 	0.233024, 	504000
1499, 	0.230821, 	540000
1599, 	0.228268, 	576000
1699, 	0.226604, 	612000
1799, 	0.225125, 	648000
1899, 	0.216956, 	684000
1999, 	0.219110, 	720000
2099, 	0.222487, 	756000
2199, 	0.219645, 	792000
2299, 	0.214876, 	828000
2399, 	0.215923, 	864000
2499, 	0.218087, 	900000
2599, 	0.218161, 	936000
2699, 	0.219711, 	972000
2799, 	0.222222, 	1008000
2899, 	0.223525, 	1044000
2999, 	0.223074, 	1080000
3099, 	0.218780, 	1116000
3199, 	0.220069, 	1152000
3299, 	0.218551, 	1188000
3399, 	0.218594, 	1224000
3499, 	0.222921, 	1260000
3599, 	0.221450, 	1296000
3699, 	0.219789, 	1332000
3799, 	0.221374, 	1368000
3899, 	0.221595, 	1404000
3999, 	0.222556, 	1440000
4099, 	0.224689, 	1476000
4199, 	0.226721, 	1512000
4299, 	0.225169, 	1548000
4399, 	0.223687, 	1584000
4499, 	0.225383, 	1620000
4599, 	0.224614, 	1656000
4699, 	0.223452, 	1692000
4799, 	0.223171, 	1728000
4899, 	0.221882, 	1764000
4999, 	0.222044, 	1800000
5099, 	0.221416, 	1836000
5199, 	0.221004, 	1872000
5299, 	0.217777, 	1908000
5399, 	0.213743, 	1944000
5499, 	0.209856, 	1980000
5599, 	0.206108, 	2016000
5699, 	0.202492, 	2052000
5799, 	0.199000, 	2088000
5899, 	0.197322, 	2124000
5999, 	0.198533, 	2160000
6099, 	0.199377, 	2196000
6199, 	0.199226, 	2232000
6299, 	0.199079, 	2268000
6399, 	0.198312, 	2304000
6499, 	0.196953, 	2340000
6599, 	0.198060, 	2376000
6699, 	0.197940, 	2412000
6799, 	0.199000, 	2448000
6899, 	0.196695, 	2484000
6999, 	0.197028, 	2520000
7099, 	0.196788, 	2556000
7199, 	0.197250, 	2592000
7299, 	0.198383, 	2628000
7399, 	0.198675, 	2664000
7499, 	0.200560, 	2700000
7599, 	0.201474, 	2736000
7699, 	0.200546, 	2772000
7799, 	0.201693, 	2808000
7899, 	0.202304, 	2844000
7999, 	0.203150, 	2880000
8099, 	0.204099, 	2916000
8199, 	0.204049, 	2952000
8299, 	0.205326, 	2988000
8399, 	0.207048, 	3024000
8499, 	0.206613, 	3060000
8599, 	0.207117, 	3096000
8699, 	0.207725, 	3132000
8799, 	0.208205, 	3168000
8899, 	0.208788, 	3204000
8999, 	0.209245, 	3240000
9099, 	0.209034, 	3276000
9199, 	0.208718, 	3312000
9299, 	0.208947, 	3348000
9399, 	0.209384, 	3384000
9499, 	0.210443, 	3420000
9599, 	0.211376, 	3456000
9699, 	0.212496, 	3492000
9799, 	0.213287, 	3528000
9899, 	0.213860, 	3564000
9999, 	0.213221, 	3600000
10099, 	0.213586, 	3636000
10199, 	0.213452, 	3672000
10299, 	0.213904, 	3708000
10399, 	0.214925, 	3744000
10499, 	0.215068, 	3780000
10599, 	0.215586, 	3816000
10699, 	0.214880, 	3852000
10799, 	0.215205, 	3888000
10899, 	0.215524, 	3924000
10999, 	0.213565, 	3960000
11099, 	0.213533, 	3996000
11199, 	0.213233, 	4032000
11299, 	0.212231, 	4068000
11399, 	0.211948, 	4104000
11499, 	0.210540, 	4140000
11599, 	0.210104, 	4176000
11699, 	0.208821, 	4212000
11799, 	0.208577, 	4248000
11899, 	0.208337, 	4284000
11999, 	0.209351, 	4320000
12099, 	0.208116, 	4356000
12199, 	0.207558, 	4392000
12299, 	0.206602, 	4428000
12399, 	0.205823, 	4464000
12499, 	0.205376, 	4500000
12599, 	0.203746, 	4536000
12699, 	0.202142, 	4572000
12799, 	0.200563, 	4608000
12899, 	0.201023, 	4644000
12999, 	0.201246, 	4680000
13099, 	0.202076, 	4716000
13199, 	0.202364, 	4752000
13299, 	0.203925, 	4788000
13399, 	0.203075, 	4824000
13499, 	0.202904, 	4860000
13599, 	0.203103, 	4896000
13699, 	0.202935, 	4932000
13799, 	0.202116, 	4968000
13899, 	0.201525, 	5004000
13999, 	0.201657, 	5040000
14099, 	0.201078, 	5076000
14199, 	0.200789, 	5112000
14299, 	0.200294, 	5148000
14399, 	0.200014, 	5184000
14499, 	0.199255, 	5220000
14599, 	0.198301, 	5256000
14699, 	0.197973, 	5292000
14799, 	0.197175, 	5328000
14899, 	0.196456, 	5364000
14999, 	0.196146, 	5400000
15099, 	0.196503, 	5436000
15199, 	0.195868, 	5472000
15299, 	0.194784, 	5508000
15399, 	0.194363, 	5544000
15499, 	0.193432, 	5580000
15599, 	0.192833, 	5616000
15699, 	0.192942, 	5652000
15799, 	0.192354, 	5688000
15899, 	0.191899, 	5724000
15999, 	0.191762, 	5760000
16099, 	0.191254, 	5796000
16199, 	0.190073, 	5832000
16299, 	0.188907, 	5868000
16399, 	0.187755, 	5904000
16499, 	0.186617, 	5940000
16599, 	0.185493, 	5976000
16699, 	0.184382, 	6012000
16799, 	0.183285, 	6048000
16899, 	0.182200, 	6084000
16999, 	0.181128, 	6120000
17099, 	0.180069, 	6156000
17199, 	0.179022, 	6192000
17299, 	0.177987, 	6228000
17399, 	0.176964, 	6264000
17499, 	0.175953, 	6300000
17599, 	0.174953, 	6336000
17699, 	0.173965, 	6372000
17799, 	0.172987, 	6408000
17899, 	0.172021, 	6444000
17999, 	0.171065, 	6480000
18099, 	0.170120, 	6516000
18199, 	0.169185, 	6552000
18299, 	0.168261, 	6588000
18399, 	0.167346, 	6624000
18499, 	0.166441, 	6660000
18599, 	0.165547, 	6696000
18699, 	0.164661, 	6732000
18799, 	0.163785, 	6768000
18899, 	0.162919, 	6804000
18999, 	0.162061, 	6840000
19099, 	0.161474, 	6876000
19199, 	0.161727, 	6912000
19299, 	0.161563, 	6948000
19399, 	0.161503, 	6984000
19499, 	0.161239, 	7020000
19599, 	0.161080, 	7056000
19699, 	0.160820, 	7092000
19799, 	0.160614, 	7128000
19899, 	0.159857, 	7164000
19999, 	0.159058, 	7200000
20099, 	0.158267, 	7236000
20199, 	0.157483, 	7272000
20299, 	0.156707, 	7308000
20399, 	0.155939, 	7344000
20499, 	0.155178, 	7380000
20599, 	0.154425, 	7416000
20699, 	0.153679, 	7452000
20799, 	0.152940, 	7488000
20899, 	0.152208, 	7524000
20999, 	0.151483, 	7560000
21099, 	0.150765, 	7596000
21199, 	0.150054, 	7632000
21299, 	0.149350, 	7668000
21399, 	0.148652, 	7704000
21499, 	0.147960, 	7740000
21599, 	0.147275, 	7776000
21699, 	0.146597, 	7812000
21799, 	0.145924, 	7848000
21899, 	0.145258, 	7884000
21999, 	0.144597, 	7920000
22099, 	0.143943, 	7956000
22199, 	0.143295, 	7992000
22299, 	0.142652, 	8028000
22399, 	0.142015, 	8064000
22499, 	0.141384, 	8100000
22599, 	0.140758, 	8136000
22699, 	0.140138, 	8172000
22799, 	0.139524, 	8208000
22899, 	0.138914, 	8244000
22999, 	0.138310, 	8280000
23099, 	0.137712, 	8316000
23199, 	0.137118, 	8352000
23299, 	0.136529, 	8388000
23399, 	0.135946, 	8424000
23499, 	0.135708, 	8460000
23599, 	0.135429, 	8496000
23699, 	0.135027, 	8532000
23799, 	0.134670, 	8568000
23899, 	0.134817, 	8604000
23999, 	0.134922, 	8640000
24099, 	0.134279, 	8676000
24199, 	0.134220, 	8712000
24299, 	0.133874, 	8748000
24399, 	0.133325, 	8784000
24499, 	0.132781, 	8820000
24599, 	0.132241, 	8856000
24699, 	0.131706, 	8892000
24799, 	0.131175, 	8928000
24899, 	0.130648, 	8964000
24999, 	0.130125, 	9000000
25099, 	0.129607, 	9036000
25199, 	0.129092, 	9072000
25299, 	0.128582, 	9108000
25399, 	0.128076, 	9144000
25499, 	0.127574, 	9180000
25599, 	0.127075, 	9216000
25699, 	0.126581, 	9252000
25799, 	0.126090, 	9288000
25899, 	0.125603, 	9324000
25999, 	0.125120, 	9360000
26099, 	0.124641, 	9396000
26199, 	0.124165, 	9432000
26299, 	0.123693, 	9468000
26399, 	0.123224, 	9504000
26499, 	0.122759, 	9540000
26599, 	0.122298, 	9576000
26699, 	0.121840, 	9612000
26799, 	0.121385, 	9648000
26899, 	0.120934, 	9684000
26999, 	0.120486, 	9720000
27099, 	0.120041, 	9756000
27199, 	0.119600, 	9792000
27299, 	0.119162, 	9828000
27399, 	0.118727, 	9864000
27499, 	0.118295, 	9900000
27599, 	0.117867, 	9936000
27699, 	0.117441, 	9972000
27799, 	0.117019, 	10008000
27899, 	0.116599, 	10044000
27999, 	0.116183, 	10080000
28099, 	0.115769, 	10116000
28199, 	0.115359, 	10152000
28299, 	0.114951, 	10188000
28399, 	0.114546, 	10224000
28499, 	0.114144, 	10260000
28599, 	0.113745, 	10296000
28699, 	0.113349, 	10332000
28799, 	0.112955, 	10368000
28899, 	0.112564, 	10404000
28999, 	0.112176, 	10440000
29099, 	0.111791, 	10476000
29199, 	0.111408, 	10512000
29299, 	0.111028, 	10548000
29399, 	0.110650, 	10584000
29499, 	0.110275, 	10620000
29599, 	0.109902, 	10656000
29699, 	0.109532, 	10692000
29799, 	0.109165, 	10728000
29899, 	0.108800, 	10764000
29999, 	0.108437, 	10800000
30099, 	0.108077, 	10836000
30199, 	0.107719, 	10872000
30299, 	0.107363, 	10908000
30399, 	0.107010, 	10944000
30499, 	0.106659, 	10980000
30599, 	0.106311, 	11016000
30699, 	0.105964, 	11052000
30799, 	0.105620, 	11088000
30899, 	0.105278, 	11124000
30999, 	0.104939, 	11160000
31099, 	0.104601, 	11196000
31199, 	0.104266, 	11232000
31299, 	0.103933, 	11268000
31399, 	0.103602, 	11304000
31499, 	0.103273, 	11340000
31599, 	0.102946, 	11376000
31699, 	0.102622, 	11412000
31799, 	0.102299, 	11448000
31899, 	0.101978, 	11484000
31999, 	0.101659, 	11520000
32099, 	0.101343, 	11556000
32199, 	0.101028, 	11592000
32299, 	0.100715, 	11628000
32399, 	0.100404, 	11664000
32499, 	0.100095, 	11700000
32599, 	0.099788, 	11736000
32699, 	0.099483, 	11772000
32799, 	0.099180, 	11808000
32899, 	0.098878, 	11844000
32999, 	0.098579, 	11880000
33099, 	0.098281, 	11916000
33199, 	0.097985, 	11952000
33299, 	0.097691, 	11988000
33399, 	0.097398, 	12024000
33499, 	0.097107, 	12060000
33599, 	0.096818, 	12096000
33699, 	0.096531, 	12132000
33799, 	0.096245, 	12168000
33899, 	0.095962, 	12204000
33999, 	0.095679, 	12240000
34099, 	0.095399, 	12276000
34199, 	0.095120, 	12312000
34299, 	0.094842, 	12348000
34399, 	0.094828, 	12384000
34499, 	0.094698, 	12420000
34599, 	0.094743, 	12456000
34699, 	0.094585, 	12492000
34799, 	0.094313, 	12528000
34899, 	0.094014, 	12564000
34999, 	0.093746, 	12600000
35099, 	0.093478, 	12636000
35199, 	0.093213, 	12672000
35299, 	0.092949, 	12708000
35399, 	0.092686, 	12744000
35499, 	0.092425, 	12780000
35599, 	0.092166, 	12816000
35699, 	0.091907, 	12852000
35799, 	0.091651, 	12888000
35899, 	0.091395, 	12924000
35999, 	0.091141, 	12960000
36099, 	0.090889, 	12996000
36199, 	0.090638, 	13032000
36299, 	0.090388, 	13068000
36399, 	0.090140, 	13104000
36499, 	0.089893, 	13140000
36599, 	0.089647, 	13176000
36699, 	0.089403, 	13212000
36799, 	0.089160, 	13248000
36899, 	0.088918, 	13284000
36999, 	0.088678, 	13320000
37099, 	0.088439, 	13356000
37199, 	0.088201, 	13392000
37299, 	0.087965, 	13428000
37399, 	0.087730, 	13464000
37499, 	0.087496, 	13500000
37599, 	0.087263, 	13536000
37699, 	0.087031, 	13572000
37799, 	0.086801, 	13608000
37899, 	0.086572, 	13644000
37999, 	0.086344, 	13680000
38099, 	0.086118, 	13716000
38199, 	0.085892, 	13752000
38299, 	0.085668, 	13788000
38399, 	0.085445, 	13824000
38499, 	0.085223, 	13860000
38599, 	0.085002, 	13896000
38699, 	0.084783, 	13932000
38799, 	0.084564, 	13968000
38899, 	0.084347, 	14004000
38999, 	0.084130, 	14040000
39099, 	0.083915, 	14076000
39199, 	0.083701, 	14112000
39299, 	0.083488, 	14148000
39399, 	0.083276, 	14184000
39499, 	0.083065, 	14220000
39599, 	0.082856, 	14256000
39699, 	0.082647, 	14292000
39799, 	0.082439, 	14328000
39899, 	0.082233, 	14364000
39999, 	0.082027, 	14400000
40099, 	0.081822, 	14436000
40199, 	0.081619, 	14472000
40299, 	0.081416, 	14508000
40399, 	0.081215, 	14544000
40499, 	0.081014, 	14580000
40599, 	0.080815, 	14616000
40699, 	0.080616, 	14652000
40799, 	0.080419, 	14688000
40899, 	0.080222, 	14724000
40999, 	0.080026, 	14760000
41099, 	0.079832, 	14796000
41199, 	0.079638, 	14832000
41299, 	0.079445, 	14868000
41399, 	0.079253, 	14904000
41499, 	0.079062, 	14940000
41599, 	0.078872, 	14976000
41699, 	0.078683, 	15012000
41799, 	0.078495, 	15048000
41899, 	0.078307, 	15084000
41999, 	0.078121, 	15120000
42099, 	0.077935, 	15156000
42199, 	0.077751, 	15192000
42299, 	0.077567, 	15228000
42399, 	0.077384, 	15264000
42499, 	0.077202, 	15300000
42599, 	0.077021, 	15336000
42699, 	0.076840, 	15372000
42799, 	0.076661, 	15408000
42899, 	0.076482, 	15444000
42999, 	0.076304, 	15480000
43099, 	0.076127, 	15516000
43199, 	0.075951, 	15552000
43299, 	0.075775, 	15588000
43399, 	0.075601, 	15624000
43499, 	0.075427, 	15660000
43599, 	0.075254, 	15696000
43699, 	0.075082, 	15732000
43799, 	0.074910, 	15768000
43899, 	0.074740, 	15804000
43999, 	0.074570, 	15840000
44099, 	0.074401, 	15876000
44199, 	0.074232, 	15912000
44299, 	0.074065, 	15948000
44399, 	0.073898, 	15984000
44499, 	0.073732, 	16020000
44599, 	0.073567, 	16056000
44699, 	0.073402, 	16092000
44799, 	0.073238, 	16128000
44899, 	0.073075, 	16164000
44999, 	0.072913, 	16200000
45099, 	0.072751, 	16236000
45199, 	0.072590, 	16272000
45299, 	0.072430, 	16308000
45399, 	0.072270, 	16344000
45499, 	0.072111, 	16380000
45599, 	0.071953, 	16416000
45699, 	0.071796, 	16452000
45799, 	0.071639, 	16488000
45899, 	0.071483, 	16524000
45999, 	0.071328, 	16560000
46099, 	0.071173, 	16596000
46199, 	0.071019, 	16632000
46299, 	0.070865, 	16668000
46399, 	0.070713, 	16704000
46499, 	0.070561, 	16740000
46599, 	0.070409, 	16776000
46699, 	0.070258, 	16812000
46799, 	0.070108, 	16848000
46899, 	0.069959, 	16884000
46999, 	0.069810, 	16920000
47099, 	0.069662, 	16956000
47199, 	0.069514, 	16992000
47299, 	0.069367, 	17028000
47399, 	0.069221, 	17064000
47499, 	0.069075, 	17100000
47599, 	0.068930, 	17136000
47699, 	0.068786, 	17172000
47799, 	0.068642, 	17208000
47899, 	0.068498, 	17244000
47999, 	0.068356, 	17280000
48099, 	0.068213, 	17316000
48199, 	0.068072, 	17352000
48299, 	0.067931, 	17388000
48399, 	0.067791, 	17424000
48499, 	0.067651, 	17460000
48599, 	0.067512, 	17496000
48699, 	0.067373, 	17532000
48799, 	0.067235, 	17568000
48899, 	0.067097, 	17604000
48999, 	0.066961, 	17640000
49099, 	0.066824, 	17676000
49199, 	0.066688, 	17712000
49299, 	0.066553, 	17748000
49399, 	0.066418, 	17784000
49499, 	0.066284, 	17820000
49599, 	0.066151, 	17856000
49699, 	0.066017, 	17892000
49799, 	0.065885, 	17928000
49899, 	0.065753, 	17964000
49999, 	0.065621, 	18000000
50099, 	0.065490, 	18036000
50199, 	0.065360, 	18072000
50299, 	0.065230, 	18108000
50399, 	0.065100, 	18144000
50499, 	0.064972, 	18180000
50599, 	0.064843, 	18216000
50699, 	0.064715, 	18252000
50799, 	0.064588, 	18288000
50899, 	0.064461, 	18324000
50999, 	0.064335, 	18360000
51099, 	0.064209, 	18396000
51199, 	0.064083, 	18432000
51299, 	0.063958, 	18468000
51399, 	0.063834, 	18504000
51499, 	0.063710, 	18540000
51599, 	0.063587, 	18576000
51699, 	0.063464, 	18612000
51799, 	0.063341, 	18648000
51899, 	0.063219, 	18684000
51999, 	0.063097, 	18720000
52099, 	0.062976, 	18756000
52199, 	0.062856, 	18792000
52299, 	0.062735, 	18828000
52399, 	0.062616, 	18864000
52499, 	0.062496, 	18900000
52599, 	0.062378, 	18936000
52699, 	0.062259, 	18972000
52799, 	0.062141, 	19008000
52899, 	0.062024, 	19044000
52999, 	0.061907, 	19080000
53099, 	0.061790, 	19116000
53199, 	0.061674, 	19152000
53299, 	0.061558, 	19188000
53399, 	0.061443, 	19224000
53499, 	0.061328, 	19260000
53599, 	0.061214, 	19296000
53699, 	0.061100, 	19332000
53799, 	0.060986, 	19368000
53899, 	0.060873, 	19404000
53999, 	0.060760, 	19440000
54099, 	0.060648, 	19476000
54199, 	0.060536, 	19512000
54299, 	0.060425, 	19548000
54399, 	0.060314, 	19584000
54499, 	0.060203, 	19620000
54599, 	0.060093, 	19656000
54699, 	0.059983, 	19692000
54799, 	0.059873, 	19728000
54899, 	0.059764, 	19764000
54999, 	0.059656, 	19800000
55099, 	0.059547, 	19836000
55199, 	0.059439, 	19872000
55299, 	0.059332, 	19908000
55399, 	0.059225, 	19944000
55499, 	0.059118, 	19980000
55599, 	0.059012, 	20016000
55699, 	0.058906, 	20052000
55799, 	0.058800, 	20088000
55899, 	0.058695, 	20124000
55999, 	0.058590, 	20160000
56099, 	0.058486, 	20196000
56199, 	0.058382, 	20232000
56299, 	0.058278, 	20268000
56399, 	0.058175, 	20304000
56499, 	0.058072, 	20340000
56599, 	0.057969, 	20376000
56699, 	0.057867, 	20412000
56799, 	0.057765, 	20448000
56899, 	0.057664, 	20484000
56999, 	0.057562, 	20520000
57099, 	0.057462, 	20556000
57199, 	0.057361, 	20592000
57299, 	0.057261, 	20628000
57399, 	0.057161, 	20664000
57499, 	0.057062, 	20700000
57599, 	0.056963, 	20736000
57699, 	0.056864, 	20772000
57799, 	0.056766, 	20808000
57899, 	0.056668, 	20844000
57999, 	0.056570, 	20880000
58099, 	0.056473, 	20916000
58199, 	0.056376, 	20952000
58299, 	0.056279, 	20988000
58399, 	0.056182, 	21024000
58499, 	0.056086, 	21060000
58599, 	0.055991, 	21096000
58699, 	0.055895, 	21132000
58799, 	0.055800, 	21168000
58899, 	0.055706, 	21204000
58999, 	0.055611, 	21240000
59099, 	0.055517, 	21276000
59199, 	0.055423, 	21312000
59299, 	0.055330, 	21348000
59399, 	0.055237, 	21384000
59499, 	0.055144, 	21420000
59599, 	0.055051, 	21456000
59699, 	0.054959, 	21492000
59799, 	0.054867, 	21528000
59899, 	0.054776, 	21564000
59999, 	0.054684, 	21600000
60099, 	0.054593, 	21636000
60199, 	0.054503, 	21672000
60299, 	0.054412, 	21708000
60399, 	0.054322, 	21744000
60499, 	0.054232, 	21780000
60599, 	0.054143, 	21816000
60699, 	0.054054, 	21852000
60799, 	0.053965, 	21888000
60899, 	0.053876, 	21924000
60999, 	0.053788, 	21960000
61099, 	0.053700, 	21996000
61199, 	0.053612, 	22032000
61299, 	0.053525, 	22068000
61399, 	0.053437, 	22104000
61499, 	0.053350, 	22140000
61599, 	0.053264, 	22176000
61699, 	0.053178, 	22212000
61799, 	0.053091, 	22248000
61899, 	0.053006, 	22284000
61999, 	0.052920, 	22320000
62099, 	0.052835, 	22356000
62199, 	0.052750, 	22392000
62299, 	0.052665, 	22428000
62399, 	0.052581, 	22464000
62499, 	0.052497, 	22500000
62599, 	0.052413, 	22536000
62699, 	0.052329, 	22572000
62799, 	0.052246, 	22608000
62899, 	0.052163, 	22644000
62999, 	0.052080, 	22680000
63099, 	0.051998, 	22716000
63199, 	0.051915, 	22752000
63299, 	0.051833, 	22788000
63399, 	0.051752, 	22824000
63499, 	0.051670, 	22860000
63599, 	0.051589, 	22896000
63699, 	0.051508, 	22932000
63799, 	0.051427, 	22968000
63899, 	0.051347, 	23004000
63999, 	0.051266, 	23040000
64099, 	0.051186, 	23076000
64199, 	0.051107, 	23112000
64299, 	0.051027, 	23148000
64399, 	0.050948, 	23184000
64499, 	0.050869, 	23220000
64599, 	0.050790, 	23256000
64699, 	0.050712, 	23292000
64799, 	0.050633, 	23328000
64899, 	0.050555, 	23364000
64999, 	0.050478, 	23400000
65099, 	0.050400, 	23436000
65199, 	0.050323, 	23472000
65299, 	0.050246, 	23508000
65399, 	0.050169, 	23544000
65499, 	0.050092, 	23580000
65599, 	0.050016, 	23616000
65699, 	0.049940, 	23652000
65799, 	0.049864, 	23688000
65899, 	0.049788, 	23724000
65999, 	0.049713, 	23760000
66099, 	0.049638, 	23796000
66199, 	0.049563, 	23832000
66299, 	0.049488, 	23868000
66399, 	0.049413, 	23904000
66499, 	0.049339, 	23940000
66599, 	0.049265, 	23976000
66699, 	0.049191, 	24012000
66799, 	0.049118, 	24048000
66899, 	0.049044, 	24084000
66999, 	0.048971, 	24120000
67099, 	0.048898, 	24156000
67199, 	0.048825, 	24192000
67299, 	0.048753, 	24228000
67399, 	0.048680, 	24264000
67499, 	0.048608, 	24300000
67599, 	0.048536, 	24336000
67699, 	0.048465, 	24372000
67799, 	0.048393, 	24408000
67899, 	0.048322, 	24444000
67999, 	0.048251, 	24480000
68099, 	0.048180, 	24516000
68199, 	0.048109, 	24552000
68299, 	0.048039, 	24588000
68399, 	0.047969, 	24624000
68499, 	0.047899, 	24660000
68599, 	0.047829, 	24696000
68699, 	0.047759, 	24732000
68799, 	0.047690, 	24768000
68899, 	0.047620, 	24804000
68999, 	0.047551, 	24840000
69099, 	0.047483, 	24876000
69199, 	0.047414, 	24912000
69299, 	0.047346, 	24948000
69399, 	0.047277, 	24984000
69499, 	0.047209, 	25020000
69599, 	0.047141, 	25056000
69699, 	0.047074, 	25092000
69799, 	0.047006, 	25128000
69899, 	0.046939, 	25164000
69999, 	0.046872, 	25200000
70099, 	0.046805, 	25236000
70199, 	0.046739, 	25272000
70299, 	0.046672, 	25308000
70399, 	0.046606, 	25344000
70499, 	0.046540, 	25380000
70599, 	0.046474, 	25416000
70699, 	0.046408, 	25452000
70799, 	0.046342, 	25488000
70899, 	0.046277, 	25524000
70999, 	0.046212, 	25560000
71099, 	0.046147, 	25596000
71199, 	0.046082, 	25632000
71299, 	0.046017, 	25668000
71399, 	0.045953, 	25704000
71499, 	0.045889, 	25740000
71599, 	0.045825, 	25776000
71699, 	0.045761, 	25812000
71799, 	0.045697, 	25848000
71899, 	0.045633, 	25884000
71999, 	0.045570, 	25920000
72099, 	0.045507, 	25956000
72199, 	0.045444, 	25992000
72299, 	0.045381, 	26028000
72399, 	0.045318, 	26064000
72499, 	0.045256, 	26100000
72599, 	0.045193, 	26136000
72699, 	0.045131, 	26172000
72799, 	0.045069, 	26208000
72899, 	0.045007, 	26244000
72999, 	0.044946, 	26280000
73099, 	0.044884, 	26316000
73199, 	0.044823, 	26352000
73299, 	0.044762, 	26388000
73399, 	0.044701, 	26424000
73499, 	0.044640, 	26460000
73599, 	0.044579, 	26496000
73699, 	0.044519, 	26532000
73799, 	0.044459, 	26568000
73899, 	0.044398, 	26604000
73999, 	0.044338, 	26640000
74099, 	0.044279, 	26676000
74199, 	0.044219, 	26712000
74299, 	0.044159, 	26748000
74399, 	0.044100, 	26784000
74499, 	0.044041, 	26820000
74599, 	0.043982, 	26856000
74699, 	0.043923, 	26892000
74799, 	0.043864, 	26928000
74899, 	0.043806, 	26964000
74999, 	0.043747, 	27000000
75099, 	0.043689, 	27036000
75199, 	0.043631, 	27072000
75299, 	0.043573, 	27108000
75399, 	0.043515, 	27144000
75499, 	0.043458, 	27180000
75599, 	0.043400, 	27216000
75699, 	0.043343, 	27252000
75799, 	0.043286, 	27288000
75899, 	0.043229, 	27324000
75999, 	0.043172, 	27360000
76099, 	0.043115, 	27396000
76199, 	0.043058, 	27432000
76299, 	0.043002, 	27468000
76399, 	0.042946, 	27504000
76499, 	0.042889, 	27540000
76599, 	0.042833, 	27576000
76699, 	0.042778, 	27612000
76799, 	0.042722, 	27648000
76899, 	0.042666, 	27684000
76999, 	0.042611, 	27720000
77099, 	0.042556, 	27756000
77199, 	0.042501, 	27792000
77299, 	0.042446, 	27828000
77399, 	0.042391, 	27864000
77499, 	0.042336, 	27900000
77599, 	0.042281, 	27936000
77699, 	0.042227, 	27972000
77799, 	0.042173, 	28008000
77899, 	0.042119, 	28044000
77999, 	0.042065, 	28080000
78099, 	0.042011, 	28116000
78199, 	0.041957, 	28152000
78299, 	0.041903, 	28188000
78399, 	0.041850, 	28224000
78499, 	0.041797, 	28260000
78599, 	0.041744, 	28296000
78699, 	0.041690, 	28332000
78799, 	0.041638, 	28368000
78899, 	0.041585, 	28404000
78999, 	0.041532, 	28440000
79099, 	0.041480, 	28476000
79199, 	0.041427, 	28512000
79299, 	0.041375, 	28548000
79399, 	0.041323, 	28584000
79499, 	0.041271, 	28620000
79599, 	0.041219, 	28656000
79699, 	0.041167, 	28692000
79799, 	0.041116, 	28728000
79899, 	0.041064, 	28764000
79999, 	0.041013, 	28800000
80099, 	0.040962, 	28836000
80199, 	0.040911, 	28872000
80299, 	0.040860, 	28908000
80399, 	0.040809, 	28944000
80499, 	0.040758, 	28980000
80599, 	0.040708, 	29016000
80699, 	0.040657, 	29052000
80799, 	0.040607, 	29088000
80899, 	0.040557, 	29124000
80999, 	0.040507, 	29160000
81099, 	0.040457, 	29196000
81199, 	0.040407, 	29232000
81299, 	0.040357, 	29268000
81399, 	0.040308, 	29304000
81499, 	0.040258, 	29340000
81599, 	0.040209, 	29376000
81699, 	0.040160, 	29412000
81799, 	0.040111, 	29448000
81899, 	0.040062, 	29484000
81999, 	0.040013, 	29520000
82099, 	0.039964, 	29556000
82199, 	0.039915, 	29592000
82299, 	0.039867, 	29628000
82399, 	0.039818, 	29664000
82499, 	0.039770, 	29700000
82599, 	0.039722, 	29736000
82699, 	0.039674, 	29772000
82799, 	0.039626, 	29808000
82899, 	0.039578, 	29844000
82999, 	0.039531, 	29880000
83099, 	0.039483, 	29916000
83199, 	0.039436, 	29952000
83299, 	0.039388, 	29988000
83399, 	0.039341, 	30024000
83499, 	0.039294, 	30060000
83599, 	0.039247, 	30096000
83699, 	0.039200, 	30132000
83799, 	0.039153, 	30168000
83899, 	0.039107, 	30204000
83999, 	0.039060, 	30240000
84099, 	0.039014, 	30276000
84199, 	0.038967, 	30312000
84299, 	0.038921, 	30348000
84399, 	0.038875, 	30384000
84499, 	0.038829, 	30420000
84599, 	0.038783, 	30456000
84699, 	0.038737, 	30492000
84799, 	0.038691, 	30528000
84899, 	0.038646, 	30564000
84999, 	0.038600, 	30600000
85099, 	0.038555, 	30636000
85199, 	0.038510, 	30672000
85299, 	0.038465, 	30708000
85399, 	0.038420, 	30744000
85499, 	0.038375, 	30780000
85599, 	0.038330, 	30816000
85699, 	0.038285, 	30852000
85799, 	0.038241, 	30888000
85899, 	0.038196, 	30924000
85999, 	0.038152, 	30960000
86099, 	0.038107, 	30996000
86199, 	0.038063, 	31032000
86299, 	0.038019, 	31068000
86399, 	0.037975, 	31104000
86499, 	0.037931, 	31140000
86599, 	0.037887, 	31176000
86699, 	0.037844, 	31212000
86799, 	0.037800, 	31248000
86899, 	0.037756, 	31284000
86999, 	0.037713, 	31320000
87099, 	0.037670, 	31356000
87199, 	0.037627, 	31392000
87299, 	0.037583, 	31428000
87399, 	0.037540, 	31464000
87499, 	0.037498, 	31500000
87599, 	0.037455, 	31536000
87699, 	0.037412, 	31572000
87799, 	0.037369, 	31608000
87899, 	0.037327, 	31644000
87999, 	0.037285, 	31680000
88099, 	0.037242, 	31716000
88199, 	0.037200, 	31752000
88299, 	0.037158, 	31788000
88399, 	0.037116, 	31824000
88499, 	0.037074, 	31860000
88599, 	0.037032, 	31896000
88699, 	0.036990, 	31932000
88799, 	0.036949, 	31968000
88899, 	0.036907, 	32004000
88999, 	0.036866, 	32040000
89099, 	0.036824, 	32076000
89199, 	0.036783, 	32112000
89299, 	0.036742, 	32148000
89399, 	0.036701, 	32184000
89499, 	0.036660, 	32220000
89599, 	0.036619, 	32256000
89699, 	0.036578, 	32292000
89799, 	0.036537, 	32328000
89899, 	0.036497, 	32364000
89999, 	0.036456, 	32400000
90099, 	0.036415, 	32436000
90199, 	0.036375, 	32472000
90299, 	0.036335, 	32508000
90399, 	0.036295, 	32544000
90499, 	0.036255, 	32580000
90599, 	0.036215, 	32616000
90699, 	0.036175, 	32652000
90799, 	0.036135, 	32688000
90899, 	0.036095, 	32724000
90999, 	0.036055, 	32760000
91099, 	0.036016, 	32796000
91199, 	0.035976, 	32832000
91299, 	0.035937, 	32868000
91399, 	0.035898, 	32904000
91499, 	0.035858, 	32940000
91599, 	0.035819, 	32976000
91699, 	0.035780, 	33012000
91799, 	0.035741, 	33048000
91899, 	0.035702, 	33084000
91999, 	0.035663, 	33120000
92099, 	0.035625, 	33156000
92199, 	0.035586, 	33192000
92299, 	0.035548, 	33228000
92399, 	0.035509, 	33264000
92499, 	0.035471, 	33300000
92599, 	0.035432, 	33336000
92699, 	0.035394, 	33372000
92799, 	0.035356, 	33408000
92899, 	0.035318, 	33444000
92999, 	0.035280, 	33480000
93099, 	0.035242, 	33516000
93199, 	0.035204, 	33552000
93299, 	0.035167, 	33588000
93399, 	0.035129, 	33624000
93499, 	0.035091, 	33660000
93599, 	0.035054, 	33696000
93699, 	0.035016, 	33732000
93799, 	0.034979, 	33768000
93899, 	0.034942, 	33804000
93999, 	0.034905, 	33840000
94099, 	0.034868, 	33876000
94199, 	0.034831, 	33912000
94299, 	0.034794, 	33948000
94399, 	0.034757, 	33984000
94499, 	0.034720, 	34020000
94599, 	0.034683, 	34056000
94699, 	0.034647, 	34092000
94799, 	0.034610, 	34128000
94899, 	0.034574, 	34164000
94999, 	0.034537, 	34200000
95099, 	0.034501, 	34236000
95199, 	0.034465, 	34272000
95299, 	0.034428, 	34308000
95399, 	0.034392, 	34344000
95499, 	0.034356, 	34380000
95599, 	0.034320, 	34416000
95699, 	0.034285, 	34452000
95799, 	0.034249, 	34488000
95899, 	0.034213, 	34524000
95999, 	0.034177, 	34560000
96099, 	0.034142, 	34596000
96199, 	0.034106, 	34632000
96299, 	0.034071, 	34668000
96399, 	0.034036, 	34704000
96499, 	0.034000, 	34740000
96599, 	0.033965, 	34776000
96699, 	0.033930, 	34812000
96799, 	0.033895, 	34848000
96899, 	0.033860, 	34884000
96999, 	0.033825, 	34920000
97099, 	0.033790, 	34956000
97199, 	0.033755, 	34992000
97299, 	0.033721, 	35028000
97399, 	0.033686, 	35064000
97499, 	0.033652, 	35100000
97599, 	0.033617, 	35136000
97699, 	0.033583, 	35172000
97799, 	0.033548, 	35208000
97899, 	0.033514, 	35244000
97999, 	0.033480, 	35280000
98099, 	0.033446, 	35316000
98199, 	0.033412, 	35352000
98299, 	0.033378, 	35388000
98399, 	0.033344, 	35424000
98499, 	0.033310, 	35460000
98599, 	0.033276, 	35496000
98699, 	0.033242, 	35532000
98799, 	0.033209, 	35568000
98899, 	0.033175, 	35604000
98999, 	0.033142, 	35640000
99099, 	0.033108, 	35676000
99199, 	0.033075, 	35712000
99299, 	0.033042, 	35748000
99399, 	0.033008, 	35784000
99499, 	0.032975, 	35820000
99599, 	0.032942, 	35856000
99699, 	0.032909, 	35892000
99799, 	0.032876, 	35928000
99899, 	0.032843, 	35964000
99999, 	0.032810, 	36000000


==> src/fig/bernoulli/baseline/sparse-max-dewa-m-p-baseline-be100.txt <==
t, 	regret, 	communication
99, 	0.262626, 	60300
199, 	0.216080, 	120600
299, 	0.220736, 	180900
399, 	0.235589, 	241200
499, 	0.224449, 	301500
599, 	0.210351, 	361800
699, 	0.230329, 	422100
799, 	0.230288, 	482400
899, 	0.238042, 	542700
999, 	0.238238, 	603000
1099, 	0.252047, 	663300
1199, 	0.252711, 	723600
1299, 	0.255581, 	783900
1399, 	0.253038, 	844200
1499, 	0.253502, 	904500
1599, 	0.258286, 	964800
1699, 	0.261330, 	1025100
1799, 	0.252918, 	1085400
1899, 	0.261717, 	1145700
1999, 	0.260630, 	1206000
2099, 	0.260124, 	1266300
2199, 	0.260118, 	1326600
2299, 	0.258373, 	1386900
2399, 	0.260525, 	1447200
2499, 	0.262505, 	1507500
2599, 	0.260100, 	1567800
2699, 	0.261578, 	1628100
2799, 	0.257592, 	1688400
2899, 	0.255950, 	1748700
2999, 	0.259420, 	1809000
3099, 	0.262343, 	1869300
3199, 	0.259456, 	1929600
3299, 	0.257957, 	1989900
3399, 	0.255663, 	2050200
3499, 	0.250643, 	2110500
3599, 	0.248958, 	2170800
3699, 	0.247905, 	2231100
3799, 	0.247434, 	2291400
3899, 	0.247243, 	2351700
3999, 	0.247312, 	2412000
4099, 	0.247133, 	2472300
4199, 	0.246725, 	2532600
4299, 	0.244708, 	2592900
4399, 	0.244146, 	2653200
4499, 	0.245610, 	2713500
4599, 	0.246140, 	2773800
4699, 	0.246010, 	2834100
4799, 	0.244634, 	2894400
4899, 	0.246785, 	2954700
4999, 	0.249250, 	3015000
5099, 	0.250049, 	3075300
5199, 	0.251202, 	3135600
5299, 	0.249858, 	3195900
5399, 	0.250046, 	3256200
5499, 	0.249136, 	3316500
5599, 	0.249687, 	3376800
5699, 	0.249517, 	3437100
5799, 	0.250388, 	3497400
5899, 	0.249025, 	3557700
5999, 	0.247875, 	3618000
6099, 	0.249549, 	3678300
6199, 	0.250040, 	3738600
6299, 	0.247976, 	3798900
6399, 	0.248320, 	3859200
6499, 	0.244807, 	3919500
6599, 	0.243219, 	3979800
6699, 	0.242723, 	4040100
6799, 	0.241065, 	4100400
6899, 	0.241339, 	4160700
6999, 	0.241606, 	4221000
7099, 	0.240316, 	4281300
7199, 	0.239617, 	4341600
7299, 	0.239074, 	4401900
7399, 	0.239897, 	4462200
7499, 	0.240432, 	4522500
7599, 	0.238847, 	4582800
7699, 	0.238083, 	4643100
7799, 	0.237723, 	4703400
7899, 	0.236992, 	4763700
7999, 	0.235904, 	4824000
8099, 	0.235214, 	4884300
8199, 	0.235638, 	4944600
8299, 	0.235691, 	5004900
8399, 	0.235504, 	5065200
8499, 	0.233910, 	5125500
8599, 	0.233748, 	5185800
8699, 	0.233590, 	5246100
8799, 	0.233095, 	5306400
8899, 	0.232161, 	5366700
8999, 	0.231692, 	5427000
9099, 	0.232443, 	5487300
9199, 	0.230895, 	5547600
9299, 	0.229810, 	5607900
9399, 	0.228854, 	5668200
9499, 	0.228129, 	5728500
9599, 	0.228461, 	5788800
9699, 	0.228168, 	5849100
9799, 	0.228493, 	5909400
9899, 	0.228003, 	5969700
9999, 	0.227523, 	6030000


==> src/fig/bernoulli/ours/dewa-be1.txt <==
t, 	regret, 	communication
99, 	0.247273, 	5049
199, 	0.243317, 	10089
299, 	0.244749, 	15134
399, 	0.247318, 	20175
499, 	0.249138, 	25221
599, 	0.246010, 	30278
699, 	0.246695, 	35330
799, 	0.246608, 	40390
899, 	0.247275, 	45431
999, 	0.247347, 	50469
1099, 	0.247643, 	55515
1199, 	0.247273, 	60561
1299, 	0.247452, 	65612
1399, 	0.247634, 	70658
1499, 	0.247245, 	75713
1599, 	0.246742, 	80767
1699, 	0.246592, 	85825
1799, 	0.247115, 	90870
1899, 	0.247478, 	95923
1999, 	0.247184, 	100973
2099, 	0.247384, 	106026
2199, 	0.247731, 	111071
2299, 	0.246133, 	116118
2399, 	0.245044, 	121166
2499, 	0.243121, 	126203
2599, 	0.235114, 	131264
2699, 	0.226402, 	136319
2799, 	0.218314, 	141371
2899, 	0.210783, 	146421
2999, 	0.203755, 	151469
3099, 	0.197180, 	156515
3199, 	0.191016, 	161566
3299, 	0.187766, 	166623
3399, 	0.183295, 	171661
3499, 	0.181961, 	176724
3599, 	0.183851, 	181771
3699, 	0.185737, 	186812
3799, 	0.187044, 	191860
3899, 	0.188618, 	196896
3999, 	0.190083, 	201948
4099, 	0.191447, 	206998
4199, 	0.192884, 	212046
4299, 	0.193780, 	217100
4399, 	0.195258, 	222150
4499, 	0.196435, 	227208
4599, 	0.197099, 	232254
4699, 	0.198472, 	237308
4799, 	0.199533, 	242340
4899, 	0.200874, 	247381
4999, 	0.201960, 	252439
5099, 	0.202863, 	257479
5199, 	0.204043, 	262537
5299, 	0.204616, 	267569
5399, 	0.205264, 	272617
5499, 	0.205910, 	277668
5599, 	0.206823, 	282721
5699, 	0.207528, 	287775
5799, 	0.208388, 	292817
5899, 	0.209117, 	297863
5999, 	0.209585, 	302903
6099, 	0.210195, 	307958
6199, 	0.211070, 	313003
6299, 	0.211608, 	318058
6399, 	0.212114, 	323103
6499, 	0.212719, 	328165
6599, 	0.212250, 	333205
6699, 	0.209082, 	338255
6799, 	0.206007, 	343301
6899, 	0.203021, 	348371
6999, 	0.200120, 	353415
7099, 	0.197301, 	358457
7199, 	0.194560, 	363515
7299, 	0.191895, 	368551
7399, 	0.189301, 	373593
7499, 	0.187676, 	378646
7599, 	0.187027, 	383695
7699, 	0.185271, 	388753
7799, 	0.184760, 	393796
7899, 	0.184264, 	398845
7999, 	0.183458, 	403898
8099, 	0.183136, 	408945
8199, 	0.183249, 	414003
8299, 	0.182887, 	419051
8399, 	0.182215, 	424102
8499, 	0.180904, 	429145
8599, 	0.178800, 	434188
8699, 	0.176744, 	439240
8799, 	0.174736, 	444285
8899, 	0.172772, 	449327
8999, 	0.170852, 	454368
9099, 	0.168975, 	459415
9199, 	0.167138, 	464458
9299, 	0.165340, 	469502
9399, 	0.163581, 	474543
9499, 	0.161859, 	479595
9599, 	0.160173, 	484627
9699, 	0.158521, 	489686
9799, 	0.156904, 	494725
9899, 	0.155319, 	499773
9999, 	0.153765, 	504814
10099, 	0.152243, 	509864
10199, 	0.150750, 	514904
10299, 	0.149286, 	519960
10399, 	0.147851, 	525007
10499, 	0.146443, 	530061
10599, 	0.145061, 	535105
10699, 	0.143705, 	540158
10799, 	0.142374, 	545214
10899, 	0.141068, 	550265
10999, 	0.139785, 	555308
11099, 	0.138526, 	560356
11199, 	0.137289, 	565404
11299, 	0.136074, 	570447
11399, 	0.134880, 	575497
11499, 	0.133707, 	580550
11599, 	0.132555, 	585612
11699, 	0.131421, 	590664
11799, 	0.130308, 	595717
11899, 	0.129213, 	600762
11999, 	0.128136, 	605809
12099, 	0.127077, 	610852
12199, 	0.126035, 	615904
12299, 	0.125010, 	620966
12399, 	0.124002, 	626013
12499, 	0.123010, 	631069
12599, 	0.122033, 	636120
12699, 	0.121073, 	641173
12799, 	0.120127, 	646217
12899, 	0.119195, 	651269
12999, 	0.118278, 	656314
13099, 	0.117375, 	661374
13199, 	0.116486, 	666430
13299, 	0.115610, 	671476
13399, 	0.114747, 	676518
13499, 	0.113897, 	681569
13599, 	0.113060, 	686614
13699, 	0.112234, 	691666
13799, 	0.111421, 	696710
13899, 	0.110619, 	701757
13999, 	0.109829, 	706809
14099, 	0.109050, 	711854
14199, 	0.108282, 	716913
14299, 	0.107525, 	721958
14399, 	0.106778, 	726998
14499, 	0.106042, 	732048
14599, 	0.105315, 	737095
14699, 	0.104599, 	742153
14799, 	0.103892, 	747202
14899, 	0.103195, 	752252
14999, 	0.102507, 	757291
15099, 	0.101828, 	762342
15199, 	0.101158, 	767384
15299, 	0.100497, 	772445
15399, 	0.099844, 	777505
15499, 	0.099200, 	782565
15599, 	0.098564, 	787614
15699, 	0.097936, 	792689
15799, 	0.097316, 	797737
15899, 	0.096704, 	802789
15999, 	0.096100, 	807839
16099, 	0.095503, 	812898
16199, 	0.094913, 	817948
16299, 	0.094331, 	822995
16399, 	0.093756, 	828043
16499, 	0.093187, 	833089
16599, 	0.092626, 	838128
16699, 	0.092071, 	843167
16799, 	0.091523, 	848201
16899, 	0.090982, 	853248
16999, 	0.090446, 	858295
17099, 	0.089918, 	863355
17199, 	0.089395, 	868405
17299, 	0.088878, 	873454
17399, 	0.088367, 	878515
17499, 	0.087862, 	883563
17599, 	0.087363, 	888603
17699, 	0.086869, 	893659
17799, 	0.086381, 	898719
17899, 	0.085899, 	903749
17999, 	0.085421, 	908785
18099, 	0.084949, 	913831
18199, 	0.084483, 	918874
18299, 	0.084021, 	923936
18399, 	0.083564, 	928982
18499, 	0.083113, 	934033
18599, 	0.082666, 	939096
18699, 	0.082224, 	944152
18799, 	0.081786, 	949213
18899, 	0.081354, 	954266
18999, 	0.080925, 	959319
19099, 	0.080502, 	964359
19199, 	0.080082, 	969426
19299, 	0.079667, 	974481
19399, 	0.079257, 	979530
19499, 	0.078850, 	984570
19599, 	0.078448, 	989625
19699, 	0.078050, 	994669
19799, 	0.077655, 	999713
19899, 	0.077265, 	1004766
19999, 	0.076879, 	1009812
20099, 	0.076496, 	1014856
20199, 	0.076118, 	1019912
20299, 	0.075743, 	1024963
20399, 	0.075371, 	1030009
20499, 	0.075004, 	1035059
20599, 	0.074640, 	1040113
20699, 	0.074279, 	1045163
20799, 	0.073922, 	1050202
20899, 	0.073568, 	1055244
20999, 	0.073218, 	1060303
21099, 	0.072871, 	1065361
21199, 	0.072527, 	1070409
21299, 	0.072186, 	1075445
21399, 	0.071849, 	1080500
21499, 	0.071515, 	1085546
21599, 	0.071184, 	1090603
21699, 	0.070856, 	1095654
21799, 	0.070531, 	1100702
21899, 	0.070209, 	1105752
21999, 	0.069890, 	1110802
22099, 	0.069573, 	1115852
22199, 	0.069260, 	1120911
22299, 	0.068949, 	1125968
22399, 	0.068641, 	1131016
22499, 	0.068336, 	1136078
22599, 	0.068034, 	1141123
22699, 	0.067734, 	1146182
22799, 	0.067437, 	1151223
22899, 	0.067143, 	1156268
22999, 	0.066851, 	1161317
23099, 	0.066561, 	1166379
23199, 	0.066274, 	1171418
23299, 	0.065990, 	1176472
23399, 	0.065708, 	1181532
23499, 	0.065428, 	1186587
23599, 	0.065151, 	1191636
23699, 	0.064876, 	1196670
23799, 	0.064604, 	1201713
23899, 	0.064333, 	1206775
23999, 	0.064065, 	1211833
24099, 	0.063799, 	1216886
24199, 	0.063536, 	1221931
24299, 	0.063274, 	1226976
24399, 	0.063015, 	1232024
24499, 	0.062758, 	1237077
24599, 	0.062503, 	1242126
24699, 	0.062249, 	1247181
24799, 	0.061998, 	1252236
24899, 	0.061749, 	1257287
24999, 	0.061502, 	1262341
25099, 	0.061257, 	1267402
25199, 	0.061014, 	1272443
25299, 	0.060773, 	1277493
25399, 	0.060534, 	1282540
25499, 	0.060296, 	1287588
25599, 	0.060061, 	1292649
25699, 	0.059827, 	1297711
25799, 	0.059595, 	1302775
25899, 	0.059365, 	1307815
25999, 	0.059137, 	1312872
26099, 	0.058910, 	1317915
26199, 	0.058685, 	1322957
26299, 	0.058462, 	1328000
26399, 	0.058241, 	1333038
26499, 	0.058021, 	1338085
26599, 	0.057803, 	1343130
26699, 	0.057586, 	1348174
26799, 	0.057372, 	1353226
26899, 	0.057158, 	1358276
26999, 	0.056947, 	1363338
27099, 	0.056736, 	1368384
27199, 	0.056528, 	1373417
27299, 	0.056321, 	1378466
27399, 	0.056115, 	1383519
27499, 	0.055911, 	1388565
27599, 	0.055709, 	1393622
27699, 	0.055507, 	1398672
27799, 	0.055308, 	1403725
27899, 	0.055110, 	1408770
27999, 	0.054913, 	1413820
28099, 	0.054717, 	1418872
28199, 	0.054523, 	1423933
28299, 	0.054331, 	1428974
28399, 	0.054139, 	1434019
28499, 	0.053949, 	1439081
28599, 	0.053761, 	1444135
28699, 	0.053573, 	1449183
28799, 	0.053387, 	1454229
28899, 	0.053203, 	1459274
28999, 	0.053019, 	1464325
29099, 	0.052837, 	1469376
29199, 	0.052656, 	1474410
29299, 	0.052476, 	1479457
29399, 	0.052298, 	1484505
29499, 	0.052120, 	1489561
29599, 	0.051944, 	1494621
29699, 	0.051769, 	1499675
29799, 	0.051596, 	1504725
29899, 	0.051423, 	1509775
29999, 	0.051252, 	1514823
30099, 	0.051081, 	1519870
30199, 	0.050912, 	1524910
30299, 	0.050744, 	1529966
30399, 	0.050577, 	1535018
30499, 	0.050411, 	1540061
30599, 	0.050247, 	1545115
30699, 	0.050083, 	1550160
30799, 	0.049920, 	1555204
30899, 	0.049759, 	1560258
30999, 	0.049598, 	1565303
31099, 	0.049439, 	1570348
31199, 	0.049280, 	1575397
31299, 	0.049123, 	1580454
31399, 	0.048967, 	1585504
31499, 	0.048811, 	1590552
31599, 	0.048657, 	1595593
31699, 	0.048503, 	1600652
31799, 	0.048351, 	1605692
31899, 	0.048199, 	1610744
31999, 	0.048048, 	1615796
32099, 	0.047899, 	1620835
32199, 	0.047750, 	1625876
32299, 	0.047602, 	1630926
32399, 	0.047455, 	1635978
32499, 	0.047309, 	1641024
32599, 	0.047164, 	1646074
32699, 	0.047020, 	1651121
32799, 	0.046876, 	1656163
32899, 	0.046734, 	1661219
32999, 	0.046592, 	1666265
33099, 	0.046452, 	1671326
33199, 	0.046312, 	1676378
33299, 	0.046173, 	1681439
33399, 	0.046034, 	1686474
33499, 	0.045897, 	1691524
33599, 	0.045760, 	1696581
33699, 	0.045624, 	1701617
33799, 	0.045490, 	1706661
33899, 	0.045355, 	1711715
33999, 	0.045222, 	1716776
34099, 	0.045089, 	1721824
34199, 	0.044957, 	1726871
34299, 	0.044826, 	1731914
34399, 	0.044696, 	1736969
34499, 	0.044567, 	1742022
34599, 	0.044438, 	1747078
34699, 	0.044310, 	1752133
34799, 	0.044182, 	1757174
34899, 	0.044056, 	1762218
34999, 	0.043930, 	1767265
35099, 	0.043805, 	1772308
35199, 	0.043680, 	1777346
35299, 	0.043556, 	1782402
35399, 	0.043433, 	1787448
35499, 	0.043311, 	1792494
35599, 	0.043189, 	1797566
35699, 	0.043068, 	1802619
35799, 	0.042948, 	1807657
35899, 	0.042828, 	1812708
35999, 	0.042710, 	1817756
36099, 	0.042591, 	1822803
36199, 	0.042474, 	1827851
36299, 	0.042357, 	1832900
36399, 	0.042240, 	1837952
36499, 	0.042124, 	1842997
36599, 	0.042009, 	1848055
36699, 	0.041895, 	1853105
36799, 	0.041781, 	1858161
36899, 	0.041668, 	1863226
36999, 	0.041555, 	1868287
37099, 	0.041443, 	1873323
37199, 	0.041332, 	1878367
37299, 	0.041221, 	1883412
37399, 	0.041111, 	1888458
37499, 	0.041001, 	1893500
37599, 	0.040892, 	1898552
37699, 	0.040784, 	1903602
37799, 	0.040676, 	1908655
37899, 	0.040568, 	1913699
37999, 	0.040462, 	1918736
38099, 	0.040355, 	1923778
38199, 	0.040250, 	1928829
38299, 	0.040145, 	1933886
38399, 	0.040040, 	1938930
38499, 	0.039936, 	1943982
38599, 	0.039833, 	1949023
38699, 	0.039730, 	1954081
38799, 	0.039627, 	1959130
38899, 	0.039525, 	1964181
38999, 	0.039424, 	1969228
39099, 	0.039323, 	1974278
39199, 	0.039223, 	1979344
39299, 	0.039123, 	1984390
39399, 	0.039024, 	1989429
39499, 	0.038925, 	1994484
39599, 	0.038827, 	1999534
39699, 	0.038729, 	2004583
39799, 	0.038632, 	2009627
39899, 	0.038535, 	2014676
39999, 	0.038438, 	2019725
40099, 	0.038343, 	2024783
40199, 	0.038247, 	2029840
40299, 	0.038152, 	2034898
40399, 	0.038058, 	2039947
40499, 	0.037964, 	2044990
40599, 	0.037870, 	2050033
40699, 	0.037777, 	2055099
40799, 	0.037685, 	2060162
40899, 	0.037593, 	2065216
40999, 	0.037501, 	2070268
41099, 	0.037410, 	2075316
41199, 	0.037319, 	2080356
41299, 	0.037229, 	2085408
41399, 	0.037139, 	2090474
41499, 	0.037049, 	2095525
41599, 	0.036960, 	2100579
41699, 	0.036871, 	2105632
41799, 	0.036783, 	2110671
41899, 	0.036695, 	2115724
41999, 	0.036608, 	2120783
42099, 	0.036521, 	2125837
42199, 	0.036435, 	2130887
42299, 	0.036348, 	2135934
42399, 	0.036263, 	2140981
42499, 	0.036177, 	2146022
42599, 	0.036092, 	2151058
42699, 	0.036008, 	2156100
42799, 	0.035924, 	2161148
42899, 	0.035840, 	2166193
42999, 	0.035757, 	2171245
43099, 	0.035674, 	2176288
43199, 	0.035591, 	2181338
43299, 	0.035509, 	2186368
43399, 	0.035427, 	2191412
43499, 	0.035346, 	2196463
43599, 	0.035265, 	2201517
43699, 	0.035184, 	2206566
43799, 	0.035104, 	2211625
43899, 	0.035024, 	2216663
43999, 	0.034944, 	2221712
44099, 	0.034865, 	2226751
44199, 	0.034786, 	2231802
44299, 	0.034707, 	2236836
44399, 	0.034629, 	2241884
44499, 	0.034551, 	2246934
44599, 	0.034474, 	2251971
44699, 	0.034397, 	2257011
44799, 	0.034320, 	2262056
44899, 	0.034244, 	2267111
44999, 	0.034167, 	2272156
45099, 	0.034092, 	2277211
45199, 	0.034016, 	2282258
45299, 	0.033941, 	2287306
45399, 	0.033866, 	2292357
45499, 	0.033792, 	2297401
45599, 	0.033718, 	2302443
45699, 	0.033644, 	2307486
45799, 	0.033571, 	2312535
45899, 	0.033497, 	2317591
45999, 	0.033425, 	2322639
46099, 	0.033352, 	2327709
46199, 	0.033280, 	2332765
46299, 	0.033208, 	2337812
46399, 	0.033136, 	2342849
46499, 	0.033065, 	2347904
46599, 	0.032994, 	2352966
46699, 	0.032924, 	2358010
46799, 	0.032853, 	2363066
46899, 	0.032783, 	2368120
46999, 	0.032713, 	2373161
47099, 	0.032644, 	2378202
47199, 	0.032575, 	2383248
47299, 	0.032506, 	2388289
47399, 	0.032437, 	2393338
47499, 	0.032369, 	2398390
47599, 	0.032301, 	2403432
47699, 	0.032233, 	2408491
47799, 	0.032166, 	2413540
47899, 	0.032099, 	2418593
47999, 	0.032032, 	2423641
48099, 	0.031965, 	2428683
48199, 	0.031899, 	2433742
48299, 	0.031833, 	2438782
48399, 	0.031767, 	2443830
48499, 	0.031702, 	2448872
48599, 	0.031636, 	2453926
48699, 	0.031571, 	2458977
48799, 	0.031507, 	2464029
48899, 	0.031442, 	2469072
48999, 	0.031378, 	2474112
49099, 	0.031314, 	2479159
49199, 	0.031251, 	2484208
49299, 	0.031187, 	2489259
49399, 	0.031124, 	2494303
49499, 	0.031061, 	2499353
49599, 	0.030999, 	2504414
49699, 	0.030936, 	2509455
49799, 	0.030874, 	2514508
49899, 	0.030812, 	2519555
49999, 	0.030751, 	2524607
50099, 	0.030689, 	2529655
50199, 	0.030628, 	2534705
50299, 	0.030567, 	2539754
50399, 	0.030507, 	2544803
50499, 	0.030446, 	2549848
50599, 	0.030386, 	2554911
50699, 	0.030326, 	2559964
50799, 	0.030266, 	2565017
50899, 	0.030207, 	2570061
50999, 	0.030148, 	2575119
51099, 	0.030089, 	2580181
51199, 	0.030030, 	2585230
51299, 	0.029971, 	2590280
51399, 	0.029913, 	2595328
51499, 	0.029855, 	2600368
51599, 	0.029797, 	2605406
51699, 	0.029739, 	2610460
51799, 	0.029682, 	2615511
51899, 	0.029625, 	2620566
51999, 	0.029568, 	2625625
52099, 	0.029511, 	2630673
52199, 	0.029455, 	2635724
52299, 	0.029398, 	2640781
52399, 	0.029342, 	2645825
52499, 	0.029286, 	2650881
52599, 	0.029231, 	2655931
52699, 	0.029175, 	2660977
52799, 	0.029120, 	2666030
52899, 	0.029065, 	2671071
52999, 	0.029010, 	2676132
53099, 	0.028955, 	2681183
53199, 	0.028901, 	2686234
53299, 	0.028847, 	2691292
53399, 	0.028793, 	2696345
53499, 	0.028739, 	2701401
53599, 	0.028685, 	2706465
53699, 	0.028632, 	2711523
53799, 	0.028579, 	2716571
53899, 	0.028526, 	2721617
53999, 	0.028473, 	2726666
54099, 	0.028420, 	2731714
54199, 	0.028368, 	2736770
54299, 	0.028315, 	2741814
54399, 	0.028263, 	2746858
54499, 	0.028212, 	2751908
54599, 	0.028160, 	2756963
54699, 	0.028108, 	2762000
54799, 	0.028057, 	2767050
54899, 	0.028006, 	2772101
54999, 	0.027955, 	2777153
55099, 	0.027904, 	2782199
55199, 	0.027854, 	2787253
55299, 	0.027803, 	2792307
55399, 	0.027753, 	2797358
55499, 	0.027703, 	2802402
55599, 	0.027653, 	2807447
55699, 	0.027604, 	2812495
55799, 	0.027554, 	2817533
55899, 	0.027505, 	2822580
55999, 	0.027456, 	2827622
56099, 	0.027407, 	2832682
56199, 	0.027358, 	2837722
56299, 	0.027310, 	2842772
56399, 	0.027261, 	2847833
56499, 	0.027213, 	2852876
56599, 	0.027165, 	2857921
56699, 	0.027117, 	2862972
56799, 	0.027069, 	2868020
56899, 	0.027022, 	2873068
56999, 	0.026974, 	2878110
57099, 	0.026927, 	2883161
57199, 	0.026880, 	2888209
57299, 	0.026833, 	2893266
57399, 	0.026786, 	2898311
57499, 	0.026740, 	2903364
57599, 	0.026693, 	2908418
57699, 	0.026647, 	2913469
57799, 	0.026601, 	2918521
57899, 	0.026555, 	2923572
57999, 	0.026509, 	2928630
58099, 	0.026463, 	2933684
58199, 	0.026418, 	2938728
58299, 	0.026373, 	2943788
58399, 	0.026328, 	2948856
58499, 	0.026283, 	2953901
58599, 	0.026238, 	2958938
58699, 	0.026193, 	2963979
58799, 	0.026148, 	2969026
58899, 	0.026104, 	2974085
58999, 	0.026060, 	2979139
59099, 	0.026016, 	2984183
59199, 	0.025972, 	2989230
59299, 	0.025928, 	2994288
59399, 	0.025884, 	2999338
59499, 	0.025841, 	3004385
59599, 	0.025797, 	3009443
59699, 	0.025754, 	3014484
59799, 	0.025711, 	3019530
59899, 	0.025668, 	3024598
59999, 	0.025625, 	3029642
60099, 	0.025583, 	3034701
60199, 	0.025540, 	3039743
60299, 	0.025498, 	3044789
60399, 	0.025456, 	3049845
60499, 	0.025414, 	3054897
60599, 	0.025372, 	3059936
60699, 	0.025330, 	3064976
60799, 	0.025288, 	3070029
60899, 	0.025247, 	3075081
60999, 	0.025205, 	3080131
61099, 	0.025164, 	3085178
61199, 	0.025123, 	3090222
61299, 	0.025082, 	3095265
61399, 	0.025041, 	3100312
61499, 	0.025000, 	3105346
61599, 	0.024960, 	3110393
61699, 	0.024919, 	3115437
61799, 	0.024879, 	3120490
61899, 	0.024839, 	3125526
61999, 	0.024799, 	3130584
62099, 	0.024759, 	3135627
62199, 	0.024719, 	3140678
62299, 	0.024679, 	3145724
62399, 	0.024640, 	3150775
62499, 	0.024600, 	3155820
62599, 	0.024561, 	3160878
62699, 	0.024522, 	3165928
62799, 	0.024483, 	3170980
62899, 	0.024444, 	3176028
62999, 	0.024405, 	3181074
63099, 	0.024366, 	3186127
63199, 	0.024328, 	3191173
63299, 	0.024289, 	3196228
63399, 	0.024251, 	3201294
63499, 	0.024213, 	3206334
63599, 	0.024175, 	3211387
63699, 	0.024137, 	3216430
63799, 	0.024099, 	3221481
63899, 	0.024061, 	3226531
63999, 	0.024024, 	3231575
64099, 	0.023986, 	3236617
64199, 	0.023949, 	3241663
64299, 	0.023912, 	3246721
64399, 	0.023875, 	3251783
64499, 	0.023838, 	3256833
64599, 	0.023801, 	3261893
64699, 	0.023764, 	3266937
64799, 	0.023727, 	3271987
64899, 	0.023691, 	3277038
64999, 	0.023654, 	3282093
65099, 	0.023618, 	3287152
65199, 	0.023582, 	3292220
65299, 	0.023546, 	3297286
65399, 	0.023510, 	3302344
65499, 	0.023474, 	3307393
65599, 	0.023438, 	3312428
65699, 	0.023402, 	3317463
65799, 	0.023367, 	3322511
65899, 	0.023331, 	3327550
65999, 	0.023296, 	3332610
66099, 	0.023261, 	3337663
66199, 	0.023225, 	3342716
66299, 	0.023190, 	3347771
66399, 	0.023155, 	3352816
66499, 	0.023121, 	3357863
66599, 	0.023086, 	3362906
66699, 	0.023051, 	3367953
66799, 	0.023017, 	3373001
66899, 	0.022982, 	3378049
66999, 	0.022948, 	3383098
67099, 	0.022914, 	3388160
67199, 	0.022880, 	3393215
67299, 	0.022846, 	3398252
67399, 	0.022812, 	3403302
67499, 	0.022778, 	3408359
67599, 	0.022744, 	3413405
67699, 	0.022711, 	3418456
67799, 	0.022677, 	3423505
67899, 	0.022644, 	3428555
67999, 	0.022611, 	3433601
68099, 	0.022577, 	3438641
68199, 	0.022544, 	3443701
68299, 	0.022511, 	3448751
68399, 	0.022478, 	3453797
68499, 	0.022446, 	3458847
68599, 	0.022413, 	3463883
68699, 	0.022380, 	3468931
68799, 	0.022348, 	3473980
68899, 	0.022315, 	3479034
68999, 	0.022283, 	3484077
69099, 	0.022251, 	3489126
69199, 	0.022219, 	3494168
69299, 	0.022186, 	3499218
69399, 	0.022154, 	3504280
69499, 	0.022123, 	3509345
69599, 	0.022091, 	3514396
69699, 	0.022059, 	3519451
69799, 	0.022028, 	3524502
69899, 	0.021996, 	3529564
69999, 	0.021965, 	3534611
70099, 	0.021933, 	3539666
70199, 	0.021902, 	3544725
70299, 	0.021871, 	3549776
70399, 	0.021840, 	3554814
70499, 	0.021809, 	3559868
70599, 	0.021778, 	3564909
70699, 	0.021747, 	3569958
70799, 	0.021716, 	3575016
70899, 	0.021686, 	3580069
70999, 	0.021655, 	3585120
71099, 	0.021625, 	3590166
71199, 	0.021594, 	3595214
71299, 	0.021564, 	3600258
71399, 	0.021534, 	3605299
71499, 	0.021504, 	3610347
71599, 	0.021474, 	3615400
71699, 	0.021444, 	3620450
71799, 	0.021414, 	3625505
71899, 	0.021384, 	3630561
71999, 	0.021354, 	3635608
72099, 	0.021325, 	3640667
72199, 	0.021295, 	3645719
72299, 	0.021266, 	3650769
72399, 	0.021236, 	3655820
72499, 	0.021207, 	3660871
72599, 	0.021178, 	3665922
72699, 	0.021149, 	3670962
72799, 	0.021120, 	3676008
72899, 	0.021091, 	3681050
72999, 	0.021062, 	3686099
73099, 	0.021033, 	3691142
73199, 	0.021004, 	3696196
73299, 	0.020976, 	3701231
73399, 	0.020947, 	3706282
73499, 	0.020919, 	3711325
73599, 	0.020890, 	3716372
73699, 	0.020862, 	3721408
73799, 	0.020834, 	3726458
73899, 	0.020805, 	3731501
73999, 	0.020777, 	3736544
74099, 	0.020749, 	3741584
74199, 	0.020721, 	3746637
74299, 	0.020693, 	3751681
74399, 	0.020666, 	3756726
74499, 	0.020638, 	3761769
74599, 	0.020610, 	3766818
74699, 	0.020583, 	3771871
74799, 	0.020555, 	3776920
74899, 	0.020528, 	3781966
74999, 	0.020500, 	3787013
75099, 	0.020473, 	3792057
75199, 	0.020446, 	3797117
75299, 	0.020419, 	3802165
75399, 	0.020392, 	3807214
75499, 	0.020365, 	3812257
75599, 	0.020338, 	3817316
75699, 	0.020311, 	3822357
75799, 	0.020284, 	3827414
75899, 	0.020257, 	3832474
75999, 	0.020231, 	3837532
76099, 	0.020204, 	3842576
76199, 	0.020177, 	3847617
76299, 	0.020151, 	3852660
76399, 	0.020125, 	3857713
76499, 	0.020098, 	3862764
76599, 	0.020072, 	3867810
76699, 	0.020046, 	3872856
76799, 	0.020020, 	3877905
76899, 	0.019994, 	3882958
76999, 	0.019968, 	3887999
77099, 	0.019942, 	3893039
77199, 	0.019916, 	3898098
77299, 	0.019890, 	3903142
77399, 	0.019865, 	3908194
77499, 	0.019839, 	3913238
77599, 	0.019813, 	3918290
77699, 	0.019788, 	3923333
77799, 	0.019762, 	3928400
77899, 	0.019737, 	3933451
77999, 	0.019712, 	3938515
78099, 	0.019687, 	3943568
78199, 	0.019661, 	3948620
78299, 	0.019636, 	3953664
78399, 	0.019611, 	3958717
78499, 	0.019586, 	3963772
78599, 	0.019561, 	3968819
78699, 	0.019536, 	3973873
78799, 	0.019512, 	3978919
78899, 	0.019487, 	3983965
78999, 	0.019462, 	3989017
79099, 	0.019438, 	3994073
79199, 	0.019413, 	3999127
79299, 	0.019389, 	4004171
79399, 	0.019364, 	4009219
79499, 	0.019340, 	4014283
79599, 	0.019316, 	4019334
79699, 	0.019291, 	4024385
79799, 	0.019267, 	4029437
79899, 	0.019243, 	4034485
79999, 	0.019219, 	4039544
80099, 	0.019195, 	4044589
80199, 	0.019171, 	4049629
80299, 	0.019147, 	4054680
80399, 	0.019123, 	4059724
80499, 	0.019100, 	4064775
80599, 	0.019076, 	4069819
80699, 	0.019052, 	4074863
80799, 	0.019029, 	4079920
80899, 	0.019005, 	4084971
80999, 	0.018982, 	4090023
81099, 	0.018958, 	4095068
81199, 	0.018935, 	4100116
81299, 	0.018912, 	4105168
81399, 	0.018888, 	4110222
81499, 	0.018865, 	4115276
81599, 	0.018842, 	4120324
81699, 	0.018819, 	4125372
81799, 	0.018796, 	4130428
81899, 	0.018773, 	4135478
81999, 	0.018750, 	4140531
82099, 	0.018727, 	4145571
82199, 	0.018705, 	4150614
82299, 	0.018682, 	4155651
82399, 	0.018659, 	4160700
82499, 	0.018637, 	4165761
82599, 	0.018614, 	4170813
82699, 	0.018592, 	4175864
82799, 	0.018569, 	4180925
82899, 	0.018547, 	4185960
82999, 	0.018524, 	4191005
83099, 	0.018502, 	4196067
83199, 	0.018480, 	4201120
83299, 	0.018458, 	4206167
83399, 	0.018435, 	4211230
83499, 	0.018413, 	4216276
83599, 	0.018391, 	4221339
83699, 	0.018369, 	4226387
83799, 	0.018347, 	4231435
83899, 	0.018326, 	4236494
83999, 	0.018304, 	4241533
84099, 	0.018282, 	4246604
84199, 	0.018260, 	4251658
84299, 	0.018239, 	4256717
84399, 	0.018217, 	4261772
84499, 	0.018195, 	4266820
84599, 	0.018174, 	4271869
84699, 	0.018153, 	4276909
84799, 	0.018131, 	4281952
84899, 	0.018110, 	4286996
84999, 	0.018088, 	4292058
85099, 	0.018067, 	4297099
85199, 	0.018046, 	4302147
85299, 	0.018025, 	4307192
85399, 	0.018004, 	4312246
85499, 	0.017983, 	4317299
85599, 	0.017962, 	4322356
85699, 	0.017941, 	4327414
85799, 	0.017920, 	4332463
85899, 	0.017899, 	4337510
85999, 	0.017878, 	4342549
86099, 	0.017857, 	4347609
86199, 	0.017837, 	4352659
86299, 	0.017816, 	4357712
86399, 	0.017795, 	4362769
86499, 	0.017775, 	4367824
86599, 	0.017754, 	4372870
86699, 	0.017734, 	4377937
86799, 	0.017713, 	4382973
86899, 	0.017693, 	4388021
86999, 	0.017673, 	4393069
87099, 	0.017652, 	4398120
87199, 	0.017632, 	4403188
87299, 	0.017612, 	4408236
87399, 	0.017592, 	4413290
87499, 	0.017572, 	4418342
87599, 	0.017552, 	4423394
87699, 	0.017532, 	4428446
87799, 	0.017512, 	4433498
87899, 	0.017492, 	4438545
87999, 	0.017472, 	4443597
88099, 	0.017452, 	4448655
88199, 	0.017432, 	4453701
88299, 	0.017412, 	4458756
88399, 	0.017393, 	4463801
88499, 	0.017373, 	4468849
88599, 	0.017353, 	4473890
88699, 	0.017334, 	4478944
88799, 	0.017314, 	4483982
88899, 	0.017295, 	4489030
88999, 	0.017275, 	4494079
89099, 	0.017256, 	4499124
89199, 	0.017237, 	4504178
89299, 	0.017217, 	4509218
89399, 	0.017198, 	4514269
89499, 	0.017179, 	4519316
89599, 	0.017160, 	4524367
89699, 	0.017141, 	4529410
89799, 	0.017122, 	4534461
89899, 	0.017103, 	4539502
89999, 	0.017084, 	4544549
90099, 	0.017065, 	4549596
90199, 	0.017046, 	4554652
90299, 	0.017027, 	4559702
90399, 	0.017008, 	4564744
90499, 	0.016989, 	4569795
90599, 	0.016970, 	4574838
90699, 	0.016952, 	4579887
90799, 	0.016933, 	4584940
90899, 	0.016914, 	4590003
90999, 	0.016896, 	4595069
91099, 	0.016877, 	4600120
91199, 	0.016859, 	4605170
91299, 	0.016840, 	4610214
91399, 	0.016822, 	4615259
91499, 	0.016803, 	4620306
91599, 	0.016785, 	4625366
91699, 	0.016767, 	4630426
91799, 	0.016749, 	4635479
91899, 	0.016730, 	4640525
91999, 	0.016712, 	4645560
92099, 	0.016694, 	4650624
92199, 	0.016676, 	4655666
92299, 	0.016658, 	4660727
92399, 	0.016640, 	4665780
92499, 	0.016622, 	4670822
92599, 	0.016604, 	4675864
92699, 	0.016586, 	4680913
92799, 	0.016568, 	4685954
92899, 	0.016550, 	4691019
92999, 	0.016532, 	4696073
93099, 	0.016515, 	4701122
93199, 	0.016497, 	4706174
93299, 	0.016479, 	4711227
93399, 	0.016462, 	4716270
93499, 	0.016444, 	4721325
93599, 	0.016426, 	4726363
93699, 	0.016409, 	4731417
93799, 	0.016391, 	4736467
93899, 	0.016374, 	4741514
93999, 	0.016357, 	4746553
94099, 	0.016339, 	4751607
94199, 	0.016322, 	4756658
94299, 	0.016305, 	4761717
94399, 	0.016287, 	4766769
94499, 	0.016270, 	4771825
94599, 	0.016253, 	4776867
94699, 	0.016236, 	4781910
94799, 	0.016219, 	4786957
94899, 	0.016201, 	4791994
94999, 	0.016184, 	4797061
95099, 	0.016167, 	4802096
95199, 	0.016150, 	4807146
95299, 	0.016133, 	4812185
95399, 	0.016117, 	4817220
95499, 	0.016100, 	4822258
95599, 	0.016083, 	4827301
95699, 	0.016066, 	4832351
95799, 	0.016049, 	4837403
95899, 	0.016032, 	4842459
95999, 	0.016016, 	4847511
96099, 	0.015999, 	4852571
96199, 	0.015982, 	4857630
96299, 	0.015966, 	4862673
96399, 	0.015949, 	4867739
96499, 	0.015933, 	4872783
96599, 	0.015916, 	4877833
96699, 	0.015900, 	4882880
96799, 	0.015883, 	4887940
96899, 	0.015867, 	4892994
96999, 	0.015851, 	4898034
97099, 	0.015834, 	4903084
97199, 	0.015818, 	4908132
97299, 	0.015802, 	4913172
97399, 	0.015786, 	4918212
97499, 	0.015769, 	4923254
97599, 	0.015753, 	4928311
97699, 	0.015737, 	4933351
97799, 	0.015721, 	4938408
97899, 	0.015705, 	4943455
97999, 	0.015689, 	4948500
98099, 	0.015673, 	4953547
98199, 	0.015657, 	4958590
98299, 	0.015641, 	4963638
98399, 	0.015625, 	4968691
98499, 	0.015609, 	4973733
98599, 	0.015593, 	4978788
98699, 	0.015578, 	4983835
98799, 	0.015562, 	4988888
98899, 	0.015546, 	4993945
98999, 	0.015530, 	4998984
99099, 	0.015515, 	5004036
99199, 	0.015499, 	5009094
99299, 	0.015484, 	5014137
99399, 	0.015468, 	5019186
99499, 	0.015452, 	5024241
99599, 	0.015437, 	5029275
99699, 	0.015421, 	5034322
99799, 	0.015406, 	5039377
99899, 	0.015391, 	5044415
99999, 	0.015375, 	5049477


==> src/fig/bernoulli/ours/dewa-be100.txt <==
t, 	regret, 	communication
99, 	0.246465, 	10024
199, 	0.229548, 	20046
299, 	0.185886, 	30042
399, 	0.143509, 	40030
499, 	0.116473, 	50006
599, 	0.097329, 	59951
699, 	0.083405, 	69994
799, 	0.072966, 	80013
899, 	0.064850, 	90040
999, 	0.058358, 	99944
1099, 	0.053048, 	109824
1199, 	0.048624, 	119779
1299, 	0.044881, 	129667
1399, 	0.041673, 	139734
1499, 	0.038893, 	149775
1599, 	0.036460, 	159752
1699, 	0.034314, 	169711
1799, 	0.032407, 	179801
1899, 	0.030700, 	189788
1999, 	0.029165, 	199841
2099, 	0.027775, 	209903
2199, 	0.026512, 	219837
2299, 	0.025359, 	229806
2399, 	0.024302, 	239881
2499, 	0.023329, 	249923
2599, 	0.022432, 	259833
2699, 	0.021601, 	269984
2799, 	0.020829, 	279935
2899, 	0.020110, 	289837
2999, 	0.019440, 	299881
3099, 	0.018813, 	309823
3199, 	0.018224, 	319936
3299, 	0.017672, 	330026
3399, 	0.017152, 	340166
3499, 	0.016662, 	350048
3599, 	0.016199, 	360060
3699, 	0.015761, 	370067
3799, 	0.015346, 	380031
3899, 	0.014953, 	389976
3999, 	0.014579, 	399948
4099, 	0.014223, 	409927
4199, 	0.013884, 	419977
4299, 	0.013561, 	429951
4399, 	0.013253, 	440008
4499, 	0.012958, 	449906
4599, 	0.012677, 	459988
4699, 	0.012407, 	469983
4799, 	0.012148, 	479920
4899, 	0.011900, 	489806
4999, 	0.011662, 	499829
5099, 	0.011434, 	509899
5199, 	0.011214, 	519922
5299, 	0.011002, 	529838
5399, 	0.010798, 	539871
5499, 	0.010602, 	549891
5599, 	0.010413, 	559667
5699, 	0.010230, 	569705
5799, 	0.010053, 	579749
5899, 	0.009883, 	589592
5999, 	0.009718, 	599502
6099, 	0.009559, 	609575
6199, 	0.009405, 	619509
6299, 	0.009255, 	629614
6399, 	0.009111, 	639568
6499, 	0.008971, 	649549
6599, 	0.008835, 	659453
6699, 	0.008703, 	669459
6799, 	0.008575, 	679466
6899, 	0.008451, 	689454
6999, 	0.008330, 	699371
7099, 	0.008212, 	709366
7199, 	0.008098, 	719307
7299, 	0.007987, 	729268
7399, 	0.007879, 	739154
7499, 	0.007774, 	749063
7599, 	0.007672, 	759152
7699, 	0.007572, 	769056
7799, 	0.007475, 	778998
7899, 	0.007381, 	788950
7999, 	0.007288, 	799060
8099, 	0.007198, 	809117
8199, 	0.007111, 	819199
8299, 	0.007025, 	829207
8399, 	0.006941, 	839260
8499, 	0.006860, 	849301
8599, 	0.006780, 	859318
8699, 	0.006702, 	869445
8799, 	0.006626, 	879454
8899, 	0.006551, 	889473
8999, 	0.006478, 	899552
9099, 	0.006407, 	909542
9199, 	0.006338, 	919599
9299, 	0.006269, 	929561
9399, 	0.006203, 	939472
9499, 	0.006137, 	949380
9599, 	0.006074, 	959240
9699, 	0.006011, 	969274
9799, 	0.005950, 	979287
9899, 	0.005889, 	989267
9999, 	0.005831, 	999132


==> src/fig/bernoulli/ours/dewa-p-be1.txt <==
t, 	regret, 	communication
99, 	0.244848, 	246153
199, 	0.247638, 	492339
299, 	0.250301, 	738469
399, 	0.251729, 	984586
499, 	0.248697, 	1230759
599, 	0.246210, 	1476947
699, 	0.245408, 	1723170
799, 	0.240551, 	1969399
899, 	0.236974, 	2215576
999, 	0.232553, 	2461757
1099, 	0.222402, 	2707996
1199, 	0.210692, 	2954246
1299, 	0.206051, 	3200431
1399, 	0.203960, 	3446660
1499, 	0.205697, 	3692926
1599, 	0.206579, 	3939170
1699, 	0.203720, 	4185402
1799, 	0.196509, 	4431582
1899, 	0.187815, 	4677786
1999, 	0.178569, 	4923907
2099, 	0.170062, 	5170101
2199, 	0.162328, 	5416273
2299, 	0.158121, 	5662480
2399, 	0.156348, 	5908708
2499, 	0.154718, 	6154929
2599, 	0.153020, 	6401167
2699, 	0.151389, 	6647342
2799, 	0.150332, 	6893515
2899, 	0.145664, 	7139740
2999, 	0.140807, 	7385954
3099, 	0.139522, 	7632218
3199, 	0.137080, 	7878393
3299, 	0.134532, 	8124597
3399, 	0.133616, 	8370785
3499, 	0.131055, 	8616973
3599, 	0.129675, 	8863138
3699, 	0.127694, 	9109357
3799, 	0.124612, 	9355560
3899, 	0.121606, 	9601733
3999, 	0.118725, 	9847942
4099, 	0.118605, 	10094194
4199, 	0.116537, 	10340341
4299, 	0.113989, 	10586591
4399, 	0.111398, 	10832817
4499, 	0.108922, 	11079002
4599, 	0.106554, 	11325170
4699, 	0.104286, 	11571355
4799, 	0.102113, 	11817544
4899, 	0.100029, 	12063779
4999, 	0.098028, 	12309979
5099, 	0.096105, 	12556161
5199, 	0.094257, 	12802346
5299, 	0.092478, 	13048529
5399, 	0.090765, 	13294725
5499, 	0.089114, 	13540842
5599, 	0.087523, 	13786999
5699, 	0.085987, 	14033180
5799, 	0.084504, 	14279369
5899, 	0.083072, 	14525509
5999, 	0.081687, 	14771738
6099, 	0.080348, 	15017913
6199, 	0.079051, 	15264180
6299, 	0.077796, 	15510394
6399, 	0.076581, 	15756700
6499, 	0.075402, 	16002932
6599, 	0.074260, 	16249069
6699, 	0.073151, 	16495294
6799, 	0.072075, 	16741442
6899, 	0.071031, 	16987655
6999, 	0.070016, 	17233868
7099, 	0.069029, 	17480044
7199, 	0.068071, 	17726267
7299, 	0.067138, 	17972442
7399, 	0.066231, 	18218622
7499, 	0.065347, 	18464843
7599, 	0.064487, 	18711049
7699, 	0.063650, 	18957271
7799, 	0.062834, 	19203437
7899, 	0.063408, 	19449618
7999, 	0.063955, 	19695901
8099, 	0.063657, 	19942158
8199, 	0.062881, 	20188343
8299, 	0.062123, 	20434518
8399, 	0.061383, 	20680692
8499, 	0.060661, 	20926916
8599, 	0.059956, 	21173156
8699, 	0.059267, 	21419299
8799, 	0.058593, 	21665455
8899, 	0.057935, 	21911690
8999, 	0.057291, 	22157856
9099, 	0.056661, 	22404009
9199, 	0.056045, 	22650212
9299, 	0.055443, 	22896375
9399, 	0.054853, 	23142593
9499, 	0.054275, 	23388792
9599, 	0.053710, 	23634986
9699, 	0.053156, 	23881149
9799, 	0.052614, 	24127313
9899, 	0.052082, 	24373490
9999, 	0.051561, 	24619731
10099, 	0.051051, 	24865931
10199, 	0.050550, 	25112114
10299, 	0.050059, 	25358299
10399, 	0.049578, 	25604575
10499, 	0.049106, 	25850785
10599, 	0.048642, 	26097027
10699, 	0.048188, 	26343167
10799, 	0.047741, 	26589383
10899, 	0.047303, 	26835577
10999, 	0.046873, 	27081752
11099, 	0.046451, 	27327915
11199, 	0.046036, 	27574094
11299, 	0.045629, 	27820336
11399, 	0.045229, 	28066511
11499, 	0.044835, 	28312687
11599, 	0.044449, 	28558916
11699, 	0.044069, 	28805159
11799, 	0.043695, 	29051343
11899, 	0.043328, 	29297620
11999, 	0.042967, 	29543810
12099, 	0.042612, 	29789983
12199, 	0.042262, 	30036175
12299, 	0.041919, 	30282361
12399, 	0.041581, 	30528574
12499, 	0.041248, 	30774749
12599, 	0.040921, 	31020930
12699, 	0.040598, 	31267093
12799, 	0.040281, 	31513279
12899, 	0.039969, 	31759453
12999, 	0.039662, 	32005608
13099, 	0.039359, 	32251783
13199, 	0.039061, 	32497935
13299, 	0.038767, 	32744154
13399, 	0.038477, 	32990411
13499, 	0.038192, 	33236593
13599, 	0.037912, 	33482786
13699, 	0.037635, 	33729021
13799, 	0.037362, 	33975238
13899, 	0.037093, 	34221438
13999, 	0.036828, 	34467588
14099, 	0.036567, 	34713844
14199, 	0.036310, 	34960075
14299, 	0.036056, 	35206187
14399, 	0.035805, 	35452327
14499, 	0.035558, 	35698534
14599, 	0.035315, 	35944727
14699, 	0.035074, 	36190945
14799, 	0.034837, 	36437071
14899, 	0.034604, 	36683297
14999, 	0.034373, 	36929516
15099, 	0.034145, 	37175728
15199, 	0.033921, 	37421948
15299, 	0.033699, 	37668132
15399, 	0.033480, 	37914326
15499, 	0.033264, 	38160507
15599, 	0.033051, 	38406636
15699, 	0.032840, 	38652844
15799, 	0.032632, 	38898999
15899, 	0.032427, 	39145229
15999, 	0.032225, 	39391502
16099, 	0.032024, 	39637672
16199, 	0.031827, 	39883867
16299, 	0.031631, 	40130017
16399, 	0.031439, 	40376209
16499, 	0.031248, 	40622418
16599, 	0.031060, 	40868603
16699, 	0.030874, 	41114761
16799, 	0.030690, 	41360938
16899, 	0.030508, 	41607085
16999, 	0.030329, 	41853317
17099, 	0.030151, 	42099520
17199, 	0.029976, 	42345666
17299, 	0.029803, 	42591826
17399, 	0.029632, 	42838005
17499, 	0.029462, 	43084223
17599, 	0.029295, 	43330458
17699, 	0.029129, 	43576651
17799, 	0.028966, 	43822864
17899, 	0.028804, 	44069103
17999, 	0.028644, 	44315278
18099, 	0.028486, 	44561454
18199, 	0.028329, 	44807631
18299, 	0.028174, 	45053845
18399, 	0.028021, 	45300047
18499, 	0.027870, 	45546235
18599, 	0.027720, 	45792460
18699, 	0.027572, 	46038660
18799, 	0.027425, 	46284833
18899, 	0.027280, 	46531011
18999, 	0.027136, 	46777182
19099, 	0.026994, 	47023350
19199, 	0.026853, 	47269535
19299, 	0.026714, 	47515771
19399, 	0.026577, 	47761930
19499, 	0.026440, 	48008061
19599, 	0.026305, 	48254210
19699, 	0.026172, 	48500357
19799, 	0.026040, 	48746506
19899, 	0.025909, 	48992718
19999, 	0.025779, 	49238898
20099, 	0.025651, 	49485041
20199, 	0.025524, 	49731204
20299, 	0.025398, 	49977403
20399, 	0.025274, 	50223577
20499, 	0.025150, 	50469791
20599, 	0.025028, 	50716004
20699, 	0.024907, 	50962193
20799, 	0.024788, 	51208398
20899, 	0.024669, 	51454592
20999, 	0.024552, 	51700772
21099, 	0.024435, 	51947030
21199, 	0.024320, 	52193272
21299, 	0.024206, 	52439443
21399, 	0.024093, 	52685624
21499, 	0.023981, 	52931722
21599, 	0.023870, 	53177852
21699, 	0.023760, 	53424034
21799, 	0.023651, 	53670249
21899, 	0.023543, 	53916461
21999, 	0.023436, 	54162663
22099, 	0.023330, 	54408920
22199, 	0.023224, 	54655084
22299, 	0.023120, 	54901277
22399, 	0.023017, 	55147506
22499, 	0.022915, 	55393687
22599, 	0.022813, 	55639840
22699, 	0.022713, 	55886012
22799, 	0.022613, 	56132131
22899, 	0.022515, 	56378305
22999, 	0.022417, 	56624509
23099, 	0.022320, 	56870638
23199, 	0.022223, 	57116835
23299, 	0.022128, 	57363041
23399, 	0.022033, 	57609250
23499, 	0.021940, 	57855466
23599, 	0.021847, 	58101595
23699, 	0.021755, 	58347799
23799, 	0.021663, 	58593951
23899, 	0.021572, 	58840167
23999, 	0.021483, 	59086396
24099, 	0.021393, 	59332547
24199, 	0.021305, 	59578767
24299, 	0.021217, 	59825010
24399, 	0.021130, 	60071243
24499, 	0.021044, 	60317429
24599, 	0.020959, 	60563608
24699, 	0.020874, 	60809787
24799, 	0.020790, 	61056065
24899, 	0.020706, 	61302200
24999, 	0.020623, 	61548417
25099, 	0.020541, 	61794667
25199, 	0.020460, 	62040876
25299, 	0.020379, 	62287095
25399, 	0.020298, 	62533279
25499, 	0.020219, 	62779494
25599, 	0.020140, 	63025712
25699, 	0.020061, 	63271864
25799, 	0.019984, 	63518046
25899, 	0.019907, 	63764212
25999, 	0.019830, 	64010361
26099, 	0.019754, 	64256580
26199, 	0.019679, 	64502761
26299, 	0.019604, 	64748927
26399, 	0.019530, 	64995081
26499, 	0.019456, 	65241354
26599, 	0.019383, 	65487508
26699, 	0.019310, 	65733646
26799, 	0.019238, 	65979814
26899, 	0.019167, 	66225984
26999, 	0.019096, 	66472173
27099, 	0.019025, 	66718348
27199, 	0.018955, 	66964546
27299, 	0.018886, 	67210735
27399, 	0.018817, 	67456943
27499, 	0.018748, 	67703180
27599, 	0.018680, 	67949393
27699, 	0.018613, 	68195565
27799, 	0.018546, 	68441761
27899, 	0.018480, 	68688034
27999, 	0.018414, 	68934236
28099, 	0.018348, 	69180413
28199, 	0.018283, 	69426569
28299, 	0.018218, 	69672724
28399, 	0.018154, 	69918930
28499, 	0.018090, 	70165015
28599, 	0.018027, 	70411231
28699, 	0.017964, 	70657425
28799, 	0.017902, 	70903559
28899, 	0.017840, 	71149785
28999, 	0.017779, 	71396017
29099, 	0.017717, 	71642264
29199, 	0.017657, 	71888500
29299, 	0.017597, 	72134690
29399, 	0.017537, 	72380909
29499, 	0.017477, 	72627142
29599, 	0.017418, 	72873350
29699, 	0.017360, 	73119492
29799, 	0.017301, 	73365667
29899, 	0.017243, 	73611815
29999, 	0.017186, 	73857951
30099, 	0.017129, 	74104137
30199, 	0.017072, 	74350351
30299, 	0.017016, 	74596539
30399, 	0.016960, 	74842792
30499, 	0.016904, 	75088954
30599, 	0.016849, 	75335148
30699, 	0.016794, 	75581357
30799, 	0.016740, 	75827520
30899, 	0.016685, 	76073688
30999, 	0.016632, 	76319843
31099, 	0.016578, 	76566001
31199, 	0.016525, 	76812194
31299, 	0.016472, 	77058341
31399, 	0.016420, 	77304522
31499, 	0.016368, 	77550697
31599, 	0.016316, 	77796912
31699, 	0.016264, 	78043108
31799, 	0.016213, 	78289299
31899, 	0.016162, 	78535507
31999, 	0.016112, 	78781683
32099, 	0.016062, 	79027866
32199, 	0.016012, 	79274062
32299, 	0.015962, 	79520326
32399, 	0.015913, 	79766561
32499, 	0.015864, 	80012740
32599, 	0.015815, 	80258946
32699, 	0.015767, 	80505145
32799, 	0.015719, 	80751362
32899, 	0.015671, 	80997549
32999, 	0.015624, 	81243780
33099, 	0.015576, 	81489952
33199, 	0.015529, 	81736135
33299, 	0.015483, 	81982312
33399, 	0.015436, 	82228558
33499, 	0.015390, 	82474706
33599, 	0.015345, 	82720856
33699, 	0.015299, 	82967065
33799, 	0.015254, 	83213278
33899, 	0.015209, 	83459470
33999, 	0.015164, 	83705621
34099, 	0.015120, 	83951880
34199, 	0.015075, 	84198079
34299, 	0.015031, 	84444324
34399, 	0.014988, 	84690568
34499, 	0.014944, 	84936742
34599, 	0.014901, 	85182958
34699, 	0.014858, 	85429138
34799, 	0.014815, 	85675367
34899, 	0.014773, 	85921576
34999, 	0.014731, 	86167796
35099, 	0.014689, 	86414017
35199, 	0.014647, 	86660201
35299, 	0.014606, 	86906365
35399, 	0.014564, 	87152508
35499, 	0.014523, 	87398640
35599, 	0.014482, 	87644847
35699, 	0.014442, 	87891054
35799, 	0.014402, 	88137246
35899, 	0.014361, 	88383478
35999, 	0.014322, 	88629666
36099, 	0.014282, 	88875867
36199, 	0.014242, 	89122107
36299, 	0.014203, 	89368297
36399, 	0.014164, 	89614551
36499, 	0.014125, 	89860710
36599, 	0.014087, 	90106890
36699, 	0.014048, 	90353057
36799, 	0.014010, 	90599265
36899, 	0.013972, 	90845451
36999, 	0.013934, 	91091627
37099, 	0.013897, 	91337842
37199, 	0.013860, 	91583981
37299, 	0.013822, 	91830206
37399, 	0.013785, 	92076379
37499, 	0.013749, 	92322530
37599, 	0.013712, 	92568782
37699, 	0.013676, 	92814951
37799, 	0.013640, 	93061149
37899, 	0.013604, 	93307342
37999, 	0.013568, 	93553555
38099, 	0.013532, 	93799785
38199, 	0.013497, 	94045992
38299, 	0.013461, 	94292187
38399, 	0.013426, 	94538376
38499, 	0.013392, 	94784516
38599, 	0.013357, 	95030713
38699, 	0.013322, 	95276901
38799, 	0.013288, 	95523076
38899, 	0.013254, 	95769289
38999, 	0.013220, 	96015529
39099, 	0.013186, 	96261733
39199, 	0.013152, 	96507900
39299, 	0.013119, 	96754136
39399, 	0.013086, 	97000344
39499, 	0.013052, 	97246607
39599, 	0.013020, 	97492798
39699, 	0.012987, 	97739012
39799, 	0.012954, 	97985198
39899, 	0.012922, 	98231430
39999, 	0.012889, 	98477680
40099, 	0.012857, 	98723847
40199, 	0.012825, 	98969999
40299, 	0.012793, 	99216212
40399, 	0.012762, 	99462456
40499, 	0.012730, 	99708673
40599, 	0.012699, 	99954901
40699, 	0.012668, 	100201075
40799, 	0.012637, 	100447282
40899, 	0.012606, 	100693544
40999, 	0.012575, 	100939738
41099, 	0.012544, 	101185939
41199, 	0.012514, 	101432178
41299, 	0.012484, 	101678360
41399, 	0.012453, 	101924567
41499, 	0.012423, 	102170787
41599, 	0.012394, 	102416992
41699, 	0.012364, 	102663158
41799, 	0.012334, 	102909310
41899, 	0.012305, 	103155558
41999, 	0.012276, 	103401773
42099, 	0.012246, 	103647965
42199, 	0.012217, 	103894146
42299, 	0.012188, 	104140326
42399, 	0.012160, 	104386483
42499, 	0.012131, 	104632701
42599, 	0.012103, 	104878931
42699, 	0.012074, 	105125113
42799, 	0.012046, 	105371330
42899, 	0.012018, 	105617549
42999, 	0.011990, 	105863754
43099, 	0.011962, 	106110041
43199, 	0.011935, 	106356271
43299, 	0.011907, 	106602484
43399, 	0.011880, 	106848715
43499, 	0.011852, 	107094898
43599, 	0.011825, 	107341068
43699, 	0.011798, 	107587266
43799, 	0.011771, 	107833465
43899, 	0.011744, 	108079635
43999, 	0.011718, 	108325848
44099, 	0.011691, 	108572062
44199, 	0.011665, 	108818282
44299, 	0.011638, 	109064475
44399, 	0.011612, 	109310698
44499, 	0.011586, 	109556874
44599, 	0.011560, 	109803118
44699, 	0.011534, 	110049234
44799, 	0.011508, 	110295426
44899, 	0.011483, 	110541631
44999, 	0.011457, 	110787848
45099, 	0.011432, 	111034065
45199, 	0.011406, 	111280216
45299, 	0.011381, 	111526470
45399, 	0.011356, 	111772661
45499, 	0.011331, 	112018884
45599, 	0.011306, 	112265124
45699, 	0.011282, 	112511279
45799, 	0.011257, 	112757458
45899, 	0.011232, 	113003676
45999, 	0.011208, 	113249935
46099, 	0.011184, 	113496146
46199, 	0.011160, 	113742375
46299, 	0.011135, 	113988489
46399, 	0.011111, 	114234645
46499, 	0.011088, 	114480858
46599, 	0.011064, 	114727001
46699, 	0.011040, 	114973263
46799, 	0.011016, 	115219445
46899, 	0.010993, 	115465644
46999, 	0.010970, 	115711794
47099, 	0.010946, 	115958034
47199, 	0.010923, 	116204283
47299, 	0.010900, 	116450504
47399, 	0.010877, 	116696681
47499, 	0.010854, 	116942848
47599, 	0.010831, 	117189089
47699, 	0.010809, 	117435252
47799, 	0.010786, 	117681420
47899, 	0.010763, 	117927647
47999, 	0.010741, 	118173877
48099, 	0.010719, 	118420087
48199, 	0.010696, 	118666217
48299, 	0.010674, 	118912359
48399, 	0.010652, 	119158593
48499, 	0.010630, 	119404792
48599, 	0.010608, 	119650985
48699, 	0.010587, 	119897225
48799, 	0.010565, 	120143421
48899, 	0.010543, 	120389656
48999, 	0.010522, 	120635779
49099, 	0.010500, 	120881963
49199, 	0.010479, 	121128172
49299, 	0.010458, 	121374394
49399, 	0.010437, 	121620595
49499, 	0.010416, 	121866820
49599, 	0.010395, 	122113008
49699, 	0.010374, 	122359157
49799, 	0.010353, 	122605297
49899, 	0.010332, 	122851509
49999, 	0.010311, 	123097687
50099, 	0.010291, 	123343931
50199, 	0.010270, 	123590152
50299, 	0.010250, 	123836365
50399, 	0.010230, 	124082595
50499, 	0.010209, 	124328841
50599, 	0.010189, 	124575038
50699, 	0.010169, 	124821184
50799, 	0.010149, 	125067348
50899, 	0.010129, 	125313549
50999, 	0.010109, 	125559715
51099, 	0.010089, 	125805913
51199, 	0.010070, 	126052036
51299, 	0.010050, 	126298286
51399, 	0.010031, 	126544529
51499, 	0.010011, 	126790734
51599, 	0.009992, 	127036958
51699, 	0.009972, 	127283164
51799, 	0.009953, 	127529337
51899, 	0.009934, 	127775501
51999, 	0.009915, 	128021732
52099, 	0.009896, 	128267926
52199, 	0.009877, 	128514082
52299, 	0.009858, 	128760262
52399, 	0.009839, 	129006464
52499, 	0.009820, 	129252657
52599, 	0.009802, 	129498806
52699, 	0.009783, 	129745060
52799, 	0.009765, 	129991292
52899, 	0.009746, 	130237413
52999, 	0.009728, 	130483597
53099, 	0.009709, 	130729822
53199, 	0.009691, 	130976074
53299, 	0.009673, 	131222337
53399, 	0.009655, 	131468508
53499, 	0.009637, 	131714727
53599, 	0.009619, 	131960963
53699, 	0.009601, 	132207120
53799, 	0.009583, 	132453314
53899, 	0.009565, 	132699529
53999, 	0.009548, 	132945783
54099, 	0.009530, 	133192047
54199, 	0.009512, 	133438208
54299, 	0.009495, 	133684378
54399, 	0.009477, 	133930559
54499, 	0.009460, 	134176785
54599, 	0.009443, 	134422952
54699, 	0.009425, 	134669147
54799, 	0.009408, 	134915354
54899, 	0.009391, 	135161569
54999, 	0.009374, 	135407767
55099, 	0.009357, 	135654029
55199, 	0.009340, 	135900226
55299, 	0.009323, 	136146419
55399, 	0.009306, 	136392607
55499, 	0.009290, 	136638806
55599, 	0.009273, 	136885010
55699, 	0.009256, 	137131207
55799, 	0.009240, 	137377408
55899, 	0.009223, 	137623629
55999, 	0.009207, 	137869887
56099, 	0.009190, 	138116050
56199, 	0.009174, 	138362277
56299, 	0.009158, 	138608453
56399, 	0.009141, 	138854604
56499, 	0.009125, 	139100822
56599, 	0.009109, 	139347030
56699, 	0.009093, 	139593270
56799, 	0.009077, 	139839396
56899, 	0.009061, 	140085586
56999, 	0.009045, 	140331776
57099, 	0.009029, 	140577937
57199, 	0.009013, 	140824167
57299, 	0.008998, 	141070437
57399, 	0.008982, 	141316609
57499, 	0.008966, 	141562829
57599, 	0.008951, 	141809023
57699, 	0.008935, 	142055249
57799, 	0.008920, 	142301454
57899, 	0.008904, 	142547695
57999, 	0.008889, 	142793877
58099, 	0.008874, 	143040109
58199, 	0.008859, 	143286310
58299, 	0.008843, 	143532496
58399, 	0.008828, 	143778692
58499, 	0.008813, 	144024916
58599, 	0.008798, 	144271117
58699, 	0.008783, 	144517213
58799, 	0.008768, 	144763444
58899, 	0.008753, 	145009653
58999, 	0.008738, 	145255914
59099, 	0.008724, 	145502161
59199, 	0.008709, 	145748342
59299, 	0.008694, 	145994523
59399, 	0.008680, 	146240679
59499, 	0.008665, 	146486849
59599, 	0.008650, 	146733048
59699, 	0.008636, 	146979211
59799, 	0.008622, 	147225451
59899, 	0.008607, 	147471560
59999, 	0.008593, 	147717805
60099, 	0.008579, 	147964035
60199, 	0.008564, 	148210207
60299, 	0.008550, 	148456315
60399, 	0.008536, 	148702559
60499, 	0.008522, 	148948732
60599, 	0.008508, 	149194897
60699, 	0.008494, 	149441098
60799, 	0.008480, 	149687261
60899, 	0.008466, 	149933441
60999, 	0.008452, 	150179602
61099, 	0.008438, 	150425739
61199, 	0.008424, 	150671937
61299, 	0.008411, 	150918164
61399, 	0.008397, 	151164362
61499, 	0.008383, 	151410600
61599, 	0.008370, 	151656820
61699, 	0.008356, 	151903012
61799, 	0.008343, 	152149233
61899, 	0.008329, 	152395440
61999, 	0.008316, 	152641633
62099, 	0.008302, 	152887805
62199, 	0.008289, 	153134016
62299, 	0.008276, 	153380149
62399, 	0.008262, 	153626270
62499, 	0.008249, 	153872493
62599, 	0.008236, 	154118714
62699, 	0.008223, 	154364919
62799, 	0.008210, 	154611125
62899, 	0.008197, 	154857311
62999, 	0.008184, 	155103533
63099, 	0.008171, 	155349724
63199, 	0.008158, 	155595985
63299, 	0.008145, 	155842150
63399, 	0.008132, 	156088316
63499, 	0.008119, 	156334517
63599, 	0.008106, 	156580680
63699, 	0.008094, 	156826858
63799, 	0.008081, 	157073029
63899, 	0.008068, 	157319196
63999, 	0.008056, 	157565322
64099, 	0.008043, 	157811506
64199, 	0.008031, 	158057671
64299, 	0.008018, 	158303836
64399, 	0.008006, 	158550009
64499, 	0.007993, 	158796168
64599, 	0.007981, 	159042336
64699, 	0.007969, 	159288582
64799, 	0.007956, 	159534805
64899, 	0.007944, 	159780966
64999, 	0.007932, 	160027153
65099, 	0.007920, 	160273315
65199, 	0.007907, 	160519527
65299, 	0.007895, 	160765706
65399, 	0.007883, 	161011929
65499, 	0.007871, 	161258107
65599, 	0.007859, 	161504338
65699, 	0.007847, 	161750510
65799, 	0.007835, 	161996681
65899, 	0.007823, 	162242855
65999, 	0.007812, 	162489008
66099, 	0.007800, 	162735257
66199, 	0.007788, 	162981437
66299, 	0.007776, 	163227679
66399, 	0.007765, 	163473837
66499, 	0.007753, 	163720036
66599, 	0.007741, 	163966220
66699, 	0.007730, 	164212412
66799, 	0.007718, 	164458621
66899, 	0.007707, 	164704803
66999, 	0.007695, 	164950985
67099, 	0.007684, 	165197152
67199, 	0.007672, 	165443324
67299, 	0.007661, 	165689492
67399, 	0.007649, 	165935696
67499, 	0.007638, 	166181908
67599, 	0.007627, 	166428130
67699, 	0.007615, 	166674282
67799, 	0.007604, 	166920503
67899, 	0.007593, 	167166760
67999, 	0.007582, 	167412940
68099, 	0.007571, 	167659137
68199, 	0.007560, 	167905325
68299, 	0.007549, 	168151513
68399, 	0.007538, 	168397778
68499, 	0.007527, 	168643911
68599, 	0.007516, 	168890175
68699, 	0.007505, 	169136366
68799, 	0.007494, 	169382574
68899, 	0.007483, 	169628770
68999, 	0.007472, 	169874983
69099, 	0.007461, 	170121132
69199, 	0.007450, 	170367367
69299, 	0.007440, 	170613524
69399, 	0.007429, 	170859712
69499, 	0.007418, 	171105882
69599, 	0.007408, 	171352007
69699, 	0.007397, 	171598218
69799, 	0.007386, 	171844437
69899, 	0.007376, 	172090621
69999, 	0.007365, 	172336776
70099, 	0.007355, 	172582979
70199, 	0.007344, 	172829159
70299, 	0.007334, 	173075382
70399, 	0.007323, 	173321587
70499, 	0.007313, 	173567806
70599, 	0.007303, 	173814011
70699, 	0.007292, 	174060209
70799, 	0.007282, 	174306442
70899, 	0.007272, 	174552642
70999, 	0.007262, 	174798853
71099, 	0.007251, 	175045062
71199, 	0.007241, 	175291260
71299, 	0.007231, 	175537455
71399, 	0.007221, 	175783635
71499, 	0.007211, 	176029791
71599, 	0.007201, 	176275985
71699, 	0.007191, 	176522199
71799, 	0.007181, 	176768391
71899, 	0.007171, 	177014667
71999, 	0.007161, 	177260850
72099, 	0.007151, 	177507026
72199, 	0.007141, 	177753331
72299, 	0.007131, 	177999605
72399, 	0.007121, 	178245808
72499, 	0.007111, 	178492054
72599, 	0.007101, 	178738206
72699, 	0.007092, 	178984396
72799, 	0.007082, 	179230651
72899, 	0.007072, 	179476806
72999, 	0.007063, 	179723037
73099, 	0.007053, 	179969212
73199, 	0.007043, 	180215442
73299, 	0.007034, 	180461652
73399, 	0.007024, 	180707809
73499, 	0.007015, 	180954036
73599, 	0.007005, 	181200269
73699, 	0.006995, 	181446426
73799, 	0.006986, 	181692627
73899, 	0.006977, 	181938827
73999, 	0.006967, 	182184980
74099, 	0.006958, 	182431221
74199, 	0.006948, 	182677409
74299, 	0.006939, 	182923592
74399, 	0.006930, 	183169804
74499, 	0.006920, 	183416018
74599, 	0.006911, 	183662209
74699, 	0.006902, 	183908462
74799, 	0.006893, 	184154671
74899, 	0.006883, 	184400886
74999, 	0.006874, 	184647092
75099, 	0.006865, 	184893268
75199, 	0.006856, 	185139551
75299, 	0.006847, 	185385737
75399, 	0.006838, 	185631925
75499, 	0.006829, 	185878128
75599, 	0.006820, 	186124318
75699, 	0.006811, 	186370500
75799, 	0.006802, 	186616672
75899, 	0.006793, 	186862867
75999, 	0.006784, 	187109062
76099, 	0.006775, 	187355222
76199, 	0.006766, 	187601432
76299, 	0.006757, 	187847661
76399, 	0.006748, 	188093843
76499, 	0.006739, 	188340043
76599, 	0.006731, 	188586151
76699, 	0.006722, 	188832372
76799, 	0.006713, 	189078613
76899, 	0.006704, 	189324877
76999, 	0.006696, 	189571114
77099, 	0.006687, 	189817309
77199, 	0.006678, 	190063557
77299, 	0.006670, 	190309794
77399, 	0.006661, 	190555980
77499, 	0.006652, 	190802119
77599, 	0.006644, 	191048315
77699, 	0.006635, 	191294568
77799, 	0.006627, 	191540822
77899, 	0.006618, 	191786976
77999, 	0.006610, 	192033153
78099, 	0.006601, 	192279294
78199, 	0.006593, 	192525471
78299, 	0.006585, 	192771670
78399, 	0.006576, 	193017912
78499, 	0.006568, 	193264112
78599, 	0.006559, 	193510303
78699, 	0.006551, 	193756510
78799, 	0.006543, 	194002722
78899, 	0.006534, 	194248906
78999, 	0.006526, 	194495114
79099, 	0.006518, 	194741268
79199, 	0.006510, 	194987529
79299, 	0.006501, 	195233763
79399, 	0.006493, 	195480030
79499, 	0.006485, 	195726212
79599, 	0.006477, 	195972411
79699, 	0.006469, 	196218651
79799, 	0.006461, 	196464883
79899, 	0.006453, 	196711088
79999, 	0.006445, 	196957329
80099, 	0.006437, 	197203492
80199, 	0.006429, 	197449662
80299, 	0.006421, 	197695881
80399, 	0.006413, 	197942060
80499, 	0.006405, 	198188277
80599, 	0.006397, 	198434440
80699, 	0.006389, 	198680626
80799, 	0.006381, 	198926806
80899, 	0.006373, 	199172996
80999, 	0.006365, 	199419233
81099, 	0.006357, 	199665377
81199, 	0.006349, 	199911616
81299, 	0.006342, 	200157796
81399, 	0.006334, 	200403992
81499, 	0.006326, 	200650216
81599, 	0.006318, 	200896423
81699, 	0.006310, 	201142590
81799, 	0.006303, 	201388794
81899, 	0.006295, 	201635008
81999, 	0.006287, 	201881235
82099, 	0.006280, 	202127440
82199, 	0.006272, 	202373666
82299, 	0.006264, 	202619838
82399, 	0.006257, 	202866075
82499, 	0.006249, 	203112255
82599, 	0.006242, 	203358452
82699, 	0.006234, 	203604640
82799, 	0.006227, 	203850853
82899, 	0.006219, 	204097042
82999, 	0.006212, 	204343194
83099, 	0.006204, 	204589360
83199, 	0.006197, 	204835555
83299, 	0.006189, 	205081726
83399, 	0.006182, 	205327894
83499, 	0.006174, 	205574075
83599, 	0.006167, 	205820350
83699, 	0.006160, 	206066598
83799, 	0.006152, 	206312801
83899, 	0.006145, 	206558935
83999, 	0.006138, 	206805104
84099, 	0.006130, 	207051317
84199, 	0.006123, 	207297483
84299, 	0.006116, 	207543635
84399, 	0.006109, 	207789824
84499, 	0.006101, 	208036010
84599, 	0.006094, 	208282168
84699, 	0.006087, 	208528362
84799, 	0.006080, 	208774580
84899, 	0.006073, 	209020843
84999, 	0.006065, 	209267068
85099, 	0.006058, 	209513262
85199, 	0.006051, 	209759497
85299, 	0.006044, 	210005709
85399, 	0.006037, 	210251938
85499, 	0.006030, 	210498111
85599, 	0.006023, 	210744281
85699, 	0.006016, 	210990538
85799, 	0.006009, 	211236688
85899, 	0.006002, 	211482826
85999, 	0.005995, 	211729030
86099, 	0.005988, 	211975222
86199, 	0.005981, 	212221416
86299, 	0.005974, 	212467625
86399, 	0.005967, 	212713800
86499, 	0.005960, 	212959925
86599, 	0.005953, 	213206114
86699, 	0.005947, 	213452306
86799, 	0.005940, 	213698536
86899, 	0.005933, 	213944718
86999, 	0.005926, 	214190905
87099, 	0.005919, 	214437086
87199, 	0.005912, 	214683265
87299, 	0.005906, 	214929459
87399, 	0.005899, 	215175636
87499, 	0.005892, 	215421808
87599, 	0.005885, 	215668055
87699, 	0.005879, 	215914251
87799, 	0.005872, 	216160471
87899, 	0.005865, 	216406675
87999, 	0.005859, 	216652805
88099, 	0.005852, 	216899049
88199, 	0.005845, 	217145228
88299, 	0.005839, 	217391370
88399, 	0.005832, 	217637575
88499, 	0.005826, 	217883717
88599, 	0.005819, 	218129990
88699, 	0.005812, 	218376134
88799, 	0.005806, 	218622318
88899, 	0.005799, 	218868513
88999, 	0.005793, 	219114768
89099, 	0.005786, 	219360938
89199, 	0.005780, 	219607145
89299, 	0.005773, 	219853346
89399, 	0.005767, 	220099511
89499, 	0.005761, 	220345655
89599, 	0.005754, 	220591864
89699, 	0.005748, 	220838067
89799, 	0.005741, 	221084246
89899, 	0.005735, 	221330422
89999, 	0.005729, 	221576538
90099, 	0.005722, 	221822773
90199, 	0.005716, 	222068949
90299, 	0.005709, 	222315138
90399, 	0.005703, 	222561302
90499, 	0.005697, 	222807493
90599, 	0.005691, 	223053690
90699, 	0.005684, 	223299882
90799, 	0.005678, 	223546084
90899, 	0.005672, 	223792288
90999, 	0.005666, 	224038504
91099, 	0.005659, 	224284651
91199, 	0.005653, 	224530841
91299, 	0.005647, 	224777048
91399, 	0.005641, 	225023232
91499, 	0.005635, 	225269461
91599, 	0.005628, 	225515611
91699, 	0.005622, 	225761766
91799, 	0.005616, 	226008000
91899, 	0.005610, 	226254265
91999, 	0.005604, 	226500485
92099, 	0.005598, 	226746702
92199, 	0.005592, 	226992920
92299, 	0.005586, 	227239150
92399, 	0.005580, 	227485361
92499, 	0.005574, 	227731576
92599, 	0.005568, 	227977754
92699, 	0.005562, 	228223947
92799, 	0.005556, 	228470168
92899, 	0.005550, 	228716363
92999, 	0.005544, 	228962563
93099, 	0.005538, 	229208759
93199, 	0.005532, 	229454929
93299, 	0.005526, 	229701137
93399, 	0.005520, 	229947332
93499, 	0.005514, 	230193509
93599, 	0.005508, 	230439733
93699, 	0.005502, 	230685892
93799, 	0.005496, 	230932102
93899, 	0.005491, 	231178275
93999, 	0.005485, 	231424471
94099, 	0.005479, 	231670753
94199, 	0.005473, 	231916898
94299, 	0.005467, 	232163081
94399, 	0.005461, 	232409289
94499, 	0.005456, 	232655498
94599, 	0.005450, 	232901632
94699, 	0.005444, 	233147785
94799, 	0.005438, 	233393962
94899, 	0.005433, 	233640188
94999, 	0.005427, 	233886364
95099, 	0.005421, 	234132596
95199, 	0.005416, 	234378828
95299, 	0.005410, 	234625014
95399, 	0.005404, 	234871150
95499, 	0.005399, 	235117322
95599, 	0.005393, 	235363533
95699, 	0.005387, 	235609733
95799, 	0.005382, 	235855912
95899, 	0.005376, 	236102175
95999, 	0.005370, 	236348342
96099, 	0.005365, 	236594549
96199, 	0.005359, 	236840797
96299, 	0.005354, 	237086997
96399, 	0.005348, 	237333217
96499, 	0.005343, 	237579388
96599, 	0.005337, 	237825580
96699, 	0.005332, 	238071739
96799, 	0.005326, 	238317961
96899, 	0.005321, 	238564154
96999, 	0.005315, 	238810415
97099, 	0.005310, 	239056594
97199, 	0.005304, 	239302767
97299, 	0.005299, 	239549000
97399, 	0.005293, 	239795250
97499, 	0.005288, 	240041470
97599, 	0.005282, 	240287724
97699, 	0.005277, 	240533885
97799, 	0.005272, 	240780096
97899, 	0.005266, 	241026323
97999, 	0.005261, 	241272528
98099, 	0.005256, 	241518701
98199, 	0.005250, 	241764974
98299, 	0.005245, 	242011176
98399, 	0.005239, 	242257338
98499, 	0.005234, 	242503592
98599, 	0.005229, 	242749830
98699, 	0.005224, 	242995940
98799, 	0.005218, 	243242126
98899, 	0.005213, 	243488270
98999, 	0.005208, 	243734414
99099, 	0.005202, 	243980733
99199, 	0.005197, 	244226904
99299, 	0.005192, 	244473136
99399, 	0.005187, 	244719262
99499, 	0.005182, 	244965446
99599, 	0.005176, 	245211611
99699, 	0.005171, 	245457833
99799, 	0.005166, 	245704038
99899, 	0.005161, 	245950228
99999, 	0.005156, 	246196350


==> src/fig/bernoulli/ours/dewa-p-be100.txt <==
t, 	regret, 	communication
99, 	0.237980, 	289704
199, 	0.216985, 	579219
299, 	0.166488, 	869059
399, 	0.125514, 	1159021
499, 	0.100641, 	1448124
599, 	0.083840, 	1737653
699, 	0.071845, 	2026178
799, 	0.062854, 	2315796
899, 	0.055862, 	2605419
999, 	0.050270, 	2894884
1099, 	0.045696, 	3184437
1199, 	0.041885, 	3474168
1299, 	0.038661, 	3763101
1399, 	0.035897, 	4052807
1499, 	0.033502, 	4342015
1599, 	0.031407, 	4631504
1699, 	0.029559, 	4920801
1799, 	0.027916, 	5209803
1899, 	0.026445, 	5499442
1999, 	0.025123, 	5789249
2099, 	0.023926, 	6078626
2199, 	0.022838, 	6367933
2299, 	0.021844, 	6657095
2399, 	0.020934, 	6945987
2499, 	0.020096, 	7235269
2599, 	0.019323, 	7524856
2699, 	0.018607, 	7814953
2799, 	0.017942, 	8104046
2899, 	0.017323, 	8393811
2999, 	0.016746, 	8683541
3099, 	0.016205, 	8972862
3199, 	0.015699, 	9262051
3299, 	0.015223, 	9551650
3399, 	0.014775, 	9841199
3499, 	0.014353, 	10130890
3599, 	0.013954, 	10420545
3699, 	0.013577, 	10710269
3799, 	0.013219, 	10999931
3899, 	0.012880, 	11289157
3999, 	0.012558, 	11579080
4099, 	0.012252, 	11868516
4199, 	0.011960, 	12157834
4299, 	0.011682, 	12447613
4399, 	0.011416, 	12737163
4499, 	0.011162, 	13027069
4599, 	0.010920, 	13316727
4699, 	0.010687, 	13606451
4799, 	0.010465, 	13895527
4899, 	0.010251, 	14185141
4999, 	0.010046, 	14474544
5099, 	0.009849, 	14764503
5199, 	0.009660, 	15054017
5299, 	0.009477, 	15343852
5399, 	0.009302, 	15633435
5499, 	0.009133, 	15922660
5599, 	0.008969, 	16212241
5699, 	0.008812, 	16502156
5799, 	0.008660, 	16791185
5899, 	0.008513, 	17080522
5999, 	0.008371, 	17369782
6099, 	0.008234, 	17659527
6199, 	0.008101, 	17948913
6299, 	0.007973, 	18238781
6399, 	0.007848, 	18528643
6499, 	0.007727, 	18817660
6599, 	0.007610, 	19107150
6699, 	0.007497, 	19396849
6799, 	0.007386, 	19686297
6899, 	0.007279, 	19975535
6999, 	0.007175, 	20264548
7099, 	0.007074, 	20553870
7199, 	0.006976, 	20843562
7299, 	0.006880, 	21132874
7399, 	0.006787, 	21422323
7499, 	0.006697, 	21712126
7599, 	0.006609, 	22001358
7699, 	0.006523, 	22290580
7799, 	0.006439, 	22579845
7899, 	0.006358, 	22869816
7999, 	0.006278, 	23159429
8099, 	0.006201, 	23448598
8199, 	0.006125, 	23737969
8299, 	0.006051, 	24027345
8399, 	0.005979, 	24316836
8499, 	0.005909, 	24606672
8599, 	0.005840, 	24896253
8699, 	0.005773, 	25185808
8799, 	0.005707, 	25475047
8899, 	0.005643, 	25764024
8999, 	0.005581, 	26053705
9099, 	0.005519, 	26343402
9199, 	0.005459, 	26632713
9299, 	0.005401, 	26922253
9399, 	0.005343, 	27212244
9499, 	0.005287, 	27501710
9599, 	0.005232, 	27791236
9699, 	0.005178, 	28080415
9799, 	0.005125, 	28370080
9899, 	0.005073, 	28659189
9999, 	0.005023, 	28949114


==> src/fig/bernoulli/ours/max-dewa-m-be1.txt <==
t, 	regret, 	communication
99, 	0.272727, 	5177
199, 	0.266332, 	10416
299, 	0.257525, 	15668
399, 	0.255639, 	20915
499, 	0.272545, 	26153
599, 	0.252087, 	31363
699, 	0.248927, 	36590
799, 	0.245307, 	41833
899, 	0.244716, 	47066
999, 	0.251251, 	52265
1099, 	0.258417, 	57451
1199, 	0.253545, 	62646
1299, 	0.246343, 	67887
1399, 	0.242316, 	73125
1499, 	0.250167, 	78347
1599, 	0.243902, 	83588
1699, 	0.244850, 	88814
1799, 	0.248471, 	93991
1899, 	0.248025, 	99247
1999, 	0.249125, 	104490
2099, 	0.244879, 	109720
2199, 	0.244202, 	114969
2299, 	0.248369, 	120204
2399, 	0.248854, 	125387
2499, 	0.248499, 	130556
2599, 	0.248557, 	135799
2699, 	0.250093, 	141033
2799, 	0.247946, 	146219
2899, 	0.246292, 	151425
2999, 	0.249083, 	156692
3099, 	0.248790, 	161893
3199, 	0.249766, 	167099
3299, 	0.251591, 	172324
3399, 	0.255075, 	177591
3499, 	0.254358, 	182849
3599, 	0.257016, 	188088
3699, 	0.253852, 	193294
3799, 	0.252435, 	198487
3899, 	0.251603, 	203738
3999, 	0.250563, 	208942
4099, 	0.248841, 	214181
4199, 	0.247202, 	219400
4299, 	0.246802, 	224665
4399, 	0.246647, 	229915
4499, 	0.247166, 	235163
4599, 	0.248750, 	240424
4699, 	0.251330, 	245646
4799, 	0.252344, 	250848
4899, 	0.251480, 	256099
4999, 	0.252651, 	261370
5099, 	0.253383, 	266602
5199, 	0.253510, 	271808
5299, 	0.253444, 	277011
5399, 	0.256159, 	282246
5499, 	0.258047, 	287449
5599, 	0.258082, 	292641
5699, 	0.258466, 	297860
5799, 	0.257113, 	303041
5899, 	0.259027, 	308242
5999, 	0.257710, 	313428
6099, 	0.258075, 	318655
6199, 	0.258913, 	323845
6299, 	0.260041, 	329071
6399, 	0.260197, 	334328
6499, 	0.258963, 	339539
6599, 	0.259433, 	344801
6699, 	0.257800, 	350027
6799, 	0.256655, 	355261
6899, 	0.257139, 	360479
6999, 	0.259466, 	365727
7099, 	0.258910, 	370920
7199, 	0.258925, 	376135
7299, 	0.259625, 	381395
7399, 	0.260035, 	386660
7499, 	0.260301, 	391853
7599, 	0.260955, 	397078
7699, 	0.261463, 	402296
7799, 	0.261828, 	407523
7899, 	0.261299, 	412750
7999, 	0.261783, 	418057
8099, 	0.260896, 	423301
8199, 	0.260885, 	428519
8299, 	0.259549, 	433704
8399, 	0.258721, 	438971
8499, 	0.259325, 	444244
8599, 	0.260263, 	449445
8699, 	0.259340, 	454668
8799, 	0.258552, 	459921
8899, 	0.258344, 	465142
8999, 	0.258029, 	470348
9099, 	0.258160, 	475575
9199, 	0.258180, 	480718
9299, 	0.259060, 	485960
9399, 	0.258432, 	491147
9499, 	0.258027, 	496423
9599, 	0.257735, 	501682
9699, 	0.259099, 	506877
9799, 	0.259006, 	512081
9899, 	0.258713, 	517307
9999, 	0.257426, 	522509
10099, 	0.257253, 	527760
10199, 	0.257966, 	532989
10299, 	0.258666, 	538225
10399, 	0.259160, 	543459
10499, 	0.258787, 	548653
10599, 	0.259175, 	553887
10699, 	0.259557, 	559125
10799, 	0.258635, 	564356
10899, 	0.259106, 	569609
10999, 	0.259205, 	574854
11099, 	0.258492, 	580078
11199, 	0.258773, 	585313
11299, 	0.258253, 	590483
11399, 	0.257128, 	595682
11499, 	0.258370, 	600886
11599, 	0.257695, 	606111
11699, 	0.258484, 	611305
11799, 	0.258666, 	616565
11899, 	0.258845, 	621761
11999, 	0.258438, 	626969
12099, 	0.257707, 	632213
12199, 	0.256988, 	637475
12299, 	0.257094, 	642662
12399, 	0.256230, 	647898
12499, 	0.254180, 	653123
12599, 	0.252163, 	658340
12699, 	0.250177, 	663515
12799, 	0.248223, 	668699
12899, 	0.246298, 	673921
12999, 	0.244788, 	679085
13099, 	0.243454, 	684316
13199, 	0.243655, 	689554
13299, 	0.244003, 	694756
13399, 	0.243600, 	699941
13499, 	0.243944, 	705213
13599, 	0.243327, 	710429
13699, 	0.242572, 	715629
13799, 	0.242047, 	720821
13899, 	0.240953, 	726063
13999, 	0.239231, 	731289
14099, 	0.237535, 	736496
14199, 	0.235862, 	741676
14299, 	0.234212, 	746890
14399, 	0.232586, 	752150
14499, 	0.230981, 	757321
14599, 	0.229399, 	762524
14699, 	0.227839, 	767728
14799, 	0.226299, 	772991
14899, 	0.224780, 	778197
14999, 	0.223282, 	783392
15099, 	0.221803, 	788643
15199, 	0.220343, 	793843
15299, 	0.218903, 	799040
15399, 	0.217482, 	804240
15499, 	0.216078, 	809472
15599, 	0.214693, 	814700
15699, 	0.213326, 	819949
15799, 	0.211975, 	825156
15899, 	0.210642, 	830388
15999, 	0.209326, 	835556
16099, 	0.208025, 	840792
16199, 	0.206741, 	846000
16299, 	0.205473, 	851222
16399, 	0.204220, 	856449
16499, 	0.202982, 	861679
16599, 	0.201759, 	866912
16699, 	0.200551, 	872093
16799, 	0.199357, 	877318
16899, 	0.198177, 	882557
16999, 	0.197012, 	887803
17099, 	0.195859, 	893017
17199, 	0.194721, 	898274
17299, 	0.193595, 	903512
17399, 	0.192482, 	908733
17499, 	0.191382, 	913954
17599, 	0.190295, 	919182
17699, 	0.189220, 	924448
17799, 	0.188157, 	929697
17899, 	0.187105, 	934952
17999, 	0.186066, 	940147
18099, 	0.185038, 	945351
18199, 	0.184021, 	950573
18299, 	0.183015, 	955801
18399, 	0.182021, 	961044
18499, 	0.181037, 	966272
18599, 	0.180063, 	971503
18699, 	0.179100, 	976704
18799, 	0.178148, 	981980
18899, 	0.177205, 	987242
18999, 	0.176272, 	992472
19099, 	0.175349, 	997691
19199, 	0.174436, 	1002901
19299, 	0.173532, 	1008097
19399, 	0.172638, 	1013331
19499, 	0.171752, 	1018513
19599, 	0.170876, 	1023701
19699, 	0.170009, 	1028929
19799, 	0.169150, 	1034176
19899, 	0.168300, 	1039409
19999, 	0.167458, 	1044634
20099, 	0.166625, 	1049855
20199, 	0.165800, 	1055068
20299, 	0.164983, 	1060280
20399, 	0.164175, 	1065476
20499, 	0.163374, 	1070712
20599, 	0.162581, 	1075935
20699, 	0.161795, 	1081198
20799, 	0.161017, 	1086388
20899, 	0.160247, 	1091609
20999, 	0.159484, 	1096867
21099, 	0.158728, 	1102099
21199, 	0.157979, 	1107343
21299, 	0.157237, 	1112555
21399, 	0.156503, 	1117726
21499, 	0.155775, 	1122955
21599, 	0.155053, 	1128207
21699, 	0.154339, 	1133439
21799, 	0.153631, 	1138668
21899, 	0.152929, 	1143895
21999, 	0.152234, 	1149073
22099, 	0.151545, 	1154301
22199, 	0.150863, 	1159552
22299, 	0.150186, 	1164790
22399, 	0.149516, 	1169991
22499, 	0.148851, 	1175223
22599, 	0.148192, 	1180474
22699, 	0.147540, 	1185685
22799, 	0.146892, 	1190928
22899, 	0.146251, 	1196167
22999, 	0.145615, 	1201362
23099, 	0.144985, 	1206600
23199, 	0.144360, 	1211832
23299, 	0.143740, 	1217016
23399, 	0.143126, 	1222214
23499, 	0.142517, 	1227464
23599, 	0.141913, 	1232738
23699, 	0.141314, 	1237905
23799, 	0.140720, 	1243090
23899, 	0.140131, 	1248347
23999, 	0.139547, 	1253551
24099, 	0.138968, 	1258768
24199, 	0.138394, 	1263999
24299, 	0.137825, 	1269239
24399, 	0.137260, 	1274429
24499, 	0.136699, 	1279693
24599, 	0.136144, 	1284911
24699, 	0.135593, 	1290118
24799, 	0.135046, 	1295299
24899, 	0.134503, 	1300525
24999, 	0.133965, 	1305772
25099, 	0.133432, 	1311041
25199, 	0.132902, 	1316237
25299, 	0.132377, 	1321462
25399, 	0.131856, 	1326673
25499, 	0.131338, 	1331906
25599, 	0.130825, 	1337105
25699, 	0.130316, 	1342296
25799, 	0.129811, 	1347536
25899, 	0.129310, 	1352807
25999, 	0.128813, 	1358026
26099, 	0.128319, 	1363251
26199, 	0.127829, 	1368469
26299, 	0.127343, 	1373691
26399, 	0.126861, 	1378964
26499, 	0.126382, 	1384161
26599, 	0.125907, 	1389510
26699, 	0.125435, 	1394743
26799, 	0.124967, 	1399970
26899, 	0.124503, 	1405196
26999, 	0.124042, 	1410438
27099, 	0.123584, 	1415662
27199, 	0.123130, 	1420873
27299, 	0.122678, 	1426070
27399, 	0.122231, 	1431292
27499, 	0.121786, 	1436524
27599, 	0.121345, 	1441768
27699, 	0.120907, 	1447050
27799, 	0.120472, 	1452269
27899, 	0.120040, 	1457510
27999, 	0.119611, 	1462765
28099, 	0.119186, 	1467977
28199, 	0.118763, 	1473206
28299, 	0.118343, 	1478407
28399, 	0.117927, 	1483631
28499, 	0.117513, 	1488839
28599, 	0.117102, 	1494057
28699, 	0.116694, 	1499286
28799, 	0.116289, 	1504513
28899, 	0.115886, 	1509759
28999, 	0.115487, 	1514963
29099, 	0.115090, 	1520224
29199, 	0.114696, 	1525443
29299, 	0.114304, 	1530703
29399, 	0.113915, 	1535947
29499, 	0.113529, 	1541156
29599, 	0.113146, 	1546395
29699, 	0.112765, 	1551624
29799, 	0.112386, 	1556871
29899, 	0.112010, 	1562075
29999, 	0.111637, 	1567320
30099, 	0.111266, 	1572545
30199, 	0.110898, 	1577746
30299, 	0.110532, 	1582979
30399, 	0.110168, 	1588271
30499, 	0.109807, 	1593511
30599, 	0.109448, 	1598753
30699, 	0.109092, 	1603960
30799, 	0.108737, 	1609161
30899, 	0.108385, 	1614330
30999, 	0.108036, 	1619501
31099, 	0.107688, 	1624737
31199, 	0.107343, 	1629956
31299, 	0.107000, 	1635194
31399, 	0.106659, 	1640427
31499, 	0.106321, 	1645653
31599, 	0.105984, 	1650904
31699, 	0.105650, 	1656119
31799, 	0.105318, 	1661397
31899, 	0.104988, 	1666601
31999, 	0.104660, 	1671811
32099, 	0.104333, 	1677018
32199, 	0.104009, 	1682282
32299, 	0.103687, 	1687464
32399, 	0.103367, 	1692664
32499, 	0.103049, 	1697858
32599, 	0.102733, 	1703072
32699, 	0.102419, 	1708318
32799, 	0.102107, 	1713573
32899, 	0.101796, 	1718805
32999, 	0.101488, 	1724050
33099, 	0.101181, 	1729251
33199, 	0.100877, 	1734486
33299, 	0.100574, 	1739720
33399, 	0.100272, 	1744933
33499, 	0.099973, 	1750180
33599, 	0.099676, 	1755399
33699, 	0.099380, 	1760623
33799, 	0.099086, 	1765772
33899, 	0.098793, 	1770999
33999, 	0.098503, 	1776212
34099, 	0.098214, 	1781422
34199, 	0.097927, 	1786622
34299, 	0.097641, 	1791832
34399, 	0.097357, 	1797090
34499, 	0.097075, 	1802292
34599, 	0.096795, 	1807487
34699, 	0.096516, 	1812709
34799, 	0.096238, 	1817967
34899, 	0.095963, 	1823242
34999, 	0.095688, 	1828479
35099, 	0.095416, 	1833749
35199, 	0.095145, 	1838963
35299, 	0.094875, 	1844194
35399, 	0.094607, 	1849452
35499, 	0.094341, 	1854656
35599, 	0.094076, 	1859890
35699, 	0.093812, 	1865056
35799, 	0.093550, 	1870261
35899, 	0.093290, 	1875473
35999, 	0.093030, 	1880676
36099, 	0.092773, 	1885885
36199, 	0.092516, 	1891090
36299, 	0.092261, 	1896330
36399, 	0.092008, 	1901579
36499, 	0.091756, 	1906810
36599, 	0.091505, 	1912047
36699, 	0.091256, 	1917274
36799, 	0.091008, 	1922486
36899, 	0.090761, 	1927707
36999, 	0.090516, 	1932938
37099, 	0.090272, 	1938150
37199, 	0.090029, 	1943373
37299, 	0.089788, 	1948643
37399, 	0.089548, 	1953879
37499, 	0.089309, 	1959094
37599, 	0.089072, 	1964344
37699, 	0.088835, 	1969633
37799, 	0.088600, 	1974903
37899, 	0.088366, 	1980124
37999, 	0.088134, 	1985338
38099, 	0.087903, 	1990538
38199, 	0.087672, 	1995752
38299, 	0.087444, 	2000963
38399, 	0.087216, 	2006186
38499, 	0.086989, 	2011421
38599, 	0.086764, 	2016700
38699, 	0.086540, 	2021910
38799, 	0.086317, 	2027169
38899, 	0.086095, 	2032398
38999, 	0.085874, 	2037636
39099, 	0.085654, 	2042825
39199, 	0.085436, 	2048105
39299, 	0.085218, 	2053343
39399, 	0.085002, 	2058559
39499, 	0.084787, 	2063781
39599, 	0.084573, 	2069065
39699, 	0.084360, 	2074312
39799, 	0.084148, 	2079541
39899, 	0.083937, 	2084789
39999, 	0.083727, 	2090010
40099, 	0.083518, 	2095245
40199, 	0.083311, 	2100486
40299, 	0.083104, 	2105692
40399, 	0.082898, 	2110945
40499, 	0.082693, 	2116178
40599, 	0.082490, 	2121373
40699, 	0.082287, 	2126605
40799, 	0.082085, 	2131857
40899, 	0.081885, 	2137056
40999, 	0.081685, 	2142292
41099, 	0.081486, 	2147494
41199, 	0.081288, 	2152717
41299, 	0.081092, 	2157939
41399, 	0.080896, 	2163144
41499, 	0.080701, 	2168378
41599, 	0.080507, 	2173628
41699, 	0.080314, 	2178878
41799, 	0.080122, 	2184090
41899, 	0.079930, 	2189310
41999, 	0.079740, 	2194523
42099, 	0.079551, 	2199732
42199, 	0.079362, 	2205001
42299, 	0.079174, 	2210218
42399, 	0.078988, 	2215412
42499, 	0.078802, 	2220625
42599, 	0.078617, 	2225837
42699, 	0.078433, 	2231037
42799, 	0.078249, 	2236274
42899, 	0.078067, 	2241535
42999, 	0.077886, 	2246747
43099, 	0.077705, 	2252007
43199, 	0.077525, 	2257221
43299, 	0.077346, 	2262436
43399, 	0.077168, 	2267678
43499, 	0.076990, 	2272902
43599, 	0.076814, 	2278169
43699, 	0.076638, 	2283382
43799, 	0.076463, 	2288632
43899, 	0.076289, 	2293829
43999, 	0.076115, 	2299074
44099, 	0.075943, 	2304291
44199, 	0.075771, 	2309513
44299, 	0.075600, 	2314736
44399, 	0.075430, 	2320011
44499, 	0.075260, 	2325251
44599, 	0.075091, 	2330494
44699, 	0.074923, 	2335758
44799, 	0.074756, 	2340991
44899, 	0.074590, 	2346194
44999, 	0.074424, 	2351420
45099, 	0.074259, 	2356608
45199, 	0.074095, 	2361835
45299, 	0.073931, 	2367085
45399, 	0.073768, 	2372338
45499, 	0.073606, 	2377610
45599, 	0.073445, 	2382867
45699, 	0.073284, 	2388029
45799, 	0.073124, 	2393250
45899, 	0.072965, 	2398470
45999, 	0.072806, 	2403693
46099, 	0.072648, 	2408933
46199, 	0.072491, 	2414118
46299, 	0.072334, 	2419367
46399, 	0.072178, 	2424582
46499, 	0.072023, 	2429794
46599, 	0.071868, 	2435002
46699, 	0.071715, 	2440251
46799, 	0.071561, 	2445436
46899, 	0.071409, 	2450692
46999, 	0.071257, 	2455908
47099, 	0.071106, 	2461117
47199, 	0.070955, 	2466339
47299, 	0.070805, 	2471534
47399, 	0.070655, 	2476757
47499, 	0.070507, 	2481931
47599, 	0.070359, 	2487133
47699, 	0.070211, 	2492308
47799, 	0.070064, 	2497551
47899, 	0.069918, 	2502821
47999, 	0.069772, 	2508044
48099, 	0.069627, 	2513224
48199, 	0.069483, 	2518449
48299, 	0.069339, 	2523665
48399, 	0.069196, 	2528903
48499, 	0.069053, 	2534066
48599, 	0.068911, 	2539273
48699, 	0.068769, 	2544530
48799, 	0.068628, 	2549753
48899, 	0.068488, 	2554983
48999, 	0.068348, 	2560186
49099, 	0.068209, 	2565433
49199, 	0.068070, 	2570663
49299, 	0.067932, 	2575922
49399, 	0.067795, 	2581136
49499, 	0.067658, 	2586392
49599, 	0.067522, 	2591611
49699, 	0.067386, 	2596812
49799, 	0.067250, 	2602041
49899, 	0.067116, 	2607284
49999, 	0.066981, 	2612532
50099, 	0.066848, 	2617783
50199, 	0.066714, 	2622990
50299, 	0.066582, 	2628176
50399, 	0.066450, 	2633385
50499, 	0.066318, 	2638602
50599, 	0.066187, 	2643778
50699, 	0.066057, 	2649033
50799, 	0.065926, 	2654256
50899, 	0.065797, 	2659471
50999, 	0.065668, 	2664748
51099, 	0.065539, 	2669987
51199, 	0.065411, 	2675233
51299, 	0.065284, 	2680446
51399, 	0.065157, 	2685649
51499, 	0.065030, 	2690891
51599, 	0.064904, 	2696148
51699, 	0.064779, 	2701343
51799, 	0.064654, 	2706574
51899, 	0.064529, 	2711836
51999, 	0.064405, 	2717065
52099, 	0.064281, 	2722265
52199, 	0.064158, 	2727506
52299, 	0.064036, 	2732729
52399, 	0.063913, 	2737995
52499, 	0.063792, 	2743206
52599, 	0.063670, 	2748397
52699, 	0.063550, 	2753612
52799, 	0.063429, 	2758808
52899, 	0.063309, 	2764017
52999, 	0.063190, 	2769266
53099, 	0.063071, 	2774479
53199, 	0.062952, 	2779677
53299, 	0.062834, 	2784891
53399, 	0.062717, 	2790080
53499, 	0.062599, 	2795294
53599, 	0.062483, 	2800500
53699, 	0.062366, 	2805726
53799, 	0.062250, 	2810907
53899, 	0.062135, 	2816164
53999, 	0.062020, 	2821415
54099, 	0.061905, 	2826619
54199, 	0.061791, 	2831828
54299, 	0.061677, 	2836986
54399, 	0.061564, 	2842238
54499, 	0.061451, 	2847463
54599, 	0.061338, 	2852693
54699, 	0.061226, 	2857935
54799, 	0.061114, 	2863118
54899, 	0.061003, 	2868382
54999, 	0.060892, 	2873606
55099, 	0.060782, 	2878840
55199, 	0.060671, 	2884087
55299, 	0.060562, 	2889297
55399, 	0.060452, 	2894492
55499, 	0.060343, 	2899694
55599, 	0.060235, 	2904918
55699, 	0.060127, 	2910179
55799, 	0.060019, 	2915408
55899, 	0.059912, 	2920628
55999, 	0.059805, 	2925822
56099, 	0.059698, 	2931026
56199, 	0.059592, 	2936246
56299, 	0.059486, 	2941502
56399, 	0.059380, 	2946751
56499, 	0.059275, 	2951955
56599, 	0.059171, 	2957166
56699, 	0.059066, 	2962383
56799, 	0.058962, 	2967587
56899, 	0.058859, 	2972782
56999, 	0.058755, 	2978007
57099, 	0.058653, 	2983260
57199, 	0.058550, 	2988483
57299, 	0.058448, 	2993726
57399, 	0.058346, 	2998940
57499, 	0.058244, 	3004168
57599, 	0.058143, 	3009376
57699, 	0.058043, 	3014590
57799, 	0.057942, 	3019855
57899, 	0.057842, 	3025079
57999, 	0.057742, 	3030282
58099, 	0.057643, 	3035491
58199, 	0.057544, 	3040750
58299, 	0.057445, 	3045946
58399, 	0.057347, 	3051159
58499, 	0.057249, 	3056417
58599, 	0.057151, 	3061631
58699, 	0.057054, 	3066842
58799, 	0.056957, 	3072040
58899, 	0.056860, 	3077263
58999, 	0.056764, 	3082465
59099, 	0.056668, 	3087712
59199, 	0.056572, 	3092927
59299, 	0.056477, 	3098145
59399, 	0.056381, 	3103392
59499, 	0.056287, 	3108592
59599, 	0.056192, 	3113856
59699, 	0.056098, 	3119086
59799, 	0.056004, 	3124286
59899, 	0.055911, 	3129555
59999, 	0.055818, 	3134779
60099, 	0.055725, 	3140054
60199, 	0.055632, 	3145293
60299, 	0.055540, 	3150551
60399, 	0.055448, 	3155780
60499, 	0.055356, 	3161033
60599, 	0.055265, 	3166224
60699, 	0.055174, 	3171454
60799, 	0.055083, 	3176693
60899, 	0.054993, 	3181885
60999, 	0.054903, 	3187119
61099, 	0.054813, 	3192350
61199, 	0.054723, 	3197584
61299, 	0.054634, 	3202789
61399, 	0.054545, 	3207992
61499, 	0.054456, 	3213171
61599, 	0.054368, 	3218407
61699, 	0.054280, 	3223639
61799, 	0.054192, 	3228867
61899, 	0.054104, 	3234084
61999, 	0.054017, 	3239268
62099, 	0.053930, 	3244511
62199, 	0.053843, 	3249717
62299, 	0.053757, 	3254929
62399, 	0.053671, 	3260167
62499, 	0.053585, 	3265410
62599, 	0.053499, 	3270650
62699, 	0.053414, 	3275841
62799, 	0.053329, 	3281084
62899, 	0.053244, 	3286290
62999, 	0.053160, 	3291544
63099, 	0.053075, 	3296750
63199, 	0.052991, 	3301980
63299, 	0.052908, 	3307206
63399, 	0.052824, 	3312385
63499, 	0.052741, 	3317607
63599, 	0.052658, 	3322858
63699, 	0.052575, 	3328066
63799, 	0.052493, 	3333311
63899, 	0.052411, 	3338532
63999, 	0.052329, 	3343768
64099, 	0.052247, 	3349038
64199, 	0.052166, 	3354285
64299, 	0.052085, 	3359505
64399, 	0.052004, 	3364713
64499, 	0.051923, 	3369955
64599, 	0.051843, 	3375212
64699, 	0.051763, 	3380439
64799, 	0.051683, 	3385650
64899, 	0.051603, 	3390884
64999, 	0.051524, 	3396147
65099, 	0.051445, 	3401353
65199, 	0.051366, 	3406594
65299, 	0.051287, 	3411832
65399, 	0.051209, 	3417042
65499, 	0.051131, 	3422251
65599, 	0.051053, 	3427487
65699, 	0.050975, 	3432708
65799, 	0.050897, 	3437965
65899, 	0.050820, 	3443177
65999, 	0.050743, 	3448365
66099, 	0.050666, 	3453636
66199, 	0.050590, 	3458906
66299, 	0.050514, 	3464109
66399, 	0.050438, 	3469374
66499, 	0.050362, 	3474599
66599, 	0.050286, 	3479810
66699, 	0.050211, 	3485017
66799, 	0.050135, 	3490241
66899, 	0.050061, 	3495459
66999, 	0.049986, 	3500644
67099, 	0.049911, 	3505905
67199, 	0.049837, 	3511093
67299, 	0.049763, 	3516314
67399, 	0.049689, 	3521562
67499, 	0.049616, 	3526799
67599, 	0.049542, 	3532015
67699, 	0.049469, 	3537242
67799, 	0.049396, 	3542466
67899, 	0.049323, 	3547691
67999, 	0.049251, 	3552898
68099, 	0.049178, 	3558128
68199, 	0.049106, 	3563367
68299, 	0.049034, 	3568591
68399, 	0.048963, 	3573784
68499, 	0.048891, 	3579062
68599, 	0.048820, 	3584236
68699, 	0.048749, 	3589474
68799, 	0.048678, 	3594654
68899, 	0.048607, 	3599918
68999, 	0.048537, 	3605158
69099, 	0.048467, 	3610391
69199, 	0.048397, 	3615637
69299, 	0.048327, 	3620845
69399, 	0.048257, 	3626071
69499, 	0.048188, 	3631270
69599, 	0.048119, 	3636481
69699, 	0.048049, 	3641725
69799, 	0.047981, 	3646939
69899, 	0.047912, 	3652186
69999, 	0.047844, 	3657409
70099, 	0.047775, 	3662637
70199, 	0.047707, 	3667815
70299, 	0.047639, 	3673049
70399, 	0.047572, 	3678273
70499, 	0.047504, 	3683492
70599, 	0.047437, 	3688716
70699, 	0.047370, 	3693984
70799, 	0.047303, 	3699180
70899, 	0.047236, 	3704452
70999, 	0.047170, 	3709645
71099, 	0.047103, 	3714924
71199, 	0.047037, 	3720193
71299, 	0.046971, 	3725455
71399, 	0.046905, 	3730671
71499, 	0.046840, 	3735905
71599, 	0.046774, 	3741140
71699, 	0.046709, 	3746282
71799, 	0.046644, 	3751487
71899, 	0.046579, 	3756721
71999, 	0.046515, 	3761935
72099, 	0.046450, 	3767135
72199, 	0.046386, 	3772367
72299, 	0.046322, 	3777544
72399, 	0.046258, 	3782776
72499, 	0.046194, 	3788033
72599, 	0.046130, 	3793268
72699, 	0.046067, 	3798520
72799, 	0.046003, 	3803757
72899, 	0.045940, 	3808974
72999, 	0.045877, 	3814207
73099, 	0.045815, 	3819346
73199, 	0.045752, 	3824565
73299, 	0.045690, 	3829829
73399, 	0.045627, 	3835021
73499, 	0.045565, 	3840220
73599, 	0.045503, 	3845424
73699, 	0.045442, 	3850690
73799, 	0.045380, 	3855938
73899, 	0.045319, 	3861191
73999, 	0.045257, 	3866409
74099, 	0.045196, 	3871643
74199, 	0.045135, 	3876852
74299, 	0.045075, 	3882089
74399, 	0.045014, 	3887277
74499, 	0.044954, 	3892505
74599, 	0.044893, 	3897779
74699, 	0.044833, 	3903004
74799, 	0.044773, 	3908194
74899, 	0.044714, 	3913423
74999, 	0.044654, 	3918677
75099, 	0.044594, 	3923854
75199, 	0.044535, 	3929098
75299, 	0.044476, 	3934305
75399, 	0.044417, 	3939555
75499, 	0.044358, 	3944799
75599, 	0.044300, 	3950004
75699, 	0.044241, 	3955220
75799, 	0.044183, 	3960449
75899, 	0.044124, 	3965643
75999, 	0.044066, 	3970841
76099, 	0.044008, 	3976058
76199, 	0.043951, 	3981265
76299, 	0.043893, 	3986522
76399, 	0.043836, 	3991753
76499, 	0.043778, 	3997014
76599, 	0.043721, 	4002234
76699, 	0.043664, 	4007450
76799, 	0.043607, 	4012648
76899, 	0.043551, 	4017878
76999, 	0.043494, 	4023097
77099, 	0.043438, 	4028326
77199, 	0.043381, 	4033547
77299, 	0.043325, 	4038769
77399, 	0.043269, 	4043997
77499, 	0.043213, 	4049194
77599, 	0.043158, 	4054465
77699, 	0.043102, 	4059678
77799, 	0.043047, 	4064929
77899, 	0.042992, 	4070143
77999, 	0.042936, 	4075346
78099, 	0.042881, 	4080531
78199, 	0.042827, 	4085773
78299, 	0.042772, 	4090987
78399, 	0.042717, 	4096182
78499, 	0.042663, 	4101408
78599, 	0.042609, 	4106618
78699, 	0.042555, 	4111900
78799, 	0.042501, 	4117131
78899, 	0.042447, 	4122326
78999, 	0.042393, 	4127522
79099, 	0.042339, 	4132722
79199, 	0.042286, 	4137950
79299, 	0.042233, 	4143147
79399, 	0.042179, 	4148378
79499, 	0.042126, 	4153587
79599, 	0.042073, 	4158826
79699, 	0.042021, 	4164037
79799, 	0.041968, 	4169266
79899, 	0.041915, 	4174500
79999, 	0.041863, 	4179754
80099, 	0.041811, 	4184982
80199, 	0.041759, 	4190199
80299, 	0.041707, 	4195413
80399, 	0.041655, 	4200638
80499, 	0.041603, 	4205886
80599, 	0.041551, 	4211128
80699, 	0.041500, 	4216370
80799, 	0.041449, 	4221569
80899, 	0.041397, 	4226802
80999, 	0.041346, 	4232044
81099, 	0.041295, 	4237270
81199, 	0.041244, 	4242485
81299, 	0.041194, 	4247676
81399, 	0.041143, 	4252874
81499, 	0.041093, 	4258086
81599, 	0.041042, 	4263264
81699, 	0.040992, 	4268477
81799, 	0.040942, 	4273746
81899, 	0.040892, 	4278979
81999, 	0.040842, 	4284168
82099, 	0.040792, 	4289426
82199, 	0.040743, 	4294603
82299, 	0.040693, 	4299822
82399, 	0.040644, 	4305063
82499, 	0.040594, 	4310241
82599, 	0.040545, 	4315422
82699, 	0.040496, 	4320615
82799, 	0.040447, 	4325854
82899, 	0.040399, 	4331083
82999, 	0.040350, 	4336320
83099, 	0.040301, 	4341514
83199, 	0.040253, 	4346751
83299, 	0.040205, 	4351929
83399, 	0.040156, 	4357126
83499, 	0.040108, 	4362370
83599, 	0.040060, 	4367630
83699, 	0.040012, 	4372868
83799, 	0.039965, 	4378095
83899, 	0.039917, 	4383357
83999, 	0.039870, 	4388609
84099, 	0.039822, 	4393788
84199, 	0.039775, 	4399030
84299, 	0.039728, 	4404238
84399, 	0.039681, 	4409495
84499, 	0.039634, 	4414712
84599, 	0.039587, 	4419962
84699, 	0.039540, 	4425161
84799, 	0.039493, 	4430367
84899, 	0.039447, 	4435606
84999, 	0.039400, 	4440821
85099, 	0.039354, 	4446059
85199, 	0.039308, 	4451287
85299, 	0.039262, 	4456495
85399, 	0.039216, 	4461720
85499, 	0.039170, 	4466943
85599, 	0.039124, 	4472180
85699, 	0.039079, 	4477421
85799, 	0.039033, 	4482647
85899, 	0.038988, 	4487877
85999, 	0.038942, 	4493066
86099, 	0.038897, 	4498303
86199, 	0.038852, 	4503503
86299, 	0.038807, 	4508737
86399, 	0.038762, 	4513995
86499, 	0.038717, 	4519211
86599, 	0.038673, 	4524428
86699, 	0.038628, 	4529623
86799, 	0.038583, 	4534796
86899, 	0.038539, 	4540047
86999, 	0.038495, 	4545232
87099, 	0.038450, 	4550456
87199, 	0.038406, 	4555668
87299, 	0.038362, 	4560898
87399, 	0.038319, 	4566150
87499, 	0.038275, 	4571363
87599, 	0.038231, 	4576555
87699, 	0.038187, 	4581801
87799, 	0.038144, 	4587017
87899, 	0.038101, 	4592229
87999, 	0.038057, 	4597454
88099, 	0.038014, 	4602723
88199, 	0.037971, 	4607937
88299, 	0.037928, 	4613138
88399, 	0.037885, 	4618366
88499, 	0.037842, 	4623573
88599, 	0.037800, 	4628773
88699, 	0.037757, 	4633974
88799, 	0.037714, 	4639199
88899, 	0.037672, 	4644437
88999, 	0.037630, 	4649664
89099, 	0.037587, 	4654896
89199, 	0.037545, 	4660153
89299, 	0.037503, 	4665304
89399, 	0.037461, 	4670497
89499, 	0.037419, 	4675728
89599, 	0.037378, 	4681004
89699, 	0.037336, 	4686241
89799, 	0.037294, 	4691437
89899, 	0.037253, 	4696670
89999, 	0.037212, 	4701913
90099, 	0.037170, 	4707148
90199, 	0.037129, 	4712349
90299, 	0.037088, 	4717564
90399, 	0.037047, 	4722790
90499, 	0.037006, 	4728026
90599, 	0.036965, 	4733249
90699, 	0.036924, 	4738476
90799, 	0.036884, 	4743701
90899, 	0.036843, 	4748913
90999, 	0.036803, 	4754132
91099, 	0.036762, 	4759375
91199, 	0.036722, 	4764630
91299, 	0.036682, 	4769837
91399, 	0.036642, 	4775052
91499, 	0.036601, 	4780269
91599, 	0.036562, 	4785490
91699, 	0.036522, 	4790712
91799, 	0.036482, 	4795904
91899, 	0.036442, 	4801126
91999, 	0.036403, 	4806380
92099, 	0.036363, 	4811591
92199, 	0.036324, 	4816795
92299, 	0.036284, 	4822034
92399, 	0.036245, 	4827238
92499, 	0.036206, 	4832492
92599, 	0.036167, 	4837743
92699, 	0.036128, 	4842976
92799, 	0.036089, 	4848203
92899, 	0.036050, 	4853448
92999, 	0.036011, 	4858660
93099, 	0.035972, 	4863944
93199, 	0.035934, 	4869180
93299, 	0.035895, 	4874415
93399, 	0.035857, 	4879648
93499, 	0.035819, 	4884875
93599, 	0.035780, 	4890126
93699, 	0.035742, 	4895315
93799, 	0.035704, 	4900582
93899, 	0.035666, 	4905815
93999, 	0.035628, 	4911014
94099, 	0.035590, 	4916223
94199, 	0.035552, 	4921412
94299, 	0.035515, 	4926645
94399, 	0.035477, 	4931870
94499, 	0.035440, 	4937090
94599, 	0.035402, 	4942299
94699, 	0.035365, 	4947533
94799, 	0.035327, 	4952743
94899, 	0.035290, 	4957942
94999, 	0.035253, 	4963146
95099, 	0.035216, 	4968370
95199, 	0.035179, 	4973563
95299, 	0.035142, 	4978772
95399, 	0.035105, 	4983962
95499, 	0.035068, 	4989175
95599, 	0.035032, 	4994414
95699, 	0.034995, 	4999606
95799, 	0.034959, 	5004824
95899, 	0.034922, 	5010043
95999, 	0.034886, 	5015252
96099, 	0.034849, 	5020473
96199, 	0.034813, 	5025713
96299, 	0.034777, 	5030907
96399, 	0.034741, 	5036143
96499, 	0.034705, 	5041332
96599, 	0.034669, 	5046529
96699, 	0.034633, 	5051766
96799, 	0.034597, 	5056987
96899, 	0.034562, 	5062191
96999, 	0.034526, 	5067412
97099, 	0.034491, 	5072643
97199, 	0.034455, 	5077877
97299, 	0.034420, 	5083085
97399, 	0.034384, 	5088342
97499, 	0.034349, 	5093584
97599, 	0.034314, 	5098782
97699, 	0.034279, 	5103979
97799, 	0.034244, 	5109242
97899, 	0.034209, 	5114461
97999, 	0.034174, 	5119643
98099, 	0.034139, 	5124860
98199, 	0.034104, 	5130044
98299, 	0.034070, 	5135290
98399, 	0.034035, 	5140517
98499, 	0.034000, 	5145762
98599, 	0.033966, 	5150971
98699, 	0.033931, 	5156204
98799, 	0.033897, 	5161397
98899, 	0.033863, 	5166602
98999, 	0.033829, 	5171826
99099, 	0.033794, 	5177016
99199, 	0.033760, 	5182226
99299, 	0.033726, 	5187445
99399, 	0.033692, 	5192719
99499, 	0.033659, 	5197923
99599, 	0.033625, 	5203133
99699, 	0.033591, 	5208361
99799, 	0.033557, 	5213595
99899, 	0.033524, 	5218770
99999, 	0.033490, 	5223998


==> src/fig/bernoulli/ours/max-dewa-m-be100.txt <==
t, 	regret, 	communication
99, 	0.282828, 	19073
199, 	0.261307, 	38133
299, 	0.204013, 	57713
399, 	0.165414, 	76831
499, 	0.154309, 	96333
599, 	0.128548, 	115421
699, 	0.110157, 	134539
799, 	0.096370, 	154095
899, 	0.085651, 	173520
999, 	0.077077, 	192721
1099, 	0.070064, 	212192
1199, 	0.064220, 	231094
1299, 	0.059276, 	250269
1399, 	0.055039, 	269448
1499, 	0.051368, 	288248
1599, 	0.048155, 	307521
1699, 	0.045321, 	326596
1799, 	0.042802, 	345408
1899, 	0.040548, 	364505
1999, 	0.038519, 	383678
2099, 	0.036684, 	402804
2199, 	0.035016, 	422190
2299, 	0.033493, 	441481
2399, 	0.032097, 	460661
2499, 	0.030812, 	479925
2599, 	0.029627, 	498919
2699, 	0.028529, 	517998
2799, 	0.027510, 	537380
2899, 	0.026561, 	556605
2999, 	0.025675, 	575810
3099, 	0.024847, 	594995
3199, 	0.024070, 	613998
3299, 	0.023340, 	633317
3399, 	0.022654, 	652810
3499, 	0.022006, 	672008
3599, 	0.021395, 	691142
3699, 	0.020816, 	710248
3799, 	0.020268, 	729499
3899, 	0.019749, 	748838
3999, 	0.019255, 	767438
4099, 	0.018785, 	786338
4199, 	0.018338, 	805078
4299, 	0.017911, 	824451
4399, 	0.017504, 	843423
4499, 	0.017115, 	862507
4599, 	0.016743, 	881616
4699, 	0.016386, 	900797
4799, 	0.016045, 	920016
4899, 	0.015717, 	939531
4999, 	0.015403, 	958605
5099, 	0.015101, 	977784
5199, 	0.014811, 	996782
5299, 	0.014531, 	1015756
5399, 	0.014262, 	1034971
5499, 	0.014003, 	1054708
5599, 	0.013752, 	1073771
5699, 	0.013511, 	1093056
5799, 	0.013278, 	1111864
5899, 	0.013053, 	1131271
5999, 	0.012835, 	1150403
6099, 	0.012625, 	1169723
6199, 	0.012421, 	1188391
6299, 	0.012224, 	1207702
6399, 	0.012033, 	1226639
6499, 	0.011848, 	1245349
6599, 	0.011668, 	1264611
6699, 	0.011494, 	1283864
6799, 	0.011325, 	1302953
6899, 	0.011161, 	1322327
6999, 	0.011002, 	1341330
7099, 	0.010847, 	1360828
7199, 	0.010696, 	1379899
7299, 	0.010549, 	1398640
7399, 	0.010407, 	1417591
7499, 	0.010268, 	1436882
7599, 	0.010133, 	1456132
7699, 	0.010001, 	1475163
7799, 	0.009873, 	1493950
7899, 	0.009748, 	1513338
7999, 	0.009626, 	1532307
8099, 	0.009507, 	1551551
8199, 	0.009391, 	1570755
8299, 	0.009278, 	1590406
8399, 	0.009168, 	1609942
8499, 	0.009060, 	1628897
8599, 	0.008955, 	1648145
8699, 	0.008852, 	1667754
8799, 	0.008751, 	1686784
8899, 	0.008653, 	1705972
8999, 	0.008557, 	1725384
9099, 	0.008462, 	1744439
9199, 	0.008370, 	1763657
9299, 	0.008280, 	1782709
9399, 	0.008192, 	1801990
9499, 	0.008106, 	1821150
9599, 	0.008022, 	1840084
9699, 	0.007939, 	1858943
9799, 	0.007858, 	1878385
9899, 	0.007779, 	1897823
9999, 	0.007701, 	1917229


==> src/fig/bernoulli/ours/max-dewa-m-p-be1.txt <==
t, 	regret, 	communication
99, 	0.343434, 	28214
199, 	0.316583, 	56325
299, 	0.317726, 	85223
399, 	0.290727, 	113993
499, 	0.296593, 	142484
599, 	0.293823, 	171385
699, 	0.276109, 	198816
799, 	0.266583, 	226765
899, 	0.263626, 	254109
999, 	0.263263, 	281321
1099, 	0.266606, 	310019
1199, 	0.255213, 	337779
1299, 	0.260200, 	366603
1399, 	0.258756, 	394930
1499, 	0.255504, 	422939
1599, 	0.253283, 	450999
1699, 	0.247204, 	478084
1799, 	0.240689, 	504736
1899, 	0.228015, 	531737
1999, 	0.216608, 	558429
2099, 	0.206289, 	585231
2199, 	0.196908, 	612727
2299, 	0.189213, 	639385
2399, 	0.185911, 	666205
2499, 	0.180872, 	694020
2599, 	0.183532, 	722642
2699, 	0.181549, 	749058
2799, 	0.176492, 	775791
2899, 	0.170404, 	802707
2999, 	0.164722, 	830410
3099, 	0.159406, 	858147
3199, 	0.154423, 	884114
3299, 	0.149742, 	910425
3399, 	0.145337, 	937425
3499, 	0.141183, 	964256
3599, 	0.137260, 	990502
3699, 	0.133550, 	1016758
3799, 	0.130034, 	1043565
3899, 	0.126699, 	1071024
3999, 	0.123531, 	1097300
4099, 	0.120517, 	1124115
4199, 	0.117647, 	1150950
4299, 	0.114910, 	1177988
4399, 	0.112298, 	1203866
4499, 	0.109802, 	1230985
4599, 	0.107415, 	1255704
4699, 	0.105129, 	1281166
4799, 	0.102938, 	1307348
4899, 	0.100837, 	1333180
4999, 	0.098820, 	1358584
5099, 	0.096882, 	1383604
5199, 	0.095018, 	1409265
5299, 	0.093225, 	1435543
5399, 	0.091313, 	1462107
5499, 	0.089653, 	1488932
5599, 	0.088051, 	1515194
5699, 	0.088437, 	1541121
5799, 	0.087946, 	1566581
5899, 	0.086455, 	1592465
5999, 	0.085181, 	1617233
6099, 	0.085752, 	1643677
6199, 	0.086788, 	1670704
6299, 	0.087315, 	1697380
6399, 	0.088920, 	1723586
6499, 	0.090783, 	1750604
6599, 	0.094560, 	1777959
6699, 	0.097029, 	1804765
6799, 	0.100456, 	1831799
6899, 	0.104218, 	1858975
6999, 	0.105729, 	1885611
7099, 	0.108748, 	1911069
7199, 	0.112238, 	1936540
7299, 	0.114262, 	1962734
7399, 	0.116367, 	1988190
7499, 	0.117616, 	2014222
7599, 	0.120937, 	2040274
7699, 	0.123133, 	2066672
7799, 	0.124118, 	2093071
7899, 	0.124699, 	2119832
7999, 	0.126391, 	2145858
8099, 	0.129646, 	2171713
8199, 	0.131479, 	2197240
8299, 	0.132787, 	2223303
8399, 	0.132516, 	2249436
8499, 	0.130957, 	2275447
8599, 	0.129434, 	2301848
8699, 	0.127946, 	2328700
8799, 	0.126492, 	2355463
8899, 	0.125070, 	2381844
8999, 	0.123680, 	2407247
9099, 	0.122321, 	2433193
9199, 	0.120991, 	2458690
9299, 	0.119690, 	2484086
9399, 	0.118417, 	2509116
9499, 	0.117170, 	2533952
9599, 	0.115950, 	2558859
9699, 	0.114754, 	2584017
9799, 	0.113583, 	2608567
9899, 	0.112436, 	2631598
9999, 	0.111311, 	2655907
10099, 	0.110209, 	2681094
10199, 	0.109128, 	2706908
10299, 	0.108069, 	2731343
10399, 	0.107030, 	2754442
10499, 	0.106010, 	2777781
10599, 	0.105010, 	2802684
10699, 	0.104028, 	2829312
10799, 	0.103065, 	2854573
10899, 	0.102119, 	2880792
10999, 	0.101191, 	2906294
11099, 	0.100279, 	2931929
11199, 	0.099384, 	2957282
11299, 	0.098504, 	2983074
11399, 	0.097640, 	3008875
11499, 	0.096791, 	3033772
11599, 	0.095957, 	3059334
11699, 	0.095136, 	3085337
11799, 	0.094330, 	3110651
11899, 	0.093537, 	3135535
11999, 	0.092758, 	3161382
12099, 	0.091991, 	3185454
12199, 	0.091237, 	3209847
12299, 	0.090495, 	3235160
12399, 	0.089765, 	3259265
12499, 	0.089047, 	3284777
12599, 	0.088340, 	3310414
12699, 	0.087645, 	3335835
12799, 	0.086960, 	3359500
12899, 	0.086286, 	3382930
12999, 	0.085622, 	3406745
13099, 	0.084968, 	3429788
13199, 	0.084325, 	3453240
13299, 	0.083691, 	3478465
13399, 	0.083066, 	3503997
13499, 	0.082451, 	3527699
13599, 	0.081844, 	3551962
13699, 	0.081247, 	3577427
13799, 	0.080658, 	3602240
13899, 	0.080078, 	3626725
13999, 	0.079506, 	3651140
14099, 	0.078942, 	3675268
14199, 	0.078386, 	3699874
14299, 	0.077838, 	3723248
14399, 	0.077297, 	3746118
14499, 	0.076764, 	3770962
14599, 	0.076238, 	3795157
14699, 	0.075719, 	3818971
14799, 	0.075208, 	3842836
14899, 	0.074703, 	3867132
14999, 	0.074205, 	3892734
15099, 	0.073713, 	3916107
15199, 	0.073229, 	3941100
15299, 	0.072750, 	3965856
15399, 	0.072277, 	3989737
15499, 	0.071811, 	4013723
15599, 	0.071351, 	4037736
15699, 	0.070896, 	4062124
15799, 	0.070447, 	4086906
15899, 	0.070004, 	4110454
15999, 	0.069567, 	4134758
16099, 	0.069135, 	4159080
16199, 	0.068708, 	4183232
16299, 	0.068286, 	4207736
16399, 	0.067870, 	4232378
16499, 	0.067459, 	4257393
16599, 	0.067052, 	4281331
16699, 	0.066651, 	4304989
16799, 	0.066254, 	4328798
16899, 	0.065862, 	4353087
16999, 	0.065474, 	4378274
17099, 	0.065092, 	4402539
17199, 	0.064713, 	4426880
17299, 	0.064339, 	4451528
17399, 	0.063969, 	4475288
17499, 	0.063604, 	4499596
17599, 	0.063242, 	4524881
17699, 	0.062885, 	4548816
17799, 	0.062532, 	4573981
17899, 	0.062182, 	4598725
17999, 	0.061837, 	4623601
18099, 	0.061495, 	4647279
18199, 	0.061157, 	4671348
18299, 	0.060823, 	4697074
18399, 	0.060492, 	4720556
18499, 	0.060165, 	4745561
18599, 	0.059842, 	4769977
18699, 	0.059522, 	4794650
18799, 	0.059205, 	4819423
18899, 	0.058892, 	4844583
18999, 	0.058582, 	4868720
19099, 	0.058275, 	4893504
19199, 	0.057972, 	4917643
19299, 	0.057671, 	4941312
19399, 	0.057374, 	4966214
19499, 	0.057080, 	4991106
19599, 	0.056789, 	5016098
19699, 	0.056500, 	5040978
19799, 	0.056215, 	5065195
19899, 	0.055932, 	5089100
19999, 	0.055653, 	5113500
20099, 	0.055376, 	5137950
20199, 	0.055102, 	5161281
20299, 	0.054830, 	5186800
20399, 	0.054561, 	5212429
20499, 	0.054295, 	5237414
20599, 	0.054032, 	5262421
20699, 	0.053771, 	5287478
20799, 	0.053512, 	5311277
20899, 	0.053256, 	5335161
20999, 	0.053003, 	5359449
21099, 	0.052751, 	5383919
21199, 	0.052502, 	5408612
21299, 	0.052256, 	5433665
21399, 	0.052012, 	5456872
21499, 	0.051770, 	5480573
21599, 	0.051530, 	5505332
21699, 	0.051293, 	5530947
21799, 	0.051057, 	5556110
21899, 	0.050824, 	5580213
21999, 	0.050593, 	5604937
22099, 	0.050364, 	5629216
22199, 	0.050137, 	5652472
22299, 	0.049913, 	5675951
22399, 	0.049690, 	5699164
22499, 	0.049469, 	5722454
22599, 	0.049250, 	5747261
22699, 	0.049033, 	5772285
22799, 	0.048818, 	5796349
22899, 	0.048605, 	5820781
22999, 	0.048393, 	5845262
23099, 	0.048184, 	5869865
23199, 	0.047976, 	5893600
23299, 	0.047770, 	5916859
23399, 	0.047566, 	5941119
23499, 	0.047364, 	5965790
23599, 	0.047163, 	5989565
23699, 	0.046964, 	6012729
23799, 	0.046767, 	6036556
23899, 	0.046571, 	6061397
23999, 	0.046377, 	6085255
24099, 	0.046184, 	6110166
24199, 	0.045994, 	6133131
24299, 	0.045804, 	6157236
24399, 	0.045617, 	6181234
24499, 	0.045430, 	6206256
24599, 	0.045246, 	6230390
24699, 	0.045063, 	6254695
24799, 	0.044881, 	6278549
24899, 	0.044701, 	6302803
24999, 	0.044522, 	6327582
25099, 	0.044344, 	6352434
25199, 	0.044168, 	6376998
25299, 	0.043994, 	6400984
25399, 	0.043821, 	6425743
25499, 	0.043649, 	6450939
25599, 	0.043478, 	6475075
25699, 	0.043309, 	6499056
25799, 	0.043141, 	6522850
25899, 	0.042975, 	6546153
25999, 	0.042809, 	6572148
26099, 	0.042645, 	6596378
26199, 	0.042483, 	6621052
26299, 	0.042321, 	6646035
26399, 	0.042161, 	6671273
26499, 	0.042002, 	6695799
26599, 	0.041844, 	6719732
26699, 	0.041687, 	6743808
26799, 	0.041531, 	6767147
26899, 	0.041377, 	6791565
26999, 	0.041224, 	6816293
27099, 	0.041072, 	6841277
27199, 	0.040921, 	6865280
27299, 	0.040771, 	6890422
27399, 	0.040622, 	6914649
27499, 	0.040474, 	6941011
27599, 	0.040328, 	6966070
27699, 	0.040182, 	6989685
27799, 	0.040037, 	7013686
27899, 	0.039894, 	7038119
27999, 	0.039751, 	7062356
28099, 	0.039610, 	7087375
28199, 	0.039469, 	7112533
28299, 	0.039330, 	7136776
28399, 	0.039192, 	7160098
28499, 	0.039054, 	7184537
28599, 	0.038917, 	7208097
28699, 	0.038782, 	7231571
28799, 	0.038647, 	7255976
28899, 	0.038513, 	7280368
28999, 	0.038381, 	7305792
29099, 	0.038249, 	7331392
29199, 	0.038118, 	7355556
29299, 	0.037988, 	7380866
29399, 	0.037858, 	7403867
29499, 	0.037730, 	7428407
29599, 	0.037603, 	7452429
29699, 	0.037476, 	7478099
29799, 	0.037350, 	7502678
29899, 	0.037225, 	7527410
29999, 	0.037101, 	7551916
30099, 	0.036978, 	7576312
30199, 	0.036856, 	7600876
30299, 	0.036734, 	7624882
30399, 	0.036613, 	7649492
30499, 	0.036493, 	7673295
30599, 	0.036374, 	7697655
30699, 	0.036255, 	7722518
30799, 	0.036138, 	7746778
30899, 	0.036021, 	7770909
30999, 	0.035904, 	7795567
31099, 	0.035789, 	7819810
31199, 	0.035674, 	7844169
31299, 	0.035560, 	7868650
31399, 	0.035447, 	7892616
31499, 	0.035334, 	7917849
31599, 	0.035223, 	7941597
31699, 	0.035112, 	7966186
31799, 	0.035001, 	7990423
31899, 	0.034891, 	8015032
31999, 	0.034782, 	8039610
32099, 	0.034674, 	8064319
32199, 	0.034566, 	8088281
32299, 	0.034459, 	8112440
32399, 	0.034353, 	8136587
32499, 	0.034247, 	8161416
32599, 	0.034142, 	8186153
32699, 	0.034038, 	8210511
32799, 	0.033934, 	8234217
32899, 	0.033831, 	8257746
32999, 	0.033728, 	8282793
33099, 	0.033626, 	8307978
33199, 	0.033525, 	8331203
33299, 	0.033424, 	8355518
33399, 	0.033324, 	8379446
33499, 	0.033225, 	8402594
33599, 	0.033126, 	8428340
33699, 	0.033028, 	8452048
33799, 	0.032930, 	8476816
33899, 	0.032833, 	8501046
33999, 	0.032736, 	8525771
34099, 	0.032640, 	8550207
34199, 	0.032545, 	8574479
34299, 	0.032450, 	8598812
34399, 	0.032356, 	8623318
34499, 	0.032262, 	8648195
34599, 	0.032169, 	8673670
34699, 	0.032076, 	8697921
34799, 	0.031984, 	8721857
34899, 	0.031892, 	8745275
34999, 	0.031801, 	8769090
35099, 	0.031710, 	8792892
35199, 	0.031620, 	8816407
35299, 	0.031531, 	8840718
35399, 	0.031442, 	8865001
35499, 	0.031353, 	8889442
35599, 	0.031265, 	8913841
35699, 	0.031177, 	8938117
35799, 	0.031090, 	8961855
35899, 	0.031004, 	8985509
35999, 	0.030918, 	9009500
36099, 	0.030832, 	9033796
36199, 	0.030747, 	9057121
36299, 	0.030662, 	9080700
36399, 	0.030578, 	9105852
36499, 	0.030494, 	9130415
36599, 	0.030411, 	9155123
36699, 	0.030328, 	9179107
36799, 	0.030245, 	9202927
36899, 	0.030163, 	9226992
36999, 	0.030082, 	9251741
37099, 	0.030001, 	9276806
37199, 	0.029920, 	9300895
37299, 	0.029840, 	9325783
37399, 	0.029760, 	9350269
37499, 	0.029681, 	9374136
37599, 	0.029602, 	9397745
37699, 	0.029523, 	9421857
37799, 	0.029445, 	9446540
37899, 	0.029368, 	9470410
37999, 	0.029290, 	9493919
38099, 	0.029213, 	9519261
38199, 	0.029137, 	9543816
38299, 	0.029061, 	9569135
38399, 	0.028985, 	9594918
38499, 	0.028910, 	9620202
38599, 	0.028835, 	9644451
38699, 	0.028760, 	9669308
38799, 	0.028686, 	9694488
38899, 	0.028613, 	9719289
38999, 	0.028539, 	9743699
39099, 	0.028466, 	9769244
39199, 	0.028394, 	9793870
39299, 	0.028321, 	9818259
39399, 	0.028249, 	9841594
39499, 	0.028178, 	9864986
39599, 	0.028107, 	9888676
39699, 	0.028036, 	9913561
39799, 	0.027966, 	9939865
39899, 	0.027895, 	9964349
39999, 	0.027826, 	9989768
40099, 	0.027756, 	10014573
40199, 	0.027687, 	10039562
40299, 	0.027619, 	10063695
40399, 	0.027550, 	10088636
40499, 	0.027482, 	10114499
40599, 	0.027414, 	10138483
40699, 	0.027347, 	10162695
40799, 	0.027280, 	10187069
40899, 	0.027213, 	10211920
40999, 	0.027147, 	10236358
41099, 	0.027081, 	10261060
41199, 	0.027015, 	10285507
41299, 	0.026950, 	10311239
41399, 	0.026885, 	10336160
41499, 	0.026820, 	10362472
41599, 	0.026755, 	10387239
41699, 	0.026691, 	10410555
41799, 	0.026627, 	10435945
41899, 	0.026564, 	10460303
41999, 	0.026501, 	10483995
42099, 	0.026438, 	10507823
42199, 	0.026375, 	10533417
42299, 	0.026313, 	10558020
42399, 	0.026251, 	10583138
42499, 	0.026189, 	10608074
42599, 	0.026127, 	10633348
42699, 	0.026066, 	10657823
42799, 	0.026005, 	10681653
42899, 	0.025945, 	10705798
42999, 	0.025884, 	10730377
43099, 	0.025824, 	10755330
43199, 	0.025764, 	10781282
43299, 	0.025705, 	10806254
43399, 	0.025646, 	10830335
43499, 	0.025587, 	10855221
43599, 	0.025528, 	10880936
43699, 	0.025470, 	10904325
43799, 	0.025412, 	10928501
43899, 	0.025354, 	10953257
43999, 	0.025296, 	10977856
44099, 	0.025239, 	11001979
44199, 	0.025182, 	11025123
44299, 	0.025125, 	11048822
44399, 	0.025068, 	11073420
44499, 	0.025012, 	11098023
44599, 	0.024956, 	11123773
44699, 	0.024900, 	11146773
44799, 	0.024844, 	11170547
44899, 	0.024789, 	11194610
44999, 	0.024734, 	11219796
45099, 	0.024679, 	11244590
45199, 	0.024624, 	11268470
45299, 	0.024570, 	11291538
45399, 	0.024516, 	11315535
45499, 	0.024462, 	11339071
45599, 	0.024408, 	11363148
45699, 	0.024355, 	11387219
45799, 	0.024302, 	11412409
45899, 	0.024249, 	11436678
45999, 	0.024196, 	11462013
46099, 	0.024144, 	11485216
46199, 	0.024091, 	11508816
46299, 	0.024039, 	11532699
46399, 	0.023988, 	11557052
46499, 	0.023936, 	11581035
46599, 	0.023885, 	11605291
46699, 	0.023833, 	11629416
46799, 	0.023783, 	11652798
46899, 	0.023732, 	11677340
46999, 	0.023681, 	11702122
47099, 	0.023631, 	11726716
47199, 	0.023581, 	11750511
47299, 	0.023531, 	11773206
47399, 	0.023482, 	11797370
47499, 	0.023432, 	11822109
47599, 	0.023383, 	11845558
47699, 	0.023334, 	11871088
47799, 	0.023285, 	11894367
47899, 	0.023236, 	11918758
47999, 	0.023188, 	11942474
48099, 	0.023140, 	11966194
48199, 	0.023092, 	11991383
48299, 	0.023044, 	12015519
48399, 	0.022996, 	12039814
48499, 	0.022949, 	12064387
48599, 	0.022902, 	12089713
48699, 	0.022855, 	12113993
48799, 	0.022808, 	12137496
48899, 	0.022761, 	12164019
48999, 	0.022715, 	12187524
49099, 	0.022668, 	12212741
49199, 	0.022622, 	12238151
49299, 	0.022577, 	12262759
49399, 	0.022531, 	12288214
49499, 	0.022485, 	12311896
49599, 	0.022440, 	12336740
49699, 	0.022395, 	12361536
49799, 	0.022350, 	12385565
49899, 	0.022305, 	12411258
49999, 	0.022260, 	12437186
50099, 	0.022216, 	12461668
50199, 	0.022172, 	12487514
50299, 	0.022128, 	12512141
50399, 	0.022084, 	12536094
50499, 	0.022040, 	12561671
50599, 	0.021996, 	12586275
50699, 	0.021953, 	12610104
50799, 	0.021910, 	12635059
50899, 	0.021867, 	12659356
50999, 	0.021824, 	12683925
51099, 	0.021781, 	12708086
51199, 	0.021739, 	12732466
51299, 	0.021696, 	12755901
51399, 	0.021654, 	12781700
51499, 	0.021612, 	12805590
51599, 	0.021570, 	12831174
51699, 	0.021528, 	12855646
51799, 	0.021487, 	12880716
51899, 	0.021445, 	12906931
51999, 	0.021404, 	12931238
52099, 	0.021363, 	12954938
52199, 	0.021322, 	12980221
52299, 	0.021281, 	13005322
52399, 	0.021241, 	13030495
52499, 	0.021200, 	13054340
52599, 	0.021160, 	13078158
52699, 	0.021120, 	13102383
52799, 	0.021080, 	13126156
52899, 	0.021040, 	13151024
52999, 	0.021000, 	13174263
53099, 	0.020961, 	13198854
53199, 	0.020921, 	13223081
53299, 	0.020882, 	13247902
53399, 	0.020843, 	13272316
53499, 	0.020804, 	13297916
53599, 	0.020765, 	13323349
53699, 	0.020727, 	13347154
53799, 	0.020688, 	13372083
53899, 	0.020650, 	13397442
53999, 	0.020611, 	13421605
54099, 	0.020573, 	13446287
54199, 	0.020535, 	13471501
54299, 	0.020498, 	13496174
54399, 	0.020460, 	13521227
54499, 	0.020422, 	13546394
54599, 	0.020385, 	13571563
54699, 	0.020348, 	13595455
54799, 	0.020311, 	13619888
54899, 	0.020274, 	13643306
54999, 	0.020237, 	13666454
55099, 	0.020200, 	13691472
55199, 	0.020163, 	13716611
55299, 	0.020127, 	13740409
55399, 	0.020091, 	13766160
55499, 	0.020054, 	13790141
55599, 	0.020018, 	13815604
55699, 	0.019982, 	13839596
55799, 	0.019947, 	13864637
55899, 	0.019911, 	13888122
55999, 	0.019875, 	13912971
56099, 	0.019840, 	13936023
56199, 	0.019805, 	13962035
56299, 	0.019769, 	13985245
56399, 	0.019734, 	14008915
56499, 	0.019699, 	14033249
56599, 	0.019665, 	14056934
56699, 	0.019630, 	14080759
56799, 	0.019595, 	14105393
56899, 	0.019561, 	14129744
56999, 	0.019527, 	14154189
57099, 	0.019492, 	14178423
57199, 	0.019458, 	14202866
57299, 	0.019424, 	14226854
57399, 	0.019391, 	14251428
57499, 	0.019357, 	14275744
57599, 	0.019323, 	14299889
57699, 	0.019290, 	14324097
57799, 	0.019256, 	14349277
57899, 	0.019223, 	14373739
57999, 	0.019190, 	14397295
58099, 	0.019157, 	14421209
58199, 	0.019124, 	14446375
58299, 	0.019091, 	14470661
58399, 	0.019059, 	14495582
58499, 	0.019026, 	14519485
58599, 	0.018993, 	14543983
58699, 	0.018961, 	14567675
58799, 	0.018929, 	14591423
58899, 	0.018897, 	14615991
58999, 	0.018865, 	14640530
59099, 	0.018833, 	14665225
59199, 	0.018801, 	14689462
59299, 	0.018769, 	14714084
59399, 	0.018738, 	14738524
59499, 	0.018706, 	14763189
59599, 	0.018675, 	14787616
59699, 	0.018644, 	14812444
59799, 	0.018612, 	14836440
59899, 	0.018581, 	14860755
59999, 	0.018550, 	14885767
60099, 	0.018519, 	14910918
60199, 	0.018489, 	14934511
60299, 	0.018458, 	14958693
60399, 	0.018427, 	14983314
60499, 	0.018397, 	15007819
60599, 	0.018367, 	15031047
60699, 	0.018336, 	15055892
60799, 	0.018306, 	15080582
60899, 	0.018276, 	15104972
60999, 	0.018246, 	15128889
61099, 	0.018216, 	15153081
61199, 	0.018187, 	15177896
61299, 	0.018157, 	15201200
61399, 	0.018127, 	15226270
61499, 	0.018098, 	15251020
61599, 	0.018068, 	15276349
61699, 	0.018039, 	15300185
61799, 	0.018010, 	15324457
61899, 	0.017981, 	15347692
61999, 	0.017952, 	15372418
62099, 	0.017923, 	15396047
62199, 	0.017894, 	15419761
62299, 	0.017865, 	15443601
62399, 	0.017837, 	15468994
62499, 	0.017808, 	15493414
62599, 	0.017780, 	15516505
62699, 	0.017751, 	15540989
62799, 	0.017723, 	15565292
62899, 	0.017695, 	15590281
62999, 	0.017667, 	15613301
63099, 	0.017639, 	15636312
63199, 	0.017611, 	15661216
63299, 	0.017583, 	15686337
63399, 	0.017555, 	15711553
63499, 	0.017528, 	15736274
63599, 	0.017500, 	15760567
63699, 	0.017473, 	15783951
63799, 	0.017445, 	15808010
63899, 	0.017418, 	15831644
63999, 	0.017391, 	15855270
64099, 	0.017364, 	15879774
64199, 	0.017337, 	15904064
64299, 	0.017310, 	15928846
64399, 	0.017283, 	15954354
64499, 	0.017256, 	15978823
64599, 	0.017229, 	16002472
64699, 	0.017203, 	16027619
64799, 	0.017176, 	16051227
64899, 	0.017150, 	16075317
64999, 	0.017123, 	16099194
65099, 	0.017097, 	16123978
65199, 	0.017071, 	16148878
65299, 	0.017045, 	16172974
65399, 	0.017019, 	16196886
65499, 	0.016993, 	16221951
65599, 	0.016967, 	16245710
65699, 	0.016941, 	16271226
65799, 	0.016915, 	16296522
65899, 	0.016889, 	16320316
65999, 	0.016864, 	16344836
66099, 	0.016838, 	16369062
66199, 	0.016813, 	16392743
66299, 	0.016788, 	16417569
66399, 	0.016762, 	16441959
66499, 	0.016737, 	16466940
66599, 	0.016712, 	16491094
66699, 	0.016687, 	16515227
66799, 	0.016662, 	16539656
66899, 	0.016637, 	16564832
66999, 	0.016612, 	16588457
67099, 	0.016587, 	16612946
67199, 	0.016563, 	16637058
67299, 	0.016538, 	16661310
67399, 	0.016514, 	16686467
67499, 	0.016489, 	16710713
67599, 	0.016465, 	16734193
67699, 	0.016440, 	16760144
67799, 	0.016416, 	16785312
67899, 	0.016392, 	16809891
67999, 	0.016368, 	16835800
68099, 	0.016344, 	16860851
68199, 	0.016320, 	16885282
68299, 	0.016296, 	16908973
68399, 	0.016272, 	16934023
68499, 	0.016248, 	16958263
68599, 	0.016225, 	16982363
68699, 	0.016201, 	17006283
68799, 	0.016178, 	17030432
68899, 	0.016154, 	17054773
68999, 	0.016131, 	17079146
69099, 	0.016107, 	17103107
69199, 	0.016084, 	17126750
69299, 	0.016061, 	17150906
69399, 	0.016038, 	17175084
69499, 	0.016015, 	17199545
69599, 	0.015992, 	17223497
69699, 	0.015969, 	17247477
69799, 	0.015946, 	17272776
69899, 	0.015923, 	17296420
69999, 	0.015900, 	17320667
70099, 	0.015878, 	17345576
70199, 	0.015855, 	17369469
70299, 	0.015832, 	17393503
70399, 	0.015810, 	17419300
70499, 	0.015787, 	17444625
70599, 	0.015765, 	17469034
70699, 	0.015743, 	17493005
70799, 	0.015721, 	17517431
70899, 	0.015698, 	17542757
70999, 	0.015676, 	17566571
71099, 	0.015654, 	17590467
71199, 	0.015632, 	17615503
71299, 	0.015610, 	17640711
71399, 	0.015588, 	17665097
71499, 	0.015567, 	17689836
71599, 	0.015545, 	17714217
71699, 	0.015523, 	17739363
71799, 	0.015502, 	17764788
71899, 	0.015480, 	17789478
71999, 	0.015459, 	17813721
72099, 	0.015437, 	17838402
72199, 	0.015416, 	17863020
72299, 	0.015394, 	17887121
72399, 	0.015373, 	17911102
72499, 	0.015352, 	17937023
72599, 	0.015331, 	17962188
72699, 	0.015310, 	17986432
72799, 	0.015289, 	18011027
72899, 	0.015268, 	18035551
72999, 	0.015247, 	18059614
73099, 	0.015226, 	18084501
73199, 	0.015205, 	18109373
73299, 	0.015184, 	18133599
73399, 	0.015164, 	18157755
73499, 	0.015143, 	18181725
73599, 	0.015122, 	18206186
73699, 	0.015102, 	18229594
73799, 	0.015082, 	18253292
73899, 	0.015061, 	18277137
73999, 	0.015041, 	18301432
74099, 	0.015020, 	18326124
74199, 	0.015000, 	18349953
74299, 	0.014980, 	18374352
74399, 	0.014960, 	18399168
74499, 	0.014940, 	18422827
74599, 	0.014920, 	18447555
74699, 	0.014900, 	18471987
74799, 	0.014880, 	18495507
74899, 	0.014860, 	18519337
74999, 	0.014840, 	18543275
75099, 	0.014820, 	18567696
75199, 	0.014801, 	18592400
75299, 	0.014781, 	18617204
75399, 	0.014761, 	18641822
75499, 	0.014742, 	18666760
75599, 	0.014722, 	18692413
75699, 	0.014703, 	18716687
75799, 	0.014684, 	18740393
75899, 	0.014664, 	18764980
75999, 	0.014645, 	18790431
76099, 	0.014626, 	18814274
76199, 	0.014606, 	18838501
76299, 	0.014587, 	18863281
76399, 	0.014568, 	18887279
76499, 	0.014549, 	18910930
76599, 	0.014530, 	18935324
76699, 	0.014511, 	18960343
76799, 	0.014492, 	18985320
76899, 	0.014474, 	19011131
76999, 	0.014455, 	19035595
77099, 	0.014436, 	19059699
77199, 	0.014417, 	19084286
77299, 	0.014399, 	19108534
77399, 	0.014380, 	19133445
77499, 	0.014361, 	19157288
77599, 	0.014343, 	19181449
77699, 	0.014325, 	19205673
77799, 	0.014306, 	19229439
77899, 	0.014288, 	19254809
77999, 	0.014269, 	19279645
78099, 	0.014251, 	19303267
78199, 	0.014233, 	19327616
78299, 	0.014215, 	19352237
78399, 	0.014197, 	19375677
78499, 	0.014179, 	19399812
78599, 	0.014160, 	19424520
78699, 	0.014142, 	19448681
78799, 	0.014125, 	19472646
78899, 	0.014107, 	19496637
78999, 	0.014089, 	19521169
79099, 	0.014071, 	19545475
79199, 	0.014053, 	19570508
79299, 	0.014035, 	19594483
79399, 	0.014018, 	19619320
79499, 	0.014000, 	19643681
79599, 	0.013983, 	19666727
79699, 	0.013965, 	19689753
79799, 	0.013948, 	19714957
79899, 	0.013930, 	19739802
79999, 	0.013913, 	19764518
80099, 	0.013895, 	19789225
80199, 	0.013878, 	19814203
80299, 	0.013861, 	19838425
80399, 	0.013843, 	19862763
80499, 	0.013826, 	19886590
80599, 	0.013809, 	19912248
80699, 	0.013792, 	19936108
80799, 	0.013775, 	19960163
80899, 	0.013758, 	19984038
80999, 	0.013741, 	20008187
81099, 	0.013724, 	20033523
81199, 	0.013707, 	20058894
81299, 	0.013690, 	20083095
81399, 	0.013673, 	20107897
81499, 	0.013657, 	20131810
81599, 	0.013640, 	20155821
81699, 	0.013623, 	20180919
81799, 	0.013607, 	20205668
81899, 	0.013590, 	20230761
81999, 	0.013573, 	20255323
82099, 	0.013557, 	20280785
82199, 	0.013540, 	20306982
82299, 	0.013524, 	20332084
82399, 	0.013507, 	20356297
82499, 	0.013491, 	20381853
82599, 	0.013475, 	20406714
82699, 	0.013458, 	20431011
82799, 	0.013442, 	20455966
82899, 	0.013426, 	20481459
82999, 	0.013410, 	20507076
83099, 	0.013394, 	20531080
83199, 	0.013378, 	20555381
83299, 	0.013362, 	20579064
83399, 	0.013345, 	20602984
83499, 	0.013330, 	20628214
83599, 	0.013314, 	20652476
83699, 	0.013298, 	20676395
83799, 	0.013282, 	20701341
83899, 	0.013266, 	20725537
83999, 	0.013250, 	20749467
84099, 	0.013234, 	20774066
84199, 	0.013219, 	20797876
84299, 	0.013203, 	20821174
84399, 	0.013187, 	20846237
84499, 	0.013172, 	20870187
84599, 	0.013156, 	20893579
84699, 	0.013141, 	20918026
84799, 	0.013125, 	20943256
84899, 	0.013110, 	20967674
84999, 	0.013094, 	20991592
85099, 	0.013079, 	21015876
85199, 	0.013064, 	21040569
85299, 	0.013048, 	21064616
85399, 	0.013033, 	21089027
85499, 	0.013018, 	21113395
85599, 	0.013002, 	21137455
85699, 	0.012987, 	21162198
85799, 	0.012972, 	21186642
85899, 	0.012957, 	21210767
85999, 	0.012942, 	21235362
86099, 	0.012927, 	21260674
86199, 	0.012912, 	21284751
86299, 	0.012897, 	21309274
86399, 	0.012882, 	21334300
86499, 	0.012867, 	21359369
86599, 	0.012852, 	21384093
86699, 	0.012838, 	21408587
86799, 	0.012823, 	21432496
86899, 	0.012808, 	21456358
86999, 	0.012793, 	21480346
87099, 	0.012779, 	21502857
87199, 	0.012764, 	21526467
87299, 	0.012749, 	21551021
87399, 	0.012735, 	21575019
87499, 	0.012720, 	21599140
87599, 	0.012706, 	21623669
87699, 	0.012691, 	21647748
87799, 	0.012677, 	21672619
87899, 	0.012662, 	21697692
87999, 	0.012648, 	21721332
88099, 	0.012634, 	21746204
88199, 	0.012619, 	21770647
88299, 	0.012605, 	21794474
88399, 	0.012591, 	21818358
88499, 	0.012576, 	21842496
88599, 	0.012562, 	21867033
88699, 	0.012548, 	21891292
88799, 	0.012534, 	21914855
88899, 	0.012520, 	21940609
88999, 	0.012506, 	21964896
89099, 	0.012492, 	21988583
89199, 	0.012478, 	22012736
89299, 	0.012464, 	22036241
89399, 	0.012450, 	22059049
89499, 	0.012436, 	22084409
89599, 	0.012422, 	22108245
89699, 	0.012408, 	22131933
89799, 	0.012394, 	22156065
89899, 	0.012381, 	22180737
89999, 	0.012367, 	22204405
90099, 	0.012353, 	22228314
90199, 	0.012339, 	22252168
90299, 	0.012326, 	22275331
90399, 	0.012312, 	22300445
90499, 	0.012298, 	22324728
90599, 	0.012285, 	22348942
90699, 	0.012271, 	22373296
90799, 	0.012258, 	22397964
90899, 	0.012244, 	22421370
90999, 	0.012231, 	22445222
91099, 	0.012217, 	22469814
91199, 	0.012204, 	22495416
91299, 	0.012191, 	22519832
91399, 	0.012177, 	22544574
91499, 	0.012164, 	22568112
91599, 	0.012151, 	22592852
91699, 	0.012138, 	22618068
91799, 	0.012124, 	22642552
91899, 	0.012111, 	22667109
91999, 	0.012098, 	22693179
92099, 	0.012085, 	22717993
92199, 	0.012072, 	22742730
92299, 	0.012059, 	22766557
92399, 	0.012046, 	22791689
92499, 	0.012033, 	22816936
92599, 	0.012020, 	22841537
92699, 	0.012007, 	22865596
92799, 	0.011994, 	22890019
92899, 	0.011981, 	22914234
92999, 	0.011968, 	22938736
93099, 	0.011955, 	22963094
93199, 	0.011942, 	22988508
93299, 	0.011929, 	23012322
93399, 	0.011917, 	23037227
93499, 	0.011904, 	23061662
93599, 	0.011891, 	23085480
93699, 	0.011878, 	23109480
93799, 	0.011866, 	23134907
93899, 	0.011853, 	23159182
93999, 	0.011841, 	23183611
94099, 	0.011828, 	23208124
94199, 	0.011815, 	23233065
94299, 	0.011803, 	23258420
94399, 	0.011790, 	23282095
94499, 	0.011778, 	23305418
94599, 	0.011765, 	23329572
94699, 	0.011753, 	23353775
94799, 	0.011741, 	23378598
94899, 	0.011728, 	23403259
94999, 	0.011716, 	23427793
95099, 	0.011704, 	23452222
95199, 	0.011691, 	23476477
95299, 	0.011679, 	23500807
95399, 	0.011667, 	23525544
95499, 	0.011655, 	23550002
95599, 	0.011642, 	23574413
95699, 	0.011630, 	23598872
95799, 	0.011618, 	23623601
95899, 	0.011606, 	23647489
95999, 	0.011594, 	23672496
96099, 	0.011582, 	23696192
96199, 	0.011570, 	23720450
96299, 	0.011558, 	23745358
96399, 	0.011546, 	23769370
96499, 	0.011534, 	23794154
96599, 	0.011522, 	23818429
96699, 	0.011510, 	23842871
96799, 	0.011498, 	23868249
96899, 	0.011486, 	23892984
96999, 	0.011474, 	23918285
97099, 	0.011463, 	23942601
97199, 	0.011451, 	23967277
97299, 	0.011439, 	23992608
97399, 	0.011427, 	24017500
97499, 	0.011416, 	24042162
97599, 	0.011404, 	24067057
97699, 	0.011392, 	24092255
97799, 	0.011380, 	24116576
97899, 	0.011369, 	24140999
97999, 	0.011357, 	24164577
98099, 	0.011346, 	24188443
98199, 	0.011334, 	24213201
98299, 	0.011323, 	24238059
98399, 	0.011311, 	24262926
98499, 	0.011300, 	24286067
98599, 	0.011288, 	24310646
98699, 	0.011277, 	24336391
98799, 	0.011265, 	24361120
98899, 	0.011254, 	24384347
98999, 	0.011243, 	24409853
99099, 	0.011231, 	24434212
99199, 	0.011220, 	24458392
99299, 	0.011209, 	24482653
99399, 	0.011197, 	24506725
99499, 	0.011186, 	24531097
99599, 	0.011175, 	24555980
99699, 	0.011164, 	24579530
99799, 	0.011152, 	24603843
99899, 	0.011141, 	24627150
99999, 	0.011130, 	24652797


==> src/fig/bernoulli/ours/max-dewa-m-p-be100.txt <==
t, 	regret, 	communication
99, 	0.171717, 	70989
199, 	0.251256, 	140585
299, 	0.240803, 	209931
399, 	0.200501, 	277479
499, 	0.180361, 	344283
599, 	0.151920, 	410198
699, 	0.128755, 	474829
799, 	0.112641, 	540290
899, 	0.100111, 	606799
999, 	0.090090, 	672051
1099, 	0.081893, 	737942
1199, 	0.075063, 	805533
1299, 	0.069284, 	873034
1399, 	0.064332, 	938146
1499, 	0.060040, 	1004497
1599, 	0.056285, 	1072168
1699, 	0.052972, 	1138791
1799, 	0.050028, 	1204568
1899, 	0.047393, 	1271045
1999, 	0.045023, 	1337077
2099, 	0.042878, 	1403599
2199, 	0.040928, 	1469637
2299, 	0.039147, 	1537466
2399, 	0.037516, 	1604037
2499, 	0.036014, 	1669522
2599, 	0.034629, 	1735834
2699, 	0.033346, 	1801980
2799, 	0.032154, 	1868783
2899, 	0.031045, 	1935218
2999, 	0.030010, 	2002263
3099, 	0.029042, 	2069351
3199, 	0.028134, 	2136769
3299, 	0.027281, 	2202635
3399, 	0.026478, 	2268761
3499, 	0.025722, 	2334529
3599, 	0.025007, 	2401042
3699, 	0.024331, 	2466809
3799, 	0.023690, 	2532554
3899, 	0.023083, 	2598603
3999, 	0.022506, 	2665638
4099, 	0.021957, 	2733225
4199, 	0.021434, 	2800723
4299, 	0.020935, 	2866801
4399, 	0.020459, 	2933635
4499, 	0.020004, 	2999542
4599, 	0.019569, 	3065775
4699, 	0.019153, 	3133227
4799, 	0.018754, 	3198607
4899, 	0.018371, 	3265104
4999, 	0.018004, 	3331371
5099, 	0.017651, 	3397894
5199, 	0.017311, 	3464327
5299, 	0.016984, 	3530554
5399, 	0.016670, 	3598568
5499, 	0.016367, 	3662836
5599, 	0.016074, 	3729700
5699, 	0.015792, 	3795550
5799, 	0.015520, 	3861660
5899, 	0.015257, 	3927731
5999, 	0.015003, 	3992677
6099, 	0.014757, 	4058385
6199, 	0.014518, 	4125224
6299, 	0.014288, 	4191227
6399, 	0.014065, 	4257383
6499, 	0.013848, 	4323677
6599, 	0.013638, 	4390085
6699, 	0.013435, 	4456135
6799, 	0.013237, 	4523123
6899, 	0.013045, 	4590081
6999, 	0.012859, 	4657233
7099, 	0.012678, 	4722881
7199, 	0.012502, 	4788647
7299, 	0.012330, 	4854911
7399, 	0.012164, 	4921593
7499, 	0.012002, 	4986336
7599, 	0.011844, 	5052905
7699, 	0.011690, 	5119384
7799, 	0.011540, 	5185073
7899, 	0.011394, 	5250596
7999, 	0.011251, 	5316796
8099, 	0.011112, 	5384471
8199, 	0.010977, 	5450982
8299, 	0.010845, 	5517029
8399, 	0.010716, 	5584376
8499, 	0.010589, 	5650399
8599, 	0.010466, 	5717018
8699, 	0.010346, 	5783255
8799, 	0.010228, 	5849923
8899, 	0.010113, 	5916362
8999, 	0.010001, 	5982340
9099, 	0.009891, 	6048278
9199, 	0.009784, 	6114566
9299, 	0.009678, 	6180066
9399, 	0.009575, 	6246264
9499, 	0.009475, 	6312192
9599, 	0.009376, 	6380305
9699, 	0.009279, 	6446768
9799, 	0.009185, 	6512733
9899, 	0.009092, 	6579530
9999, 	0.009001, 	6645029


==> src/fig/bernoulli/ours/max-sparse-dewa-m-be1.txt <==
t, 	regret, 	communication
99, 	0.272727, 	5043
199, 	0.291457, 	10089
299, 	0.294314, 	15135
399, 	0.270677, 	20179
499, 	0.272545, 	25242
599, 	0.267112, 	30289
699, 	0.276109, 	35336
799, 	0.296621, 	40386
899, 	0.295884, 	45435
999, 	0.297297, 	50482
1099, 	0.290264, 	55535
1199, 	0.276897, 	60588
1299, 	0.274057, 	65635
1399, 	0.270193, 	70687
1499, 	0.268846, 	75732
1599, 	0.264540, 	80782
1699, 	0.264273, 	85831
1799, 	0.262924, 	90877
1899, 	0.256977, 	95929
1999, 	0.254627, 	100987
2099, 	0.258218, 	106044
2199, 	0.255571, 	111091
2299, 	0.255763, 	116141
2399, 	0.256774, 	121199
2499, 	0.258103, 	126249
2599, 	0.257022, 	131291
2699, 	0.260096, 	136339
2799, 	0.261165, 	141390
2899, 	0.258710, 	146437
2999, 	0.250083, 	151490
3099, 	0.242014, 	156534
3199, 	0.234448, 	161577
3299, 	0.227342, 	166630
3399, 	0.220653, 	171682
3499, 	0.214347, 	176737
3599, 	0.208391, 	181798
3699, 	0.202758, 	186844
3799, 	0.197420, 	191895
3899, 	0.192357, 	196940
3999, 	0.187547, 	201994
4099, 	0.182971, 	207049
4199, 	0.178614, 	212099
4299, 	0.176553, 	217154
4399, 	0.174812, 	222207
4499, 	0.172927, 	227250
4599, 	0.169167, 	232309
4699, 	0.166418, 	237363
4799, 	0.164826, 	242413
4899, 	0.163299, 	247474
4999, 	0.163433, 	252522
5099, 	0.160227, 	257574
5199, 	0.157146, 	262629
5299, 	0.154180, 	267682
5399, 	0.151324, 	272733
5499, 	0.148572, 	277778
5599, 	0.145919, 	282831
5699, 	0.143358, 	287882
5799, 	0.141921, 	292931
5899, 	0.139515, 	297977
5999, 	0.137190, 	303017
6099, 	0.134940, 	308061
6199, 	0.132763, 	313118
6299, 	0.130656, 	318169
6399, 	0.128614, 	323218
6499, 	0.126635, 	328262
6599, 	0.124716, 	333307
6699, 	0.122854, 	338362
6799, 	0.121047, 	343418
6899, 	0.119293, 	348462
6999, 	0.117588, 	353504
7099, 	0.115932, 	358550
7199, 	0.114321, 	363594
7299, 	0.112755, 	368652
7399, 	0.111231, 	373694
7499, 	0.109748, 	378740
7599, 	0.108304, 	383785
7699, 	0.106897, 	388830
7799, 	0.105526, 	393882
7899, 	0.104190, 	398938
7999, 	0.102888, 	403988
8099, 	0.101617, 	409038
8199, 	0.100378, 	414094
8299, 	0.099169, 	419144
8399, 	0.097988, 	424196
8499, 	0.096835, 	429247
8599, 	0.095709, 	434303
8699, 	0.094609, 	439345
8799, 	0.093533, 	444404
8899, 	0.092482, 	449457
8999, 	0.091455, 	454513
9099, 	0.090449, 	459561
9199, 	0.089466, 	464609
9299, 	0.088504, 	469655
9399, 	0.087563, 	474698
9499, 	0.086641, 	479749
9599, 	0.085738, 	484795
9699, 	0.084854, 	489845
9799, 	0.083988, 	494897
9899, 	0.083140, 	499949
9999, 	0.082308, 	504995
10099, 	0.081493, 	510049
10199, 	0.080694, 	515110
10299, 	0.079911, 	520150
10399, 	0.079142, 	525193
10499, 	0.078388, 	530244
10599, 	0.077649, 	535293
10699, 	0.076923, 	540346
10799, 	0.076211, 	545394
10899, 	0.075512, 	550440
10999, 	0.074825, 	555490
11099, 	0.074151, 	560536
11199, 	0.073489, 	565587
11299, 	0.072838, 	570629
11399, 	0.072199, 	575674
11499, 	0.071571, 	580728
11599, 	0.070954, 	585778
11699, 	0.070348, 	590822
11799, 	0.069752, 	595863
11899, 	0.069165, 	600909
11999, 	0.068589, 	605957
12099, 	0.068022, 	611008
12199, 	0.067465, 	616060
12299, 	0.066916, 	621117
12399, 	0.066376, 	626163
12499, 	0.065845, 	631216
12599, 	0.065323, 	636262
12699, 	0.064808, 	641303
12799, 	0.064302, 	646353
12899, 	0.063803, 	651405
12999, 	0.063313, 	656452
13099, 	0.062829, 	661499
13199, 	0.062353, 	666547
13299, 	0.061884, 	671593
13399, 	0.061422, 	676638
13499, 	0.060967, 	681681
13599, 	0.060519, 	686736
13699, 	0.060077, 	691793
13799, 	0.059642, 	696847
13899, 	0.059213, 	701889
13999, 	0.058790, 	706930
14099, 	0.058373, 	711980
14199, 	0.057962, 	717036
14299, 	0.057556, 	722087
14399, 	0.057157, 	727144
14499, 	0.056763, 	732191
14599, 	0.056374, 	737242
14699, 	0.055990, 	742288
14799, 	0.055612, 	747342
14899, 	0.055239, 	752393
14999, 	0.054870, 	757452
15099, 	0.054507, 	762500
15199, 	0.054148, 	767558
15299, 	0.053794, 	772603
15399, 	0.053445, 	777659
15499, 	0.053100, 	782716
15599, 	0.052760, 	787770
15699, 	0.052424, 	792819
15799, 	0.052092, 	797869
15899, 	0.051764, 	802916
15999, 	0.051441, 	807958
16099, 	0.051121, 	813003
16199, 	0.050806, 	818053
16299, 	0.050494, 	823108
16399, 	0.050186, 	828162
16499, 	0.049882, 	833217
16599, 	0.049581, 	838267
16699, 	0.049284, 	843312
16799, 	0.048991, 	848359
16899, 	0.048701, 	853408
16999, 	0.048415, 	858456
17099, 	0.048131, 	863505
17199, 	0.047852, 	868555
17299, 	0.047575, 	873609
17399, 	0.047302, 	878655
17499, 	0.047031, 	883707
17599, 	0.046764, 	888762
17699, 	0.046500, 	893825
17799, 	0.046239, 	898874
17899, 	0.045980, 	903921
17999, 	0.045725, 	908978
18099, 	0.045472, 	914027
18199, 	0.045222, 	919072
18299, 	0.044975, 	924118
18399, 	0.044731, 	929168
18499, 	0.044489, 	934218
18599, 	0.044250, 	939268
18699, 	0.044013, 	944320
18799, 	0.043779, 	949370
18899, 	0.043547, 	954427
18999, 	0.043318, 	959482
19099, 	0.043091, 	964541
19199, 	0.042867, 	969584
19299, 	0.042645, 	974632
19399, 	0.042425, 	979687
19499, 	0.042207, 	984736
19599, 	0.041992, 	989786
19699, 	0.041779, 	994832
19799, 	0.041568, 	999887
19899, 	0.041359, 	1004936
19999, 	0.041152, 	1009985
20099, 	0.040947, 	1015036
20199, 	0.040745, 	1020081
20299, 	0.040544, 	1025136
20399, 	0.040345, 	1030190
20499, 	0.040148, 	1035235
20599, 	0.039953, 	1040282
20699, 	0.039760, 	1045340
20799, 	0.039569, 	1050391
20899, 	0.039380, 	1055448
20999, 	0.039192, 	1060501
21099, 	0.039007, 	1065549
21199, 	0.038823, 	1070597
21299, 	0.038640, 	1075655
21399, 	0.038460, 	1080707
21499, 	0.038281, 	1085764
21599, 	0.038104, 	1090822
21699, 	0.037928, 	1095870
21799, 	0.037754, 	1100919
21899, 	0.037582, 	1105971
21999, 	0.037411, 	1111021
22099, 	0.037242, 	1116076
22199, 	0.037074, 	1121133
22299, 	0.036907, 	1126184
22399, 	0.036743, 	1131230
22499, 	0.036579, 	1136276
22599, 	0.036418, 	1141326
22699, 	0.036257, 	1146382
22799, 	0.036098, 	1151432
22899, 	0.035940, 	1156477
22999, 	0.035784, 	1161530
23099, 	0.035629, 	1166577
23199, 	0.035476, 	1171624
23299, 	0.035323, 	1176680
23399, 	0.035172, 	1181725
23499, 	0.035023, 	1186775
23599, 	0.034874, 	1191820
23699, 	0.034727, 	1196876
23799, 	0.034581, 	1201926
23899, 	0.034437, 	1206972
23999, 	0.034293, 	1212016
24099, 	0.034151, 	1217072
24199, 	0.034010, 	1222126
24299, 	0.033870, 	1227181
24399, 	0.033731, 	1232223
24499, 	0.033593, 	1237274
24599, 	0.033457, 	1242312
24699, 	0.033321, 	1247359
24799, 	0.033187, 	1252411
24899, 	0.033054, 	1257461
24999, 	0.032921, 	1262513
25099, 	0.032790, 	1267566
25199, 	0.032660, 	1272612
25299, 	0.032531, 	1277658
25399, 	0.032403, 	1282718
25499, 	0.032276, 	1287778
25599, 	0.032150, 	1292830
25699, 	0.032025, 	1297886
25799, 	0.031900, 	1302942
25899, 	0.031777, 	1307990
25999, 	0.031655, 	1313035
26099, 	0.031534, 	1318090
26199, 	0.031413, 	1323145
26299, 	0.031294, 	1328196
26399, 	0.031175, 	1333238
26499, 	0.031058, 	1338291
26599, 	0.030941, 	1343338
26699, 	0.030825, 	1348381
26799, 	0.030710, 	1353431
26899, 	0.030596, 	1358486
26999, 	0.030483, 	1363539
27099, 	0.030370, 	1368582
27199, 	0.030258, 	1373626
27299, 	0.030148, 	1378665
27399, 	0.030038, 	1383711
27499, 	0.029928, 	1388765
27599, 	0.029820, 	1393822
27699, 	0.029712, 	1398883
27799, 	0.029605, 	1403928
27899, 	0.029499, 	1408965
27999, 	0.029394, 	1414013
28099, 	0.029289, 	1419058
28199, 	0.029185, 	1424111
28299, 	0.029082, 	1429167
28399, 	0.028980, 	1434214
28499, 	0.028878, 	1439260
28599, 	0.028777, 	1444313
28699, 	0.028677, 	1449367
28799, 	0.028577, 	1454418
28899, 	0.028478, 	1459473
28999, 	0.028380, 	1464526
29099, 	0.028283, 	1469573
29199, 	0.028186, 	1474623
29299, 	0.028090, 	1479683
29399, 	0.027994, 	1484730
29499, 	0.027899, 	1489782
29599, 	0.027805, 	1494839
29699, 	0.027711, 	1499889
29799, 	0.027618, 	1504941
29899, 	0.027526, 	1509996
29999, 	0.027434, 	1515049
30099, 	0.027343, 	1520091
30199, 	0.027253, 	1525135
30299, 	0.027163, 	1530188
30399, 	0.027073, 	1535241
30499, 	0.026984, 	1540291
30599, 	0.026896, 	1545343
30699, 	0.026809, 	1550392
30799, 	0.026722, 	1555442
30899, 	0.026635, 	1560492
30999, 	0.026549, 	1565542
31099, 	0.026464, 	1570586
31199, 	0.026379, 	1575634
31299, 	0.026295, 	1580682
31399, 	0.026211, 	1585727
31499, 	0.026128, 	1590780
31599, 	0.026045, 	1595842
31699, 	0.025963, 	1600895
31799, 	0.025881, 	1605948
31899, 	0.025800, 	1611006
31999, 	0.025720, 	1616055
32099, 	0.025639, 	1621111
32199, 	0.025560, 	1626147
32299, 	0.025481, 	1631199
32399, 	0.025402, 	1636257
32499, 	0.025324, 	1641311
32599, 	0.025246, 	1646363
32699, 	0.025169, 	1651407
32799, 	0.025092, 	1656465
32899, 	0.025016, 	1661508
32999, 	0.024940, 	1666551
33099, 	0.024865, 	1671605
33199, 	0.024790, 	1676648
33299, 	0.024715, 	1681689
33399, 	0.024641, 	1686738
33499, 	0.024568, 	1691793
33599, 	0.024495, 	1696845
33699, 	0.024422, 	1701895
33799, 	0.024350, 	1706949
33899, 	0.024278, 	1711993
33999, 	0.024207, 	1717038
34099, 	0.024136, 	1722082
34199, 	0.024065, 	1727127
34299, 	0.023995, 	1732171
34399, 	0.023925, 	1737219
34499, 	0.023856, 	1742271
34599, 	0.023787, 	1747326
34699, 	0.023718, 	1752378
34799, 	0.023650, 	1757427
34899, 	0.023582, 	1762478
34999, 	0.023515, 	1767529
35099, 	0.023448, 	1772580
35199, 	0.023381, 	1777631
35299, 	0.023315, 	1782684
35399, 	0.023249, 	1787734
35499, 	0.023184, 	1792778
35599, 	0.023119, 	1797826
35699, 	0.023054, 	1802875
35799, 	0.022989, 	1807921
35899, 	0.022925, 	1812969
35999, 	0.022862, 	1818014
36099, 	0.022798, 	1823065
36199, 	0.022735, 	1828116
36299, 	0.022673, 	1833171
36399, 	0.022611, 	1838224
36499, 	0.022549, 	1843275
36599, 	0.022487, 	1848345
36699, 	0.022426, 	1853394
36799, 	0.022365, 	1858445
36899, 	0.022304, 	1863497
36999, 	0.022244, 	1868550
37099, 	0.022184, 	1873596
37199, 	0.022124, 	1878657
37299, 	0.022065, 	1883706
37399, 	0.022006, 	1888749
37499, 	0.021947, 	1893796
37599, 	0.021889, 	1898845
37699, 	0.021831, 	1903898
37799, 	0.021773, 	1908948
37899, 	0.021716, 	1914000
37999, 	0.021658, 	1919057
38099, 	0.021602, 	1924113
38199, 	0.021545, 	1929163
38299, 	0.021489, 	1934214
38399, 	0.021433, 	1939261
38499, 	0.021377, 	1944304
38599, 	0.021322, 	1949354
38699, 	0.021267, 	1954409
38799, 	0.021212, 	1959457
38899, 	0.021157, 	1964500
38999, 	0.021103, 	1969551
39099, 	0.021049, 	1974595
39199, 	0.020995, 	1979650
39299, 	0.020942, 	1984704
39399, 	0.020889, 	1989763
39499, 	0.020836, 	1994812
39599, 	0.020783, 	1999857
39699, 	0.020731, 	2004906
39799, 	0.020679, 	2009960
39899, 	0.020627, 	2015011
39999, 	0.020576, 	2020064
40099, 	0.020524, 	2025114
40199, 	0.020473, 	2030160
40299, 	0.020422, 	2035210
40399, 	0.020372, 	2040268
40499, 	0.020321, 	2045318
40599, 	0.020271, 	2050365
40699, 	0.020222, 	2055429
40799, 	0.020172, 	2060481
40899, 	0.020123, 	2065533
40999, 	0.020074, 	2070583
41099, 	0.020025, 	2075625
41199, 	0.019976, 	2080676
41299, 	0.019928, 	2085725
41399, 	0.019880, 	2090778
41499, 	0.019832, 	2095823
41599, 	0.019784, 	2100869
41699, 	0.019737, 	2105924
41799, 	0.019689, 	2110978
41899, 	0.019642, 	2116035
41999, 	0.019596, 	2121087
42099, 	0.019549, 	2126133
42199, 	0.019503, 	2131181
42299, 	0.019457, 	2136227
42399, 	0.019411, 	2141275
42499, 	0.019365, 	2146329
42599, 	0.019320, 	2151377
42699, 	0.019274, 	2156419
42799, 	0.019229, 	2161469
42899, 	0.019185, 	2166511
42999, 	0.019140, 	2171556
43099, 	0.019096, 	2176607
43199, 	0.019051, 	2181660
43299, 	0.019007, 	2186710
43399, 	0.018964, 	2191757
43499, 	0.018920, 	2196813
43599, 	0.018877, 	2201859
43699, 	0.018833, 	2206892
43799, 	0.018790, 	2211947
43899, 	0.018748, 	2216987
43999, 	0.018705, 	2222039
44099, 	0.018663, 	2227091
44199, 	0.018620, 	2232137
44299, 	0.018578, 	2237186
44399, 	0.018536, 	2242240
44499, 	0.018495, 	2247288
44599, 	0.018453, 	2252340
44699, 	0.018412, 	2257401
44799, 	0.018371, 	2262455
44899, 	0.018330, 	2267505
44999, 	0.018289, 	2272561
45099, 	0.018249, 	2277613
45199, 	0.018208, 	2282668
45299, 	0.018168, 	2287708
45399, 	0.018128, 	2292753
45499, 	0.018088, 	2297800
45599, 	0.018049, 	2302855
45699, 	0.018009, 	2307913
45799, 	0.017970, 	2312963
45899, 	0.017931, 	2318011
45999, 	0.017892, 	2323058
46099, 	0.017853, 	2328112
46199, 	0.017814, 	2333158
46299, 	0.017776, 	2338210
46399, 	0.017737, 	2343264
46499, 	0.017699, 	2348318
46599, 	0.017661, 	2353366
46699, 	0.017624, 	2358418
46799, 	0.017586, 	2363471
46899, 	0.017548, 	2368522
46999, 	0.017511, 	2373576
47099, 	0.017474, 	2378627
47199, 	0.017437, 	2383675
47299, 	0.017400, 	2388730
47399, 	0.017363, 	2393778
47499, 	0.017327, 	2398823
47599, 	0.017290, 	2403864
47699, 	0.017254, 	2408904
47799, 	0.017218, 	2413945
47899, 	0.017182, 	2418983
47999, 	0.017146, 	2424029
48099, 	0.017111, 	2429072
48199, 	0.017075, 	2434120
48299, 	0.017040, 	2439168
48399, 	0.017004, 	2444211
48499, 	0.016969, 	2449263
48599, 	0.016935, 	2454304
48699, 	0.016900, 	2459356
48799, 	0.016865, 	2464400
48899, 	0.016831, 	2469460
48999, 	0.016796, 	2474518
49099, 	0.016762, 	2479565
49199, 	0.016728, 	2484622
49299, 	0.016694, 	2489679
49399, 	0.016660, 	2494729
49499, 	0.016627, 	2499783
49599, 	0.016593, 	2504828
49699, 	0.016560, 	2509870
49799, 	0.016526, 	2514920
49899, 	0.016493, 	2519984
49999, 	0.016460, 	2525031
50099, 	0.016427, 	2530073
50199, 	0.016395, 	2535125
50299, 	0.016362, 	2540168
50399, 	0.016330, 	2545209
50499, 	0.016297, 	2550261
50599, 	0.016265, 	2555312
50699, 	0.016233, 	2560364
50799, 	0.016201, 	2565416
50899, 	0.016169, 	2570467
50999, 	0.016138, 	2575519
51099, 	0.016106, 	2580572
51199, 	0.016075, 	2585621
51299, 	0.016043, 	2590671
51399, 	0.016012, 	2595724
51499, 	0.015981, 	2600779
51599, 	0.015950, 	2605822
51699, 	0.015919, 	2610873
51799, 	0.015888, 	2615925
51899, 	0.015858, 	2620975
51999, 	0.015827, 	2626028
52099, 	0.015797, 	2631085
52199, 	0.015767, 	2636137
52299, 	0.015736, 	2641190
52399, 	0.015706, 	2646238
52499, 	0.015676, 	2651299
52599, 	0.015647, 	2656354
52699, 	0.015617, 	2661399
52799, 	0.015587, 	2666445
52899, 	0.015558, 	2671498
52999, 	0.015529, 	2676549
53099, 	0.015499, 	2681596
53199, 	0.015470, 	2686636
53299, 	0.015441, 	2691689
53399, 	0.015412, 	2696744
53499, 	0.015383, 	2701791
53599, 	0.015355, 	2706845
53699, 	0.015326, 	2711893
53799, 	0.015298, 	2716944
53899, 	0.015269, 	2721993
53999, 	0.015241, 	2727040
54099, 	0.015213, 	2732091
54199, 	0.015185, 	2737139
54299, 	0.015157, 	2742182
54399, 	0.015129, 	2747227
54499, 	0.015101, 	2752284
54599, 	0.015074, 	2757336
54699, 	0.015046, 	2762388
54799, 	0.015019, 	2767442
54899, 	0.014991, 	2772488
54999, 	0.014964, 	2777547
55099, 	0.014937, 	2782598
55199, 	0.014910, 	2787649
55299, 	0.014883, 	2792707
55399, 	0.014856, 	2797755
55499, 	0.014829, 	2802802
55599, 	0.014802, 	2807845
55699, 	0.014776, 	2812890
55799, 	0.014749, 	2817942
55899, 	0.014723, 	2822992
55999, 	0.014697, 	2828040
56099, 	0.014670, 	2833093
56199, 	0.014644, 	2838143
56299, 	0.014618, 	2843195
56399, 	0.014592, 	2848246
56499, 	0.014567, 	2853287
56599, 	0.014541, 	2858328
56699, 	0.014515, 	2863364
56799, 	0.014490, 	2868407
56899, 	0.014464, 	2873458
56999, 	0.014439, 	2878512
57099, 	0.014414, 	2883572
57199, 	0.014388, 	2888625
57299, 	0.014363, 	2893672
57399, 	0.014338, 	2898716
57499, 	0.014313, 	2903767
57599, 	0.014288, 	2908816
57699, 	0.014264, 	2913855
57799, 	0.014239, 	2918908
57899, 	0.014214, 	2923961
57999, 	0.014190, 	2929009
58099, 	0.014165, 	2934060
58199, 	0.014141, 	2939109
58299, 	0.014117, 	2944161
58399, 	0.014093, 	2949212
58499, 	0.014069, 	2954265
58599, 	0.014045, 	2959302
58699, 	0.014021, 	2964351
58799, 	0.013997, 	2969394
58899, 	0.013973, 	2974437
58999, 	0.013949, 	2979492
59099, 	0.013926, 	2984543
59199, 	0.013902, 	2989587
59299, 	0.013879, 	2994638
59399, 	0.013855, 	2999692
59499, 	0.013832, 	3004746
59599, 	0.013809, 	3009803
59699, 	0.013786, 	3014852
59799, 	0.013763, 	3019898
59899, 	0.013740, 	3024947
59999, 	0.013717, 	3030002
60099, 	0.013694, 	3035049
60199, 	0.013671, 	3040102
60299, 	0.013649, 	3045154
60399, 	0.013626, 	3050206
60499, 	0.013604, 	3055246
60599, 	0.013581, 	3060296
60699, 	0.013559, 	3065344
60799, 	0.013536, 	3070403
60899, 	0.013514, 	3075455
60999, 	0.013492, 	3080511
61099, 	0.013470, 	3085565
61199, 	0.013448, 	3090606
61299, 	0.013426, 	3095655
61399, 	0.013404, 	3100710
61499, 	0.013382, 	3105755
61599, 	0.013361, 	3110810
61699, 	0.013339, 	3115865
61799, 	0.013317, 	3120916
61899, 	0.013296, 	3125958
61999, 	0.013274, 	3131010
62099, 	0.013253, 	3136056
62199, 	0.013232, 	3141102
62299, 	0.013210, 	3146152
62399, 	0.013189, 	3151203
62499, 	0.013168, 	3156255
62599, 	0.013147, 	3161304
62699, 	0.013126, 	3166351
62799, 	0.013105, 	3171398
62899, 	0.013084, 	3176440
62999, 	0.013064, 	3181494
63099, 	0.013043, 	3186549
63199, 	0.013022, 	3191596
63299, 	0.013002, 	3196644
63399, 	0.012981, 	3201698
63499, 	0.012961, 	3206758
63599, 	0.012940, 	3211810
63699, 	0.012920, 	3216856
63799, 	0.012900, 	3221905
63899, 	0.012880, 	3226952
63999, 	0.012860, 	3231999
64099, 	0.012840, 	3237052
64199, 	0.012820, 	3242101
64299, 	0.012800, 	3247152
64399, 	0.012780, 	3252198
64499, 	0.012760, 	3257249
64599, 	0.012740, 	3262299
64699, 	0.012720, 	3267353
64799, 	0.012701, 	3272401
64899, 	0.012681, 	3277451
64999, 	0.012662, 	3282505
65099, 	0.012642, 	3287558
65199, 	0.012623, 	3292603
65299, 	0.012604, 	3297648
65399, 	0.012584, 	3302699
65499, 	0.012565, 	3307756
65599, 	0.012546, 	3312811
65699, 	0.012527, 	3317862
65799, 	0.012508, 	3322918
65899, 	0.012489, 	3327979
65999, 	0.012470, 	3333030
66099, 	0.012451, 	3338081
66199, 	0.012432, 	3343129
66299, 	0.012413, 	3348181
66399, 	0.012395, 	3353230
66499, 	0.012376, 	3358279
66599, 	0.012358, 	3363323
66699, 	0.012339, 	3368374
66799, 	0.012321, 	3373421
66899, 	0.012302, 	3378468
66999, 	0.012284, 	3383532
67099, 	0.012265, 	3388589
67199, 	0.012247, 	3393643
67299, 	0.012229, 	3398688
67399, 	0.012211, 	3403738
67499, 	0.012193, 	3408780
67599, 	0.012175, 	3413824
67699, 	0.012157, 	3418866
67799, 	0.012139, 	3423913
67899, 	0.012121, 	3428961
67999, 	0.012103, 	3434007
68099, 	0.012085, 	3439053
68199, 	0.012068, 	3444094
68299, 	0.012050, 	3449138
68399, 	0.012032, 	3454193
68499, 	0.012015, 	3459242
68599, 	0.011997, 	3464296
68699, 	0.011980, 	3469344
68799, 	0.011962, 	3474394
68899, 	0.011945, 	3479445
68999, 	0.011928, 	3484497
69099, 	0.011910, 	3489557
69199, 	0.011893, 	3494605
69299, 	0.011876, 	3499653
69399, 	0.011859, 	3504699
69499, 	0.011842, 	3509743
69599, 	0.011825, 	3514788
69699, 	0.011808, 	3519843
69799, 	0.011791, 	3524893
69899, 	0.011774, 	3529943
69999, 	0.011757, 	3534982
70099, 	0.011741, 	3540036
70199, 	0.011724, 	3545094
70299, 	0.011707, 	3550147
70399, 	0.011691, 	3555193
70499, 	0.011674, 	3560241
70599, 	0.011657, 	3565294
70699, 	0.011641, 	3570335
70799, 	0.011624, 	3575384
70899, 	0.011608, 	3580440
70999, 	0.011592, 	3585489
71099, 	0.011575, 	3590543
71199, 	0.011559, 	3595592
71299, 	0.011543, 	3600640
71399, 	0.011527, 	3605698
71499, 	0.011511, 	3610748
71599, 	0.011495, 	3615796
71699, 	0.011479, 	3620847
71799, 	0.011463, 	3625899
71899, 	0.011447, 	3630950
71999, 	0.011431, 	3635996
72099, 	0.011415, 	3641047
72199, 	0.011399, 	3646092
72299, 	0.011383, 	3651136
72399, 	0.011368, 	3656193
72499, 	0.011352, 	3661241
72599, 	0.011336, 	3666291
72699, 	0.011321, 	3671343
72799, 	0.011305, 	3676386
72899, 	0.011290, 	3681436
72999, 	0.011274, 	3686482
73099, 	0.011259, 	3691532
73199, 	0.011243, 	3696578
73299, 	0.011228, 	3701631
73399, 	0.011213, 	3706685
73499, 	0.011197, 	3711732
73599, 	0.011182, 	3716782
73699, 	0.011167, 	3721822
73799, 	0.011152, 	3726872
73899, 	0.011137, 	3731916
73999, 	0.011122, 	3736963
74099, 	0.011107, 	3742031
74199, 	0.011092, 	3747080
74299, 	0.011077, 	3752124
74399, 	0.011062, 	3757171
74499, 	0.011047, 	3762231
74599, 	0.011032, 	3767285
74699, 	0.011018, 	3772334
74799, 	0.011003, 	3777384
74899, 	0.010988, 	3782429
74999, 	0.010973, 	3787490
75099, 	0.010959, 	3792540
75199, 	0.010944, 	3797584
75299, 	0.010930, 	3802637
75399, 	0.010915, 	3807687
75499, 	0.010901, 	3812732
75599, 	0.010886, 	3817778
75699, 	0.010872, 	3822834
75799, 	0.010858, 	3827890
75899, 	0.010843, 	3832944
75999, 	0.010829, 	3837997
76099, 	0.010815, 	3843055
76199, 	0.010801, 	3848104
76299, 	0.010787, 	3853155
76399, 	0.010772, 	3858205
76499, 	0.010758, 	3863253
76599, 	0.010744, 	3868300
76699, 	0.010730, 	3873351
76799, 	0.010716, 	3878397
76899, 	0.010702, 	3883449
76999, 	0.010688, 	3888506
77099, 	0.010675, 	3893555
77199, 	0.010661, 	3898599
77299, 	0.010647, 	3903647
77399, 	0.010633, 	3908705
77499, 	0.010619, 	3913752
77599, 	0.010606, 	3918799
77699, 	0.010592, 	3923846
77799, 	0.010579, 	3928899
77899, 	0.010565, 	3933954
77999, 	0.010551, 	3939007
78099, 	0.010538, 	3944057
78199, 	0.010524, 	3949115
78299, 	0.010511, 	3954160
78399, 	0.010498, 	3959216
78499, 	0.010484, 	3964267
78599, 	0.010471, 	3969319
78699, 	0.010458, 	3974369
78799, 	0.010444, 	3979414
78899, 	0.010431, 	3984460
78999, 	0.010418, 	3989504
79099, 	0.010405, 	3994553
79199, 	0.010392, 	3999600
79299, 	0.010378, 	4004651
79399, 	0.010365, 	4009704
79499, 	0.010352, 	4014754
79599, 	0.010339, 	4019796
79699, 	0.010326, 	4024850
79799, 	0.010313, 	4029900
79899, 	0.010301, 	4034950
79999, 	0.010288, 	4040007
80099, 	0.010275, 	4045059
80199, 	0.010262, 	4050106
80299, 	0.010249, 	4055156
80399, 	0.010236, 	4060211
80499, 	0.010224, 	4065259
80599, 	0.010211, 	4070309
80699, 	0.010198, 	4075364
80799, 	0.010186, 	4080417
80899, 	0.010173, 	4085466
80999, 	0.010161, 	4090515
81099, 	0.010148, 	4095564
81199, 	0.010136, 	4100608
81299, 	0.010123, 	4105667
81399, 	0.010111, 	4110719
81499, 	0.010098, 	4115768
81599, 	0.010086, 	4120816
81699, 	0.010074, 	4125870
81799, 	0.010061, 	4130929
81899, 	0.010049, 	4135984
81999, 	0.010037, 	4141028
82099, 	0.010024, 	4146075
82199, 	0.010012, 	4151118
82299, 	0.010000, 	4156169
82399, 	0.009988, 	4161225
82499, 	0.009976, 	4166282
82599, 	0.009964, 	4171327
82699, 	0.009952, 	4176382
82799, 	0.009940, 	4181427
82899, 	0.009928, 	4186482
82999, 	0.009916, 	4191531
83099, 	0.009904, 	4196585
83199, 	0.009892, 	4201635
83299, 	0.009880, 	4206693
83399, 	0.009868, 	4211735
83499, 	0.009856, 	4216782
83599, 	0.009845, 	4221817
83699, 	0.009833, 	4226866
83799, 	0.009821, 	4231918
83899, 	0.009809, 	4236964
83999, 	0.009798, 	4242017
84099, 	0.009786, 	4247067
84199, 	0.009774, 	4252120
84299, 	0.009763, 	4257164
84399, 	0.009751, 	4262214
84499, 	0.009740, 	4267269
84599, 	0.009728, 	4272323
84699, 	0.009717, 	4277371
84799, 	0.009705, 	4282418
84899, 	0.009694, 	4287465
84999, 	0.009682, 	4292520
85099, 	0.009671, 	4297571
85199, 	0.009660, 	4302625
85299, 	0.009648, 	4307678
85399, 	0.009637, 	4312735
85499, 	0.009626, 	4317794
85599, 	0.009615, 	4322848
85699, 	0.009603, 	4327906
85799, 	0.009592, 	4332958
85899, 	0.009581, 	4338005
85999, 	0.009570, 	4343062
86099, 	0.009559, 	4348119
86199, 	0.009548, 	4353169
86299, 	0.009537, 	4358223
86399, 	0.009526, 	4363269
86499, 	0.009515, 	4368326
86599, 	0.009504, 	4373378
86699, 	0.009493, 	4378427
86799, 	0.009482, 	4383476
86899, 	0.009471, 	4388521
86999, 	0.009460, 	4393578
87099, 	0.009449, 	4398633
87199, 	0.009438, 	4403682
87299, 	0.009427, 	4408718
87399, 	0.009417, 	4413769
87499, 	0.009406, 	4418823
87599, 	0.009395, 	4423885
87699, 	0.009384, 	4428938
87799, 	0.009374, 	4433991
87899, 	0.009363, 	4439036
87999, 	0.009352, 	4444089
88099, 	0.009342, 	4449142
88199, 	0.009331, 	4454191
88299, 	0.009321, 	4459246
88399, 	0.009310, 	4464295
88499, 	0.009300, 	4469333
88599, 	0.009289, 	4474373
88699, 	0.009279, 	4479424
88799, 	0.009268, 	4484473
88899, 	0.009258, 	4489522
88999, 	0.009247, 	4494580
89099, 	0.009237, 	4499631
89199, 	0.009227, 	4504680
89299, 	0.009216, 	4509727
89399, 	0.009206, 	4514780
89499, 	0.009196, 	4519828
89599, 	0.009185, 	4524877
89699, 	0.009175, 	4529927
89799, 	0.009165, 	4534982
89899, 	0.009155, 	4540029
89999, 	0.009145, 	4545075
90099, 	0.009134, 	4550121
90199, 	0.009124, 	4555168
90299, 	0.009114, 	4560210
90399, 	0.009104, 	4565257
90499, 	0.009094, 	4570300
90599, 	0.009084, 	4575341
90699, 	0.009074, 	4580391
90799, 	0.009064, 	4585434
90899, 	0.009054, 	4590485
90999, 	0.009044, 	4595530
91099, 	0.009034, 	4600585
91199, 	0.009024, 	4605640
91299, 	0.009014, 	4610694
91399, 	0.009004, 	4615739
91499, 	0.008995, 	4620791
91599, 	0.008985, 	4625845
91699, 	0.008975, 	4630884
91799, 	0.008965, 	4635932
91899, 	0.008955, 	4640972
91999, 	0.008946, 	4646023
92099, 	0.008936, 	4651080
92199, 	0.008926, 	4656135
92299, 	0.008917, 	4661181
92399, 	0.008907, 	4666231
92499, 	0.008897, 	4671279
92599, 	0.008888, 	4676324
92699, 	0.008878, 	4681381
92799, 	0.008869, 	4686433
92899, 	0.008859, 	4691479
92999, 	0.008850, 	4696517
93099, 	0.008840, 	4701565
93199, 	0.008831, 	4706615
93299, 	0.008821, 	4711661
93399, 	0.008812, 	4716714
93499, 	0.008802, 	4721761
93599, 	0.008793, 	4726806
93699, 	0.008783, 	4731855
93799, 	0.008774, 	4736916
93899, 	0.008765, 	4741965
93999, 	0.008755, 	4747014
94099, 	0.008746, 	4752061
94199, 	0.008737, 	4757115
94299, 	0.008728, 	4762171
94399, 	0.008718, 	4767226
94499, 	0.008709, 	4772282
94599, 	0.008700, 	4777321
94699, 	0.008691, 	4782374
94799, 	0.008682, 	4787417
94899, 	0.008672, 	4792459
94999, 	0.008663, 	4797515
95099, 	0.008654, 	4802568
95199, 	0.008645, 	4807617
95299, 	0.008636, 	4812668
95399, 	0.008627, 	4817714
95499, 	0.008618, 	4822768
95599, 	0.008609, 	4827820
95699, 	0.008600, 	4832868
95799, 	0.008591, 	4837923
95899, 	0.008582, 	4842966
95999, 	0.008573, 	4848009
96099, 	0.008564, 	4853060
96199, 	0.008555, 	4858104
96299, 	0.008546, 	4863155
96399, 	0.008537, 	4868197
96499, 	0.008529, 	4873247
96599, 	0.008520, 	4878298
96699, 	0.008511, 	4883348
96799, 	0.008502, 	4888395
96899, 	0.008493, 	4893446
96999, 	0.008485, 	4898506
97099, 	0.008476, 	4903555
97199, 	0.008467, 	4908617
97299, 	0.008458, 	4913671
97399, 	0.008450, 	4918723
97499, 	0.008441, 	4923773
97599, 	0.008432, 	4928820
97699, 	0.008424, 	4933871
97799, 	0.008415, 	4938921
97899, 	0.008407, 	4943973
97999, 	0.008398, 	4949025
98099, 	0.008389, 	4954075
98199, 	0.008381, 	4959132
98299, 	0.008372, 	4964184
98399, 	0.008364, 	4969240
98499, 	0.008355, 	4974290
98599, 	0.008347, 	4979336
98699, 	0.008338, 	4984381
98799, 	0.008330, 	4989428
98899, 	0.008322, 	4994480
98999, 	0.008313, 	4999531
99099, 	0.008305, 	5004581
99199, 	0.008296, 	5009634
99299, 	0.008288, 	5014685
99399, 	0.008280, 	5019741
99499, 	0.008271, 	5024785
99599, 	0.008263, 	5029838
99699, 	0.008255, 	5034888
99799, 	0.008247, 	5039941
99899, 	0.008238, 	5044990
99999, 	0.008230, 	5050039


==> src/fig/bernoulli/ours/max-sparse-dewa-m-be100.txt <==
t, 	regret, 	communication
99, 	0.272727, 	8198
199, 	0.241206, 	16383
299, 	0.240803, 	24499
399, 	0.215539, 	32715
499, 	0.180361, 	40909
599, 	0.153589, 	49044
699, 	0.131617, 	57189
799, 	0.115144, 	65355
899, 	0.102336, 	73537
999, 	0.092092, 	81693
1099, 	0.083712, 	89882
1199, 	0.076731, 	98046
1299, 	0.070824, 	106247
1399, 	0.065761, 	114460
1499, 	0.061374, 	122578
1599, 	0.057536, 	130671
1699, 	0.054149, 	138797
1799, 	0.051140, 	146962
1899, 	0.048447, 	155081
1999, 	0.046023, 	163263
2099, 	0.043830, 	171425
2199, 	0.041837, 	179588
2299, 	0.040017, 	187812
2399, 	0.038349, 	195976
2499, 	0.036815, 	204104
2599, 	0.035398, 	212270
2699, 	0.034087, 	220445
2799, 	0.032869, 	228656
2899, 	0.031735, 	236824
2999, 	0.030677, 	244960
3099, 	0.029687, 	253102
3199, 	0.028759, 	261265
3299, 	0.027887, 	269404
3399, 	0.027067, 	277630
3499, 	0.026293, 	285726
3599, 	0.025563, 	293864
3699, 	0.024872, 	302016
3799, 	0.024217, 	310225
3899, 	0.023596, 	318312
3999, 	0.023006, 	326430
4099, 	0.022444, 	334602
4199, 	0.021910, 	342723
4299, 	0.021400, 	350874
4399, 	0.020914, 	359029
4499, 	0.020449, 	367221
4599, 	0.020004, 	375339
4699, 	0.019579, 	383434
4799, 	0.019171, 	391589
4899, 	0.018779, 	399721
4999, 	0.018404, 	407848
5099, 	0.018043, 	415992
5199, 	0.017696, 	424209
5299, 	0.017362, 	432338
5399, 	0.017040, 	440424
5499, 	0.016730, 	448625
5599, 	0.016432, 	456869
5699, 	0.016143, 	464977
5799, 	0.015865, 	473094
5899, 	0.015596, 	481206
5999, 	0.015336, 	489409
6099, 	0.015084, 	497545
6199, 	0.014841, 	505675
6299, 	0.014605, 	513878
6399, 	0.014377, 	521987
6499, 	0.014156, 	530184
6599, 	0.013942, 	538321
6699, 	0.013733, 	546522
6799, 	0.013531, 	554664
6899, 	0.013335, 	562785
6999, 	0.013145, 	570972
7099, 	0.012960, 	579091
7199, 	0.012780, 	587308
7299, 	0.012604, 	595437
7399, 	0.012434, 	603642
7499, 	0.012268, 	611863
7599, 	0.012107, 	619944
7699, 	0.011950, 	628013
7799, 	0.011796, 	636211
7899, 	0.011647, 	644354
7999, 	0.011501, 	652405
8099, 	0.011359, 	660557
8199, 	0.011221, 	668700
8299, 	0.011086, 	676791
8399, 	0.010954, 	685010
8499, 	0.010825, 	693122
8599, 	0.010699, 	701250
8699, 	0.010576, 	709441
8799, 	0.010456, 	717655
8899, 	0.010338, 	725805
8999, 	0.010223, 	733914
9099, 	0.010111, 	742028
9199, 	0.010001, 	750120
9299, 	0.009894, 	758256
9399, 	0.009788, 	766382
9499, 	0.009685, 	774492
9599, 	0.009584, 	782620
9699, 	0.009486, 	790850
9799, 	0.009389, 	799044
9899, 	0.009294, 	807176
9999, 	0.009201, 	815285


==> src/fig/bernoulli/ours/max-sparse-dewa-m-p-be1.txt <==
t, 	regret, 	communication
99, 	0.313131, 	20298
199, 	0.266332, 	40594
299, 	0.240803, 	60874
399, 	0.255639, 	81173
499, 	0.256513, 	101475
599, 	0.275459, 	121782
699, 	0.274678, 	142084
799, 	0.270338, 	162382
899, 	0.261402, 	182667
999, 	0.256256, 	202950
1099, 	0.251137, 	223223
1199, 	0.251043, 	243526
1299, 	0.241724, 	263812
1399, 	0.228735, 	284110
1499, 	0.213476, 	304400
1599, 	0.200125, 	324672
1699, 	0.188346, 	344940
1799, 	0.178988, 	365188
1899, 	0.177462, 	385459
1999, 	0.178089, 	405733
2099, 	0.178657, 	426009
2199, 	0.177808, 	446264
2299, 	0.179208, 	466520
2399, 	0.177157, 	486801
2499, 	0.175670, 	507091
2599, 	0.175067, 	527359
2699, 	0.169322, 	547628
2799, 	0.163273, 	567898
2899, 	0.157641, 	588169
2999, 	0.152384, 	608435
3099, 	0.147467, 	628708
3199, 	0.142857, 	648984
3299, 	0.138527, 	669244
3399, 	0.134451, 	689499
3499, 	0.130609, 	709771
3599, 	0.126980, 	730038
3699, 	0.123547, 	750275
3799, 	0.120295, 	770547
3899, 	0.121313, 	790818
3999, 	0.122531, 	811078
4099, 	0.122713, 	831375
4199, 	0.122648, 	851638
4299, 	0.123517, 	871895
4399, 	0.123210, 	892166
4499, 	0.122472, 	912430
4599, 	0.119809, 	932672
4699, 	0.117259, 	952934
4799, 	0.114816, 	973179
4899, 	0.112472, 	993446
4999, 	0.110222, 	1013690
5099, 	0.108060, 	1033908
5199, 	0.105982, 	1054134
5299, 	0.103982, 	1074354
5399, 	0.102056, 	1094597
5499, 	0.100200, 	1114823
5599, 	0.098410, 	1135033
5699, 	0.096684, 	1155238
5799, 	0.095016, 	1175498
5899, 	0.093406, 	1195737
5999, 	0.091849, 	1215975
6099, 	0.090343, 	1236219
6199, 	0.088885, 	1256456
6299, 	0.087474, 	1276687
6399, 	0.086107, 	1296920
6499, 	0.084782, 	1317149
6599, 	0.083497, 	1337356
6699, 	0.082251, 	1357571
6799, 	0.081041, 	1377801
6899, 	0.079867, 	1398035
6999, 	0.078726, 	1418237
7099, 	0.077617, 	1438462
7199, 	0.076538, 	1458695
7299, 	0.075490, 	1478921
7399, 	0.074470, 	1499171
7499, 	0.073476, 	1519383
7599, 	0.072510, 	1539623
7699, 	0.071568, 	1559820
7799, 	0.070650, 	1580045
7899, 	0.069756, 	1600248
7999, 	0.068884, 	1620479
8099, 	0.068033, 	1640682
8199, 	0.067203, 	1660912
8299, 	0.066394, 	1681126
8399, 	0.065603, 	1701366
8499, 	0.064831, 	1721613
8599, 	0.064077, 	1741800
8699, 	0.063341, 	1762034
8799, 	0.062621, 	1782276
8899, 	0.061917, 	1802503
8999, 	0.061229, 	1822721
9099, 	0.060556, 	1842928
9199, 	0.059898, 	1863193
9299, 	0.059254, 	1883422
9399, 	0.058623, 	1903656
9499, 	0.058006, 	1923883
9599, 	0.057402, 	1944110
9699, 	0.056810, 	1964343
9799, 	0.056230, 	1984564
9899, 	0.055662, 	2004779
9999, 	0.055106, 	2025014
10099, 	0.054560, 	2045239
10199, 	0.054025, 	2065484
10299, 	0.053500, 	2085705
10399, 	0.052986, 	2105917
10499, 	0.052481, 	2126126
10599, 	0.051986, 	2146324
10699, 	0.051500, 	2166521
10799, 	0.051023, 	2186735
10899, 	0.050555, 	2206943
10999, 	0.050095, 	2227153
11099, 	0.049644, 	2247375
11199, 	0.049201, 	2267577
11299, 	0.048765, 	2287792
11399, 	0.048338, 	2308018
11499, 	0.047917, 	2328272
11599, 	0.047504, 	2348515
11699, 	0.047098, 	2368712
11799, 	0.046699, 	2388937
11899, 	0.046306, 	2409154
11999, 	0.045920, 	2429386
12099, 	0.045541, 	2449603
12199, 	0.045168, 	2469812
12299, 	0.044800, 	2490048
12399, 	0.044439, 	2510292
12499, 	0.044084, 	2530540
12599, 	0.043734, 	2550772
12699, 	0.043389, 	2570985
12799, 	0.043050, 	2591203
12899, 	0.042716, 	2611444
12999, 	0.042388, 	2631666
13099, 	0.042064, 	2651894
13199, 	0.041746, 	2672073
13299, 	0.041432, 	2692298
13399, 	0.041122, 	2712484
13499, 	0.040818, 	2732693
13599, 	0.040518, 	2752895
13699, 	0.040222, 	2773112
13799, 	0.039930, 	2793311
13899, 	0.039643, 	2813530
13999, 	0.039360, 	2833754
14099, 	0.039081, 	2853990
14199, 	0.038806, 	2874205
14299, 	0.038534, 	2894411
14399, 	0.038267, 	2914622
14499, 	0.038003, 	2934855
14599, 	0.037742, 	2955109
14699, 	0.037486, 	2975319
14799, 	0.037232, 	2995521
14899, 	0.036982, 	3015715
14999, 	0.036736, 	3035916
15099, 	0.036492, 	3056151
15199, 	0.036252, 	3076373
15299, 	0.036015, 	3096608
15399, 	0.035782, 	3116833
15499, 	0.035551, 	3137041
15599, 	0.035323, 	3157266
15699, 	0.035098, 	3177491
15799, 	0.034876, 	3197709
15899, 	0.034656, 	3217927
15999, 	0.034440, 	3238143
16099, 	0.034226, 	3258341
16199, 	0.034014, 	3278591
16299, 	0.033806, 	3298805
16399, 	0.033600, 	3319007
16499, 	0.033396, 	3339236
16599, 	0.033195, 	3359461
16699, 	0.032996, 	3379670
16799, 	0.032800, 	3399909
16899, 	0.032605, 	3420148
16999, 	0.032414, 	3440384
17099, 	0.032224, 	3460615
17199, 	0.032037, 	3480806
17299, 	0.031852, 	3501041
17399, 	0.031668, 	3521263
17499, 	0.031488, 	3541488
17599, 	0.031309, 	3561716
17699, 	0.031132, 	3581935
17799, 	0.030957, 	3602177
17899, 	0.030784, 	3622418
17999, 	0.030613, 	3642618
18099, 	0.030444, 	3662848
18199, 	0.030276, 	3683099
18299, 	0.030111, 	3703337
18399, 	0.029947, 	3723543
18499, 	0.029785, 	3743769
18599, 	0.029625, 	3764008
18699, 	0.029467, 	3784220
18799, 	0.029310, 	3804438
18899, 	0.029155, 	3824673
18999, 	0.029002, 	3844925
19099, 	0.028850, 	3865150
19199, 	0.028699, 	3885344
19299, 	0.028551, 	3905576
19399, 	0.028404, 	3925805
19499, 	0.028258, 	3946024
19599, 	0.028114, 	3966258
19699, 	0.027971, 	3986475
19799, 	0.027830, 	4006704
19899, 	0.027690, 	4026924
19999, 	0.027551, 	4047152
20099, 	0.027414, 	4067384
20199, 	0.027279, 	4087598
20299, 	0.027144, 	4107821
20399, 	0.027011, 	4128032
20499, 	0.026879, 	4148242
20599, 	0.026749, 	4168456
20699, 	0.026620, 	4188665
20799, 	0.026492, 	4208904
20899, 	0.026365, 	4229135
20999, 	0.026239, 	4249349
21099, 	0.026115, 	4269584
21199, 	0.025992, 	4289791
21299, 	0.025870, 	4309998
21399, 	0.025749, 	4330227
21499, 	0.025629, 	4350450
21599, 	0.025510, 	4370650
21699, 	0.025393, 	4390904
21799, 	0.025276, 	4411144
21899, 	0.025161, 	4431362
21999, 	0.025047, 	4451588
22099, 	0.024933, 	4471810
22199, 	0.024821, 	4492028
22299, 	0.024710, 	4512259
22399, 	0.024599, 	4532463
22499, 	0.024490, 	4552669
22599, 	0.024382, 	4572905
22699, 	0.024274, 	4593161
22799, 	0.024168, 	4613372
22899, 	0.024062, 	4633596
22999, 	0.023958, 	4653839
23099, 	0.023854, 	4674062
23199, 	0.023751, 	4694312
23299, 	0.023649, 	4714561
23399, 	0.023548, 	4734784
23499, 	0.023448, 	4755020
23599, 	0.023348, 	4775267
23699, 	0.023250, 	4795480
23799, 	0.023152, 	4815741
23899, 	0.023055, 	4835967
23999, 	0.022959, 	4856192
24099, 	0.022864, 	4876391
24199, 	0.022770, 	4896618
24299, 	0.022676, 	4916831
24399, 	0.022583, 	4937057
24499, 	0.022491, 	4957253
24599, 	0.022399, 	4977473
24699, 	0.022309, 	4997709
24799, 	0.022219, 	5017931
24899, 	0.022129, 	5038159
24999, 	0.022041, 	5058362
25099, 	0.021953, 	5078616
25199, 	0.021866, 	5098862
25299, 	0.021780, 	5119092
25399, 	0.021694, 	5139339
25499, 	0.021609, 	5159566
25599, 	0.021524, 	5179813
25699, 	0.021441, 	5200032
25799, 	0.021357, 	5220268
25899, 	0.021275, 	5240482
25999, 	0.021193, 	5260711
26099, 	0.021112, 	5280955
26199, 	0.021031, 	5301164
26299, 	0.020951, 	5321411
26399, 	0.020872, 	5341645
26499, 	0.020793, 	5361877
26599, 	0.020715, 	5382103
26699, 	0.020637, 	5402313
26799, 	0.020560, 	5422532
26899, 	0.020484, 	5442728
26999, 	0.020408, 	5462957
27099, 	0.020333, 	5483181
27199, 	0.020258, 	5503405
27299, 	0.020184, 	5523621
27399, 	0.020110, 	5543815
27499, 	0.020037, 	5564052
27599, 	0.019964, 	5584280
27699, 	0.019892, 	5604523
27799, 	0.019821, 	5624746
27899, 	0.019750, 	5644950
27999, 	0.019679, 	5665173
28099, 	0.019609, 	5685410
28199, 	0.019540, 	5705650
28299, 	0.019471, 	5725859
28399, 	0.019402, 	5746071
28499, 	0.019334, 	5766304
28599, 	0.019266, 	5786518
28699, 	0.019199, 	5806744
28799, 	0.019133, 	5826971
28899, 	0.019066, 	5847209
28999, 	0.019001, 	5867445
29099, 	0.018935, 	5887641
29199, 	0.018871, 	5907864
29299, 	0.018806, 	5928086
29399, 	0.018742, 	5948316
29499, 	0.018679, 	5968554
29599, 	0.018615, 	5988761
29699, 	0.018553, 	6008996
29799, 	0.018491, 	6029217
29899, 	0.018429, 	6049454
29999, 	0.018367, 	6069683
30099, 	0.018306, 	6089914
30199, 	0.018246, 	6110126
30299, 	0.018185, 	6130330
30399, 	0.018126, 	6150573
30499, 	0.018066, 	6170795
30599, 	0.018007, 	6191000
30699, 	0.017948, 	6211221
30799, 	0.017890, 	6231448
30899, 	0.017832, 	6251657
30999, 	0.017775, 	6271888
31099, 	0.017718, 	6292117
31199, 	0.017661, 	6312360
31299, 	0.017604, 	6332595
31399, 	0.017548, 	6352823
31499, 	0.017493, 	6373071
31599, 	0.017437, 	6393293
31699, 	0.017382, 	6413496
31799, 	0.017328, 	6433708
31899, 	0.017273, 	6453947
31999, 	0.017219, 	6474155
32099, 	0.017166, 	6494383
32199, 	0.017112, 	6514611
32299, 	0.017059, 	6534858
32399, 	0.017007, 	6555080
32499, 	0.016954, 	6575307
32599, 	0.016902, 	6595557
32699, 	0.016851, 	6615767
32799, 	0.016799, 	6635994
32899, 	0.016748, 	6656227
32999, 	0.016697, 	6676437
33099, 	0.016647, 	6696638
33199, 	0.016597, 	6716858
33299, 	0.016547, 	6737076
33399, 	0.016497, 	6757301
33499, 	0.016448, 	6777519
33599, 	0.016399, 	6797747
33699, 	0.016351, 	6817962
33799, 	0.016302, 	6838191
33899, 	0.016254, 	6858393
33999, 	0.016206, 	6878572
34099, 	0.016159, 	6898793
34199, 	0.016112, 	6919025
34299, 	0.016065, 	6939248
34399, 	0.016018, 	6959487
34499, 	0.015971, 	6979708
34599, 	0.015925, 	6999960
34699, 	0.015879, 	7020172
34799, 	0.015834, 	7040387
34899, 	0.015788, 	7060609
34999, 	0.015743, 	7080831
35099, 	0.015698, 	7101049
35199, 	0.015654, 	7121276
35299, 	0.015610, 	7141513
35399, 	0.015565, 	7161733
35499, 	0.015522, 	7181965
35599, 	0.015478, 	7202196
35699, 	0.015435, 	7222429
35799, 	0.015391, 	7242650
35899, 	0.015349, 	7262879
35999, 	0.015306, 	7283131
36099, 	0.015264, 	7303336
36199, 	0.015221, 	7323568
36299, 	0.015179, 	7343780
36399, 	0.015138, 	7363986
36499, 	0.015096, 	7384223
36599, 	0.015055, 	7404437
36699, 	0.015014, 	7424679
36799, 	0.014973, 	7444877
36899, 	0.014933, 	7465081
36999, 	0.014892, 	7485294
37099, 	0.014852, 	7505500
37199, 	0.014812, 	7525727
37299, 	0.014773, 	7545957
37399, 	0.014733, 	7566173
37499, 	0.014694, 	7586399
37599, 	0.014655, 	7606650
37699, 	0.014616, 	7626864
37799, 	0.014577, 	7647113
37899, 	0.014539, 	7667323
37999, 	0.014500, 	7687546
38099, 	0.014462, 	7707792
38199, 	0.014424, 	7728025
38299, 	0.014387, 	7748254
38399, 	0.014349, 	7768488
38499, 	0.014312, 	7788688
38599, 	0.014275, 	7808899
38699, 	0.014238, 	7829126
38799, 	0.014201, 	7849353
38899, 	0.014165, 	7869553
38999, 	0.014129, 	7889748
39099, 	0.014092, 	7909942
39199, 	0.014056, 	7930173
39299, 	0.014021, 	7950442
39399, 	0.013985, 	7970674
39499, 	0.013950, 	7990910
39599, 	0.013914, 	8011121
39699, 	0.013879, 	8031335
39799, 	0.013845, 	8051555
39899, 	0.013810, 	8071774
39999, 	0.013775, 	8092005
40099, 	0.013741, 	8112255
40199, 	0.013707, 	8132484
40299, 	0.013673, 	8152721
40399, 	0.013639, 	8172929
40499, 	0.013605, 	8193139
40599, 	0.013572, 	8213380
40699, 	0.013538, 	8233601
40799, 	0.013505, 	8253787
40899, 	0.013472, 	8273980
40999, 	0.013439, 	8294220
41099, 	0.013407, 	8314447
41199, 	0.013374, 	8334674
41299, 	0.013342, 	8354897
41399, 	0.013310, 	8375116
41499, 	0.013277, 	8395321
41599, 	0.013246, 	8415529
41699, 	0.013214, 	8435731
41799, 	0.013182, 	8455924
41899, 	0.013151, 	8476175
41999, 	0.013119, 	8496403
42099, 	0.013088, 	8516665
42199, 	0.013057, 	8536866
42299, 	0.013026, 	8557062
42399, 	0.012996, 	8577287
42499, 	0.012965, 	8597524
42599, 	0.012935, 	8617771
42699, 	0.012904, 	8638017
42799, 	0.012874, 	8658254
42899, 	0.012844, 	8678502
42999, 	0.012814, 	8698725
43099, 	0.012785, 	8718938
43199, 	0.012755, 	8739162
43299, 	0.012725, 	8759394
43399, 	0.012696, 	8779593
43499, 	0.012667, 	8799803
43599, 	0.012638, 	8820019
43699, 	0.012609, 	8840256
43799, 	0.012580, 	8860496
43899, 	0.012552, 	8880718
43999, 	0.012523, 	8900934
44099, 	0.012495, 	8921176
44199, 	0.012466, 	8941395
44299, 	0.012438, 	8961630
44399, 	0.012410, 	8981848
44499, 	0.012382, 	9002066
44599, 	0.012355, 	9022257
44699, 	0.012327, 	9042493
44799, 	0.012299, 	9062715
44899, 	0.012272, 	9082937
44999, 	0.012245, 	9103191
45099, 	0.012218, 	9123425
45199, 	0.012191, 	9143633
45299, 	0.012164, 	9163860
45399, 	0.012137, 	9184053
45499, 	0.012110, 	9204278
45599, 	0.012084, 	9224500
45699, 	0.012057, 	9244723
45799, 	0.012031, 	9264972
45899, 	0.012005, 	9285234
45999, 	0.011979, 	9305473
46099, 	0.011953, 	9325690
46199, 	0.011927, 	9345917
46299, 	0.011901, 	9366127
46399, 	0.011875, 	9386357
46499, 	0.011850, 	9406558
46599, 	0.011824, 	9426812
46699, 	0.011799, 	9447045
46799, 	0.011774, 	9467281
46899, 	0.011749, 	9487511
46999, 	0.011724, 	9507734
47099, 	0.011699, 	9527984
47199, 	0.011674, 	9548227
47299, 	0.011649, 	9568457
47399, 	0.011625, 	9588648
47499, 	0.011600, 	9608890
47599, 	0.011576, 	9629089
47699, 	0.011552, 	9649324
47799, 	0.011527, 	9669541
47899, 	0.011503, 	9689744
47999, 	0.011479, 	9709971
48099, 	0.011456, 	9730189
48199, 	0.011432, 	9750419
48299, 	0.011408, 	9770643
48399, 	0.011385, 	9790862
48499, 	0.011361, 	9811084
48599, 	0.011338, 	9831312
48699, 	0.011314, 	9851546
48799, 	0.011291, 	9871775
48899, 	0.011268, 	9891998
48999, 	0.011245, 	9912237
49099, 	0.011222, 	9932479
49199, 	0.011199, 	9952715
49299, 	0.011177, 	9972947
49399, 	0.011154, 	9993161
49499, 	0.011132, 	10013389
49599, 	0.011109, 	10033618
49699, 	0.011087, 	10053811
49799, 	0.011064, 	10074020
49899, 	0.011042, 	10094235
49999, 	0.011020, 	10114478
50099, 	0.010998, 	10134678
50199, 	0.010976, 	10154910
50299, 	0.010954, 	10175122
50399, 	0.010933, 	10195386
50499, 	0.010911, 	10215590
50599, 	0.010890, 	10235814
50699, 	0.010868, 	10256021
50799, 	0.010847, 	10276255
50899, 	0.010825, 	10296466
50999, 	0.010804, 	10316683
51099, 	0.010783, 	10336888
51199, 	0.010762, 	10357114
51299, 	0.010741, 	10377370
51399, 	0.010720, 	10397607
51499, 	0.010699, 	10417843
51599, 	0.010679, 	10438075
51699, 	0.010658, 	10458304
51799, 	0.010637, 	10478489
51899, 	0.010617, 	10498715
51999, 	0.010596, 	10518931
52099, 	0.010576, 	10539156
52199, 	0.010556, 	10559397
52299, 	0.010536, 	10579608
52399, 	0.010515, 	10599806
52499, 	0.010495, 	10620024
52599, 	0.010475, 	10640271
52699, 	0.010456, 	10660519
52799, 	0.010436, 	10680736
52899, 	0.010416, 	10700982
52999, 	0.010396, 	10721189
53099, 	0.010377, 	10741396
53199, 	0.010357, 	10761622
53299, 	0.010338, 	10781861
53399, 	0.010319, 	10802105
53499, 	0.010299, 	10822330
53599, 	0.010280, 	10842548
53699, 	0.010261, 	10862760
53799, 	0.010242, 	10882973
53899, 	0.010223, 	10903201
53999, 	0.010204, 	10923429
54099, 	0.010185, 	10943643
54199, 	0.010166, 	10963880
54299, 	0.010148, 	10984115
54399, 	0.010129, 	11004348
54499, 	0.010110, 	11024568
54599, 	0.010092, 	11044782
54699, 	0.010073, 	11065000
54799, 	0.010055, 	11085203
54899, 	0.010037, 	11105416
54999, 	0.010018, 	11125645
55099, 	0.010000, 	11145873
55199, 	0.009982, 	11166053
55299, 	0.009964, 	11186310
55399, 	0.009946, 	11206505
55499, 	0.009928, 	11226711
55599, 	0.009910, 	11246917
55699, 	0.009892, 	11267152
55799, 	0.009875, 	11287411
55899, 	0.009857, 	11307655
55999, 	0.009839, 	11327883
56099, 	0.009822, 	11348098
56199, 	0.009804, 	11368352
56299, 	0.009787, 	11388583
56399, 	0.009770, 	11408814
56499, 	0.009752, 	11429029
56599, 	0.009735, 	11449242
56699, 	0.009718, 	11469461
56799, 	0.009701, 	11489684
56899, 	0.009684, 	11509930
56999, 	0.009667, 	11530126
57099, 	0.009650, 	11550352
57199, 	0.009633, 	11570575
57299, 	0.009616, 	11590813
57399, 	0.009599, 	11611031
57499, 	0.009583, 	11631262
57599, 	0.009566, 	11651510
57699, 	0.009550, 	11671723
57799, 	0.009533, 	11691918
57899, 	0.009517, 	11712150
57999, 	0.009500, 	11732358
58099, 	0.009484, 	11752587
58199, 	0.009468, 	11772828
58299, 	0.009451, 	11793060
58399, 	0.009435, 	11813256
58499, 	0.009419, 	11833498
58599, 	0.009403, 	11853730
58699, 	0.009387, 	11873963
58799, 	0.009371, 	11894193
58899, 	0.009355, 	11914405
58999, 	0.009339, 	11934616
59099, 	0.009323, 	11954838
59199, 	0.009308, 	11975050
59299, 	0.009292, 	11995275
59399, 	0.009276, 	12015515
59499, 	0.009261, 	12035723
59599, 	0.009245, 	12055920
59699, 	0.009230, 	12076148
59799, 	0.009214, 	12096360
59899, 	0.009199, 	12116612
59999, 	0.009183, 	12136825
60099, 	0.009168, 	12157061
60199, 	0.009153, 	12177274
60299, 	0.009138, 	12197486
60399, 	0.009123, 	12217689
60499, 	0.009108, 	12237908
60599, 	0.009093, 	12258131
60699, 	0.009078, 	12278359
60799, 	0.009063, 	12298576
60899, 	0.009048, 	12318790
60999, 	0.009033, 	12339002
61099, 	0.009018, 	12359239
61199, 	0.009003, 	12379459
61299, 	0.008989, 	12399707
61399, 	0.008974, 	12419907
61499, 	0.008959, 	12440121
61599, 	0.008945, 	12460338
61699, 	0.008930, 	12480578
61799, 	0.008916, 	12500811
61899, 	0.008902, 	12521040
61999, 	0.008887, 	12541285
62099, 	0.008873, 	12561493
62199, 	0.008859, 	12581722
62299, 	0.008844, 	12601980
62399, 	0.008830, 	12622225
62499, 	0.008816, 	12642429
62599, 	0.008802, 	12662624
62699, 	0.008788, 	12682844
62799, 	0.008774, 	12703067
62899, 	0.008760, 	12723262
62999, 	0.008746, 	12743498
63099, 	0.008732, 	12763750
63199, 	0.008718, 	12783980
63299, 	0.008705, 	12804195
63399, 	0.008691, 	12824428
63499, 	0.008677, 	12844633
63599, 	0.008664, 	12864845
63699, 	0.008650, 	12885064
63799, 	0.008636, 	12905297
63899, 	0.008623, 	12925525
63999, 	0.008610, 	12945727
64099, 	0.008596, 	12965971
64199, 	0.008583, 	12986176
64299, 	0.008569, 	13006421
64399, 	0.008556, 	13026644
64499, 	0.008543, 	13046821
64599, 	0.008530, 	13067078
64699, 	0.008516, 	13087315
64799, 	0.008503, 	13107529
64899, 	0.008490, 	13127782
64999, 	0.008477, 	13148009
65099, 	0.008464, 	13168237
65199, 	0.008451, 	13188477
65299, 	0.008438, 	13208711
65399, 	0.008425, 	13228926
65499, 	0.008412, 	13249168
65599, 	0.008400, 	13269389
65699, 	0.008387, 	13289607
65799, 	0.008374, 	13309823
65899, 	0.008361, 	13330053
65999, 	0.008349, 	13350275
66099, 	0.008336, 	13370472
66199, 	0.008323, 	13390690
66299, 	0.008311, 	13410925
66399, 	0.008298, 	13431127
66499, 	0.008286, 	13451355
66599, 	0.008273, 	13471583
66699, 	0.008261, 	13491806
66799, 	0.008249, 	13512031
66899, 	0.008236, 	13532245
66999, 	0.008224, 	13552449
67099, 	0.008212, 	13572668
67199, 	0.008200, 	13592891
67299, 	0.008187, 	13613125
67399, 	0.008175, 	13633342
67499, 	0.008163, 	13653565
67599, 	0.008151, 	13673775
67699, 	0.008139, 	13693993
67799, 	0.008127, 	13714224
67899, 	0.008115, 	13734447
67999, 	0.008103, 	13754694
68099, 	0.008091, 	13774917
68199, 	0.008079, 	13795144
68299, 	0.008067, 	13815402
68399, 	0.008056, 	13835620
68499, 	0.008044, 	13855840
68599, 	0.008032, 	13876080
68699, 	0.008020, 	13896297
68799, 	0.008009, 	13916515
68899, 	0.007997, 	13936733
68999, 	0.007986, 	13956926
69099, 	0.007974, 	13977152
69199, 	0.007963, 	13997388
69299, 	0.007951, 	14017597
69399, 	0.007940, 	14037825
69499, 	0.007928, 	14058044
69599, 	0.007917, 	14078270
69699, 	0.007905, 	14098516
69799, 	0.007894, 	14118763
69899, 	0.007883, 	14138977
69999, 	0.007872, 	14159207
70099, 	0.007860, 	14179444
70199, 	0.007849, 	14199656
70299, 	0.007838, 	14219863
70399, 	0.007827, 	14240086
70499, 	0.007816, 	14260315
70599, 	0.007805, 	14280527
70699, 	0.007794, 	14300765
70799, 	0.007783, 	14321017
70899, 	0.007772, 	14341239
70999, 	0.007761, 	14361447
71099, 	0.007750, 	14381652
71199, 	0.007739, 	14401878
71299, 	0.007728, 	14422112
71399, 	0.007717, 	14442315
71499, 	0.007706, 	14462515
71599, 	0.007696, 	14482747
71699, 	0.007685, 	14502951
71799, 	0.007674, 	14523206
71899, 	0.007664, 	14543457
71999, 	0.007653, 	14563689
72099, 	0.007642, 	14583935
72199, 	0.007632, 	14604150
72299, 	0.007621, 	14624353
72399, 	0.007611, 	14644576
72499, 	0.007600, 	14664815
72599, 	0.007590, 	14685020
72699, 	0.007579, 	14705244
72799, 	0.007569, 	14725488
72899, 	0.007558, 	14745698
72999, 	0.007548, 	14765915
73099, 	0.007538, 	14786154
73199, 	0.007527, 	14806380
73299, 	0.007517, 	14826592
73399, 	0.007507, 	14846810
73499, 	0.007497, 	14867033
73599, 	0.007487, 	14887236
73699, 	0.007476, 	14907433
73799, 	0.007466, 	14927677
73899, 	0.007456, 	14947875
73999, 	0.007446, 	14968104
74099, 	0.007436, 	14988302
74199, 	0.007426, 	15008539
74299, 	0.007416, 	15028764
74399, 	0.007406, 	15048975
74499, 	0.007396, 	15069184
74599, 	0.007386, 	15089417
74699, 	0.007376, 	15109643
74799, 	0.007366, 	15129870
74899, 	0.007357, 	15150099
74999, 	0.007347, 	15170287
75099, 	0.007337, 	15190514
75199, 	0.007327, 	15210721
75299, 	0.007317, 	15230938
75399, 	0.007308, 	15251193
75499, 	0.007298, 	15271412
75599, 	0.007288, 	15291637
75699, 	0.007279, 	15311865
75799, 	0.007269, 	15332087
75899, 	0.007260, 	15352322
75999, 	0.007250, 	15372517
76099, 	0.007241, 	15392745
76199, 	0.007231, 	15412970
76299, 	0.007222, 	15433183
76399, 	0.007212, 	15453382
76499, 	0.007203, 	15473630
76599, 	0.007193, 	15493871
76699, 	0.007184, 	15514144
76799, 	0.007175, 	15534363
76899, 	0.007165, 	15554594
76999, 	0.007156, 	15574817
77099, 	0.007147, 	15595032
77199, 	0.007137, 	15615236
77299, 	0.007128, 	15635454
77399, 	0.007119, 	15655672
77499, 	0.007110, 	15675887
77599, 	0.007101, 	15696117
77699, 	0.007091, 	15716357
77799, 	0.007082, 	15736586
77899, 	0.007073, 	15756818
77999, 	0.007064, 	15777052
78099, 	0.007055, 	15797293
78199, 	0.007046, 	15817519
78299, 	0.007037, 	15837782
78399, 	0.007028, 	15858025
78499, 	0.007019, 	15878266
78599, 	0.007010, 	15898480
78699, 	0.007001, 	15918705
78799, 	0.006992, 	15938912
78899, 	0.006984, 	15959130
78999, 	0.006975, 	15979340
79099, 	0.006966, 	15999567
79199, 	0.006957, 	16019795
79299, 	0.006948, 	16040025
79399, 	0.006940, 	16060254
79499, 	0.006931, 	16080468
79599, 	0.006922, 	16100691
79699, 	0.006914, 	16120935
79799, 	0.006905, 	16141167
79899, 	0.006896, 	16161374
79999, 	0.006888, 	16181576
80099, 	0.006879, 	16201822
80199, 	0.006870, 	16222047
80299, 	0.006862, 	16242260
80399, 	0.006853, 	16262482
80499, 	0.006845, 	16282718
80599, 	0.006836, 	16302931
80699, 	0.006828, 	16323146
80799, 	0.006819, 	16343375
80899, 	0.006811, 	16363616
80999, 	0.006803, 	16383821
81099, 	0.006794, 	16404020
81199, 	0.006786, 	16424232
81299, 	0.006777, 	16444462
81399, 	0.006769, 	16464683
81499, 	0.006761, 	16484910
81599, 	0.006753, 	16505121
81699, 	0.006744, 	16525344
81799, 	0.006736, 	16545570
81899, 	0.006728, 	16565779
81999, 	0.006720, 	16586017
82099, 	0.006711, 	16606235
82199, 	0.006703, 	16626472
82299, 	0.006695, 	16646705
82399, 	0.006687, 	16666921
82499, 	0.006679, 	16687159
82599, 	0.006671, 	16707419
82699, 	0.006663, 	16727628
82799, 	0.006655, 	16747872
82899, 	0.006647, 	16768071
82999, 	0.006639, 	16788314
83099, 	0.006631, 	16808557
83199, 	0.006623, 	16828803
83299, 	0.006615, 	16849039
83399, 	0.006607, 	16869272
83499, 	0.006599, 	16889485
83599, 	0.006591, 	16909744
83699, 	0.006583, 	16929946
83799, 	0.006575, 	16950181
83899, 	0.006567, 	16970397
83999, 	0.006560, 	16990615
84099, 	0.006552, 	17010825
84199, 	0.006544, 	17031083
84299, 	0.006536, 	17051297
84399, 	0.006529, 	17071524
84499, 	0.006521, 	17091747
84599, 	0.006513, 	17111948
84699, 	0.006505, 	17132163
84799, 	0.006498, 	17152389
84899, 	0.006490, 	17172604
84999, 	0.006482, 	17192817
85099, 	0.006475, 	17213043
85199, 	0.006467, 	17233273
85299, 	0.006460, 	17253488
85399, 	0.006452, 	17273742
85499, 	0.006445, 	17293970
85599, 	0.006437, 	17314176
85699, 	0.006429, 	17334397
85799, 	0.006422, 	17354644
85899, 	0.006415, 	17374886
85999, 	0.006407, 	17395064
86099, 	0.006400, 	17415315
86199, 	0.006392, 	17435544
86299, 	0.006385, 	17455770
86399, 	0.006377, 	17475994
86499, 	0.006370, 	17496219
86599, 	0.006363, 	17516444
86699, 	0.006355, 	17536661
86799, 	0.006348, 	17556911
86899, 	0.006341, 	17577139
86999, 	0.006333, 	17597348
87099, 	0.006326, 	17617561
87199, 	0.006319, 	17637772
87299, 	0.006312, 	17657981
87399, 	0.006304, 	17678200
87499, 	0.006297, 	17698410
87599, 	0.006290, 	17718635
87699, 	0.006283, 	17738817
87799, 	0.006276, 	17759027
87899, 	0.006269, 	17779243
87999, 	0.006261, 	17799471
88099, 	0.006254, 	17819714
88199, 	0.006247, 	17839938
88299, 	0.006240, 	17860167
88399, 	0.006233, 	17880402
88499, 	0.006226, 	17900645
88599, 	0.006219, 	17920856
88699, 	0.006212, 	17941077
88799, 	0.006205, 	17961300
88899, 	0.006198, 	17981544
88999, 	0.006191, 	18001767
89099, 	0.006184, 	18022007
89199, 	0.006177, 	18042255
89299, 	0.006170, 	18062474
89399, 	0.006163, 	18082684
89499, 	0.006156, 	18102903
89599, 	0.006150, 	18123116
89699, 	0.006143, 	18143355
89799, 	0.006136, 	18163578
89899, 	0.006129, 	18183788
89999, 	0.006122, 	18204010
90099, 	0.006115, 	18224243
90199, 	0.006109, 	18244444
90299, 	0.006102, 	18264666
90399, 	0.006095, 	18284880
90499, 	0.006088, 	18305096
90599, 	0.006082, 	18325316
90699, 	0.006075, 	18345541
90799, 	0.006068, 	18365772
90899, 	0.006062, 	18385999
90999, 	0.006055, 	18406226
91099, 	0.006048, 	18426467
91199, 	0.006042, 	18446702
91299, 	0.006035, 	18466921
91399, 	0.006029, 	18487130
91499, 	0.006022, 	18507320
91599, 	0.006015, 	18527556
91699, 	0.006009, 	18547811
91799, 	0.006002, 	18568020
91899, 	0.005996, 	18588244
91999, 	0.005989, 	18608457
92099, 	0.005983, 	18628693
92199, 	0.005976, 	18648933
92299, 	0.005970, 	18669138
92399, 	0.005963, 	18689362
92499, 	0.005957, 	18709598
92599, 	0.005950, 	18729834
92699, 	0.005944, 	18750057
92799, 	0.005938, 	18770293
92899, 	0.005931, 	18790495
92999, 	0.005925, 	18810719
93099, 	0.005918, 	18830926
93199, 	0.005912, 	18851155
93299, 	0.005906, 	18871367
93399, 	0.005899, 	18891592
93499, 	0.005893, 	18911815
93599, 	0.005887, 	18932019
93699, 	0.005881, 	18952252
93799, 	0.005874, 	18972491
93899, 	0.005868, 	18992716
93999, 	0.005862, 	19012935
94099, 	0.005856, 	19033157
94199, 	0.005849, 	19053387
94299, 	0.005843, 	19073630
94399, 	0.005837, 	19093823
94499, 	0.005831, 	19114038
94599, 	0.005825, 	19134258
94699, 	0.005818, 	19154484
94799, 	0.005812, 	19174700
94899, 	0.005806, 	19194927
94999, 	0.005800, 	19215137
95099, 	0.005794, 	19235374
95199, 	0.005788, 	19255598
95299, 	0.005782, 	19275828
95399, 	0.005776, 	19296084
95499, 	0.005770, 	19316289
95599, 	0.005764, 	19336490
95699, 	0.005758, 	19356716
95799, 	0.005752, 	19376915
95899, 	0.005746, 	19397118
95999, 	0.005740, 	19417387
96099, 	0.005734, 	19437639
96199, 	0.005728, 	19457855
96299, 	0.005722, 	19478105
96399, 	0.005716, 	19498325
96499, 	0.005710, 	19518556
96599, 	0.005704, 	19538758
96699, 	0.005698, 	19558989
96799, 	0.005692, 	19579194
96899, 	0.005686, 	19599414
96999, 	0.005680, 	19619645
97099, 	0.005675, 	19639907
97199, 	0.005669, 	19660152
97299, 	0.005663, 	19680380
97399, 	0.005657, 	19700591
97499, 	0.005651, 	19720835
97599, 	0.005646, 	19741060
97699, 	0.005640, 	19761304
97799, 	0.005634, 	19781543
97899, 	0.005628, 	19801760
97999, 	0.005623, 	19822000
98099, 	0.005617, 	19842235
98199, 	0.005611, 	19862442
98299, 	0.005605, 	19882675
98399, 	0.005600, 	19902888
98499, 	0.005594, 	19923095
98599, 	0.005588, 	19943299
98699, 	0.005583, 	19963516
98799, 	0.005577, 	19983740
98899, 	0.005571, 	20003962
98999, 	0.005566, 	20024168
99099, 	0.005560, 	20044381
99199, 	0.005554, 	20064580
99299, 	0.005549, 	20084805
99399, 	0.005543, 	20105022
99499, 	0.005538, 	20125232
99599, 	0.005532, 	20145467
99699, 	0.005527, 	20165689
99799, 	0.005521, 	20185929
99899, 	0.005516, 	20206155
99999, 	0.005510, 	20226388


==> src/fig/bernoulli/ours/max-sparse-dewa-m-p-be100.txt <==
t, 	regret, 	communication
99, 	0.191919, 	29697
199, 	0.236181, 	59267
299, 	0.204013, 	88911
399, 	0.172932, 	118430
499, 	0.136273, 	148100
599, 	0.115192, 	177778
699, 	0.100143, 	207120
799, 	0.087610, 	236553
899, 	0.077864, 	266013
999, 	0.070070, 	295596
1099, 	0.063694, 	325189
1199, 	0.058382, 	354900
1299, 	0.053888, 	384423
1399, 	0.050036, 	413962
1499, 	0.046698, 	443559
1599, 	0.043777, 	473204
1699, 	0.041201, 	502637
1799, 	0.038911, 	532244
1899, 	0.036862, 	561780
1999, 	0.035018, 	591229
2099, 	0.033349, 	620892
2199, 	0.031833, 	650442
2299, 	0.030448, 	679998
2399, 	0.029179, 	709454
2499, 	0.028011, 	739049
2599, 	0.026933, 	768746
2699, 	0.025936, 	798254
2799, 	0.025009, 	827835
2899, 	0.024146, 	857407
2999, 	0.023341, 	887039
3099, 	0.022588, 	916554
3199, 	0.021882, 	946012
3299, 	0.021219, 	975504
3399, 	0.020594, 	1004950
3499, 	0.020006, 	1034306
3599, 	0.019450, 	1063858
3699, 	0.018924, 	1093379
3799, 	0.018426, 	1122797
3899, 	0.017953, 	1152505
3999, 	0.017504, 	1182020
4099, 	0.017077, 	1211607
4199, 	0.016671, 	1241304
4299, 	0.016283, 	1270971
4399, 	0.015913, 	1300541
4499, 	0.015559, 	1329989
4599, 	0.015221, 	1359532
4699, 	0.014897, 	1389020
4799, 	0.014586, 	1418495
4899, 	0.014289, 	1448134
4999, 	0.014003, 	1477657
5099, 	0.013728, 	1507207
5199, 	0.013464, 	1536665
5299, 	0.013210, 	1566281
5399, 	0.012965, 	1595701
5499, 	0.012730, 	1625136
5599, 	0.012502, 	1654834
5699, 	0.012283, 	1684298
5799, 	0.012071, 	1713908
5899, 	0.011866, 	1743462
5999, 	0.011669, 	1772727
6099, 	0.011477, 	1802209
6199, 	0.011292, 	1831583
6299, 	0.011113, 	1860934
6399, 	0.010939, 	1890484
6499, 	0.010771, 	1919934
6599, 	0.010608, 	1949404
6699, 	0.010449, 	1978956
6799, 	0.010296, 	2008609
6899, 	0.010146, 	2038266
6999, 	0.010001, 	2067667
7099, 	0.009861, 	2096994
7199, 	0.009724, 	2126436
7299, 	0.009590, 	2156051
7399, 	0.009461, 	2185468
7499, 	0.009335, 	2215032
7599, 	0.009212, 	2244570
7699, 	0.009092, 	2273925
7799, 	0.008976, 	2303240
7899, 	0.008862, 	2332842
7999, 	0.008751, 	2362278
8099, 	0.008643, 	2391906
8199, 	0.008538, 	2421451
8299, 	0.008435, 	2451181
8399, 	0.008334, 	2480707
8499, 	0.008236, 	2510306
8599, 	0.008140, 	2539787
8699, 	0.008047, 	2569272
8799, 	0.007955, 	2598770
8899, 	0.007866, 	2628500
8999, 	0.007779, 	2658238
9099, 	0.007693, 	2687778
9199, 	0.007610, 	2717130
9299, 	0.007528, 	2746673
9399, 	0.007448, 	2776233
9499, 	0.007369, 	2805795
9599, 	0.007292, 	2835368
9699, 	0.007217, 	2865114
9799, 	0.007144, 	2894553
9899, 	0.007071, 	2924242
9999, 	0.007001, 	2953867


==> src/fig/bernoulli/ours/sparse-dewa-be1.txt <==
t, 	regret, 	communication
99, 	0.250303, 	5060
199, 	0.237889, 	10103
299, 	0.240134, 	15145
399, 	0.242556, 	20197
499, 	0.243046, 	25252
599, 	0.247947, 	30304
699, 	0.247582, 	35354
799, 	0.244481, 	40405
899, 	0.242803, 	45450
999, 	0.243423, 	50499
1099, 	0.242566, 	55545
1199, 	0.243703, 	60596
1299, 	0.244711, 	65654
1399, 	0.244432, 	70695
1499, 	0.244830, 	75741
1599, 	0.245604, 	80795
1699, 	0.245992, 	85851
1799, 	0.246270, 	90900
1899, 	0.246024, 	95947
1999, 	0.246383, 	100993
2099, 	0.246546, 	106041
2199, 	0.246676, 	111084
2299, 	0.247499, 	116129
2399, 	0.247503, 	121172
2499, 	0.247619, 	126206
2599, 	0.247811, 	131257
2699, 	0.248159, 	136308
2799, 	0.246767, 	141354
2899, 	0.243291, 	146408
2999, 	0.238813, 	151453
3099, 	0.233372, 	156499
3199, 	0.226077, 	161551
3299, 	0.219224, 	166606
3399, 	0.212774, 	171661
3499, 	0.206693, 	176706
3599, 	0.200950, 	181760
3699, 	0.195518, 	186810
3799, 	0.190371, 	191870
3899, 	0.185489, 	196921
3999, 	0.180850, 	201974
4099, 	0.177077, 	207027
4199, 	0.175628, 	212083
4299, 	0.173552, 	217129
4399, 	0.169607, 	222184
4499, 	0.165837, 	227235
4599, 	0.162231, 	232277
4699, 	0.158778, 	237339
4799, 	0.155470, 	242383
4899, 	0.152296, 	247432
4999, 	0.149250, 	252481
5099, 	0.146323, 	257534
5199, 	0.143508, 	262587
5299, 	0.140800, 	267637
5399, 	0.138192, 	272674
5499, 	0.135679, 	277715
5599, 	0.133256, 	282764
5699, 	0.130918, 	287814
5799, 	0.128660, 	292859
5899, 	0.126659, 	297914
5999, 	0.124547, 	302963
6099, 	0.122505, 	308018
6199, 	0.121291, 	313078
6299, 	0.119365, 	318138
6399, 	0.117500, 	323199
6499, 	0.115692, 	328253
6599, 	0.113938, 	333308
6699, 	0.113014, 	338357
6799, 	0.113984, 	343405
6899, 	0.113071, 	348459
6999, 	0.111925, 	353513
7099, 	0.112796, 	358550
7199, 	0.112941, 	363600
7299, 	0.113002, 	368654
7399, 	0.113894, 	373701
7499, 	0.114146, 	378752
7599, 	0.112644, 	383810
7699, 	0.111181, 	388853
7799, 	0.109755, 	393897
7899, 	0.108366, 	398940
7999, 	0.107011, 	403998
8099, 	0.105865, 	409053
8199, 	0.106140, 	414096
8299, 	0.106230, 	419142
8399, 	0.107408, 	424187
8499, 	0.106911, 	429236
8599, 	0.105668, 	434282
8699, 	0.104453, 	439342
8799, 	0.103266, 	444397
8899, 	0.102106, 	449453
8999, 	0.101178, 	454501
9099, 	0.100066, 	459558
9199, 	0.098978, 	464608
9299, 	0.097914, 	469661
9399, 	0.096872, 	474707
9499, 	0.096814, 	479752
9599, 	0.096885, 	484800
9699, 	0.097214, 	489846
9799, 	0.097375, 	494892
9899, 	0.097610, 	499938
9999, 	0.097986, 	504998
10099, 	0.098249, 	510057
10199, 	0.097286, 	515102
10299, 	0.096341, 	520147
10399, 	0.095415, 	525199
10499, 	0.094506, 	530250
10599, 	0.093614, 	535299
10699, 	0.092740, 	540347
10799, 	0.091881, 	545399
10899, 	0.091038, 	550459
10999, 	0.090210, 	555498
11099, 	0.089397, 	560537
11199, 	0.088599, 	565587
11299, 	0.087815, 	570633
11399, 	0.087044, 	575682
11499, 	0.086288, 	580724
11599, 	0.085544, 	585774
11699, 	0.084812, 	590830
11799, 	0.084094, 	595887
11899, 	0.083387, 	600940
11999, 	0.082692, 	605983
12099, 	0.082008, 	611030
12199, 	0.081336, 	616075
12299, 	0.080675, 	621127
12399, 	0.080024, 	626188
12499, 	0.079384, 	631249
12599, 	0.078754, 	636298
12699, 	0.078134, 	641362
12799, 	0.077523, 	646430
12899, 	0.076922, 	651483
12999, 	0.076330, 	656535
13099, 	0.075748, 	661573
13199, 	0.075174, 	666633
13299, 	0.074609, 	671684
13399, 	0.074052, 	676727
13499, 	0.073503, 	681785
13599, 	0.072963, 	686836
13699, 	0.072430, 	691884
13799, 	0.071905, 	696931
13899, 	0.071388, 	701982
13999, 	0.070878, 	707020
14099, 	0.070375, 	712055
14199, 	0.069880, 	717107
14299, 	0.069391, 	722142
14399, 	0.068909, 	727191
14499, 	0.068434, 	732240
14599, 	0.067965, 	737290
14699, 	0.067503, 	742334
14799, 	0.067046, 	747384
14899, 	0.066596, 	752435
14999, 	0.066152, 	757499
15099, 	0.065714, 	762558
15199, 	0.065282, 	767596
15299, 	0.064855, 	772642
15399, 	0.064434, 	777687
15499, 	0.064018, 	782738
15599, 	0.063608, 	787781
15699, 	0.063203, 	792843
15799, 	0.062803, 	797893
15899, 	0.062408, 	802942
15999, 	0.062018, 	807988
16099, 	0.061632, 	813050
16199, 	0.061252, 	818112
16299, 	0.060876, 	823156
16399, 	0.060505, 	828213
16499, 	0.060138, 	833268
16599, 	0.059776, 	838324
16699, 	0.059418, 	843370
16799, 	0.059064, 	848415
16899, 	0.058715, 	853470
16999, 	0.058369, 	858510
17099, 	0.058028, 	863580
17199, 	0.057691, 	868620
17299, 	0.057357, 	873663
17399, 	0.057027, 	878714
17499, 	0.056702, 	883768
17599, 	0.056379, 	888823
17699, 	0.056061, 	893857
17799, 	0.055746, 	898909
17899, 	0.055434, 	903953
17999, 	0.055126, 	909009
18099, 	0.054822, 	914052
18199, 	0.054521, 	919098
18299, 	0.054223, 	924155
18399, 	0.053928, 	929212
18499, 	0.053636, 	934257
18599, 	0.053348, 	939302
18699, 	0.053063, 	944350
18799, 	0.052780, 	949405
18899, 	0.052501, 	954464
18999, 	0.052225, 	959508
19099, 	0.051951, 	964557
19199, 	0.051681, 	969606
19299, 	0.051413, 	974664
19399, 	0.051148, 	979720
19499, 	0.050886, 	984763
19599, 	0.050626, 	989807
19699, 	0.050369, 	994866
19799, 	0.050115, 	999927
19899, 	0.049863, 	1004978
19999, 	0.049613, 	1010025
20099, 	0.049367, 	1015062
20199, 	0.049122, 	1020107
20299, 	0.048880, 	1025146
20399, 	0.048641, 	1030201
20499, 	0.048403, 	1035258
20599, 	0.048168, 	1040308
20699, 	0.047936, 	1045358
20799, 	0.047705, 	1050411
20899, 	0.047477, 	1055462
20999, 	0.047251, 	1060502
21099, 	0.047027, 	1065547
21199, 	0.046805, 	1070597
21299, 	0.046585, 	1075646
21399, 	0.046368, 	1080684
21499, 	0.046152, 	1085726
21599, 	0.045938, 	1090787
21699, 	0.045727, 	1095844
21799, 	0.045517, 	1100898
21899, 	0.045309, 	1105934
21999, 	0.045103, 	1110985
22099, 	0.044899, 	1116024
22199, 	0.044697, 	1121068
22299, 	0.044496, 	1126119
22399, 	0.044298, 	1131171
22499, 	0.044101, 	1136231
22599, 	0.043905, 	1141285
22699, 	0.043712, 	1146343
22799, 	0.043520, 	1151401
22899, 	0.043330, 	1156450
22999, 	0.043142, 	1161505
23099, 	0.042955, 	1166558
23199, 	0.042770, 	1171617
23299, 	0.042586, 	1176647
23399, 	0.042404, 	1181701
23499, 	0.042224, 	1186740
23599, 	0.042045, 	1191781
23699, 	0.041868, 	1196843
23799, 	0.041692, 	1201890
23899, 	0.041517, 	1206936
23999, 	0.041344, 	1211982
24099, 	0.041173, 	1217034
24199, 	0.041003, 	1222090
24299, 	0.040834, 	1227141
24399, 	0.040666, 	1232185
24499, 	0.040500, 	1237227
24599, 	0.040336, 	1242286
24699, 	0.040172, 	1247327
24799, 	0.040010, 	1252377
24899, 	0.039850, 	1257425
24999, 	0.039690, 	1262470
25099, 	0.039532, 	1267522
25199, 	0.039375, 	1272566
25299, 	0.039220, 	1277621
25399, 	0.039065, 	1282664
25499, 	0.038912, 	1287723
25599, 	0.038760, 	1292769
25699, 	0.038609, 	1297822
25799, 	0.038460, 	1302867
25899, 	0.038311, 	1307912
25999, 	0.038164, 	1312963
26099, 	0.038018, 	1318014
26199, 	0.037872, 	1323066
26299, 	0.037728, 	1328118
26399, 	0.037586, 	1333168
26499, 	0.037444, 	1338214
26599, 	0.037303, 	1343259
26699, 	0.037163, 	1348318
26799, 	0.037025, 	1353372
26899, 	0.036887, 	1358430
26999, 	0.036750, 	1363476
27099, 	0.036615, 	1368509
27199, 	0.036480, 	1373561
27299, 	0.036346, 	1378623
27399, 	0.036214, 	1383669
27499, 	0.036082, 	1388723
27599, 	0.035951, 	1393774
27699, 	0.035822, 	1398823
27799, 	0.035693, 	1403867
27899, 	0.035565, 	1408909
27999, 	0.035438, 	1413963
28099, 	0.035312, 	1419008
28199, 	0.035186, 	1424061
28299, 	0.035062, 	1429103
28399, 	0.034939, 	1434150
28499, 	0.034816, 	1439199
28599, 	0.034694, 	1444249
28699, 	0.034573, 	1449303
28799, 	0.034453, 	1454363
28899, 	0.034334, 	1459399
28999, 	0.034216, 	1464430
29099, 	0.034098, 	1469479
29199, 	0.033981, 	1474515
29299, 	0.033865, 	1479562
29399, 	0.033750, 	1484620
29499, 	0.033636, 	1489675
29599, 	0.033522, 	1494723
29699, 	0.033409, 	1499777
29799, 	0.033297, 	1504812
29899, 	0.033186, 	1509863
29999, 	0.033075, 	1514912
30099, 	0.032965, 	1519969
30199, 	0.032856, 	1525025
30299, 	0.032748, 	1530075
30399, 	0.032640, 	1535127
30499, 	0.032533, 	1540187
30599, 	0.032427, 	1545227
30699, 	0.032321, 	1550272
30799, 	0.032216, 	1555328
30899, 	0.032112, 	1560381
30999, 	0.032008, 	1565438
31099, 	0.031905, 	1570490
31199, 	0.031803, 	1575532
31299, 	0.031701, 	1580586
31399, 	0.031600, 	1585628
31499, 	0.031500, 	1590686
31599, 	0.031400, 	1595725
31699, 	0.031301, 	1600790
31799, 	0.031203, 	1605852
31899, 	0.031105, 	1610904
31999, 	0.031008, 	1615947
32099, 	0.030911, 	1621001
32199, 	0.030815, 	1626051
32299, 	0.030720, 	1631090
32399, 	0.030625, 	1636144
32499, 	0.030531, 	1641193
32599, 	0.030437, 	1646245
32699, 	0.030344, 	1651299
32799, 	0.030252, 	1656341
32899, 	0.030160, 	1661386
32999, 	0.030068, 	1666432
33099, 	0.029977, 	1671485
33199, 	0.029887, 	1676530
33299, 	0.029797, 	1681579
33399, 	0.029708, 	1686635
33499, 	0.029619, 	1691680
33599, 	0.029531, 	1696740
33699, 	0.029444, 	1701793
33799, 	0.029356, 	1706843
33899, 	0.029270, 	1711883
33999, 	0.029184, 	1716928
34099, 	0.029098, 	1721990
34199, 	0.029013, 	1727035
34299, 	0.028929, 	1732080
34399, 	0.028844, 	1737120
34499, 	0.028761, 	1742176
34599, 	0.028678, 	1747219
34699, 	0.028595, 	1752263
34799, 	0.028513, 	1757309
34899, 	0.028431, 	1762358
34999, 	0.028350, 	1767398
35099, 	0.028269, 	1772446
35199, 	0.028189, 	1777499
35299, 	0.028109, 	1782550
35399, 	0.028030, 	1787598
35499, 	0.027951, 	1792650
35599, 	0.027872, 	1797696
35699, 	0.027794, 	1802740
35799, 	0.027716, 	1807782
35899, 	0.027639, 	1812825
35999, 	0.027562, 	1817886
36099, 	0.027486, 	1822938
36199, 	0.027410, 	1827997
36299, 	0.027335, 	1833045
36399, 	0.027260, 	1838099
36499, 	0.027185, 	1843145
36599, 	0.027111, 	1848182
36699, 	0.027037, 	1853232
36799, 	0.026963, 	1858284
36899, 	0.026890, 	1863335
36999, 	0.026817, 	1868389
37099, 	0.026745, 	1873449
37199, 	0.026673, 	1878499
37299, 	0.026602, 	1883545
37399, 	0.026531, 	1888598
37499, 	0.026460, 	1893653
37599, 	0.026390, 	1898716
37699, 	0.026320, 	1903775
37799, 	0.026250, 	1908827
37899, 	0.026181, 	1913876
37999, 	0.026112, 	1918929
38099, 	0.026043, 	1923968
38199, 	0.025975, 	1929019
38299, 	0.025907, 	1934083
38399, 	0.025840, 	1939131
38499, 	0.025773, 	1944179
38599, 	0.025706, 	1949227
38699, 	0.025639, 	1954303
38799, 	0.025573, 	1959356
38899, 	0.025508, 	1964405
38999, 	0.025442, 	1969453
39099, 	0.025377, 	1974500
39199, 	0.025312, 	1979537
39299, 	0.025248, 	1984583
39399, 	0.025184, 	1989635
39499, 	0.025120, 	1994685
39599, 	0.025057, 	1999726
39699, 	0.024994, 	2004781
39799, 	0.024931, 	2009818
39899, 	0.024868, 	2014877
39999, 	0.024806, 	2019933
40099, 	0.024744, 	2024968
40199, 	0.024683, 	2030021
40299, 	0.024621, 	2035077
40399, 	0.024561, 	2040135
40499, 	0.024500, 	2045188
40599, 	0.024440, 	2050234
40699, 	0.024379, 	2055293
40799, 	0.024320, 	2060340
40899, 	0.024260, 	2065393
40999, 	0.024201, 	2070436
41099, 	0.024142, 	2075486
41199, 	0.024084, 	2080522
41299, 	0.024025, 	2085568
41399, 	0.023967, 	2090609
41499, 	0.023909, 	2095665
41599, 	0.023852, 	2100707
41699, 	0.023795, 	2105769
41799, 	0.023738, 	2110814
41899, 	0.023681, 	2115859
41999, 	0.023625, 	2120908
42099, 	0.023569, 	2125961
42199, 	0.023513, 	2131017
42299, 	0.023457, 	2136058
42399, 	0.023402, 	2141109
42499, 	0.023347, 	2146153
42599, 	0.023292, 	2151191
42699, 	0.023238, 	2156244
42799, 	0.023183, 	2161301
42899, 	0.023129, 	2166336
42999, 	0.023075, 	2171392
43099, 	0.023022, 	2176442
43199, 	0.022969, 	2181492
43299, 	0.022916, 	2186538
43399, 	0.022863, 	2191586
43499, 	0.022810, 	2196639
43599, 	0.022758, 	2201687
43699, 	0.022706, 	2206725
43799, 	0.022654, 	2211775
43899, 	0.022602, 	2216832
43999, 	0.022551, 	2221871
44099, 	0.022500, 	2226908
44199, 	0.022449, 	2231962
44299, 	0.022398, 	2237012
44399, 	0.022348, 	2242059
44499, 	0.022298, 	2247114
44599, 	0.022248, 	2252171
44699, 	0.022198, 	2257221
44799, 	0.022148, 	2262269
44899, 	0.022099, 	2267315
44999, 	0.022050, 	2272364
45099, 	0.022001, 	2277420
45199, 	0.021952, 	2282468
45299, 	0.021904, 	2287520
45399, 	0.021856, 	2292559
45499, 	0.021808, 	2297613
45599, 	0.021760, 	2302657
45699, 	0.021712, 	2307705
45799, 	0.021665, 	2312761
45899, 	0.021617, 	2317805
45999, 	0.021570, 	2322854
46099, 	0.021524, 	2327900
46199, 	0.021477, 	2332950
46299, 	0.021431, 	2338000
46399, 	0.021385, 	2343060
46499, 	0.021339, 	2348113
46599, 	0.021293, 	2353177
46699, 	0.021247, 	2358224
46799, 	0.021202, 	2363277
46899, 	0.021157, 	2368335
46999, 	0.021112, 	2373378
47099, 	0.021067, 	2378425
47199, 	0.021022, 	2383464
47299, 	0.020978, 	2388511
47399, 	0.020933, 	2393555
47499, 	0.020889, 	2398604
47599, 	0.020845, 	2403662
47699, 	0.020802, 	2408720
47799, 	0.020758, 	2413769
47899, 	0.020715, 	2418816
47999, 	0.020672, 	2423867
48099, 	0.020629, 	2428920
48199, 	0.020586, 	2433962
48299, 	0.020543, 	2439010
48399, 	0.020501, 	2444067
48499, 	0.020459, 	2449117
48599, 	0.020416, 	2454164
48699, 	0.020375, 	2459218
48799, 	0.020333, 	2464273
48899, 	0.020291, 	2469323
48999, 	0.020250, 	2474367
49099, 	0.020209, 	2479411
49199, 	0.020167, 	2484456
49299, 	0.020127, 	2489498
49399, 	0.020086, 	2494538
49499, 	0.020045, 	2499587
49599, 	0.020005, 	2504635
49699, 	0.019965, 	2509686
49799, 	0.019924, 	2514731
49899, 	0.019885, 	2519780
49999, 	0.019845, 	2524835
50099, 	0.019805, 	2529886
50199, 	0.019766, 	2534948
50299, 	0.019726, 	2540000
50399, 	0.019687, 	2545056
50499, 	0.019648, 	2550119
50599, 	0.019609, 	2555172
50699, 	0.019571, 	2560224
50799, 	0.019532, 	2565286
50899, 	0.019494, 	2570333
50999, 	0.019456, 	2575380
51099, 	0.019418, 	2580429
51199, 	0.019380, 	2585475
51299, 	0.019342, 	2590525
51399, 	0.019304, 	2595581
51499, 	0.019267, 	2600628
51599, 	0.019229, 	2605680
51699, 	0.019192, 	2610729
51799, 	0.019155, 	2615777
51899, 	0.019118, 	2620815
51999, 	0.019082, 	2625866
52099, 	0.019045, 	2630920
52199, 	0.019008, 	2635984
52299, 	0.018972, 	2641038
52399, 	0.018936, 	2646099
52499, 	0.018900, 	2651139
52599, 	0.018864, 	2656207
52699, 	0.018828, 	2661262
52799, 	0.018792, 	2666312
52899, 	0.018757, 	2671362
52999, 	0.018721, 	2676402
53099, 	0.018686, 	2681452
53199, 	0.018651, 	2686499
53299, 	0.018616, 	2691544
53399, 	0.018581, 	2696604
53499, 	0.018547, 	2701662
53599, 	0.018512, 	2706715
53699, 	0.018477, 	2711758
53799, 	0.018443, 	2716808
53899, 	0.018409, 	2721852
53999, 	0.018375, 	2726909
54099, 	0.018341, 	2731955
54199, 	0.018307, 	2736998
54299, 	0.018273, 	2742059
54399, 	0.018240, 	2747113
54499, 	0.018206, 	2752161
54599, 	0.018173, 	2757199
54699, 	0.018140, 	2762239
54799, 	0.018107, 	2767284
54899, 	0.018074, 	2772333
54999, 	0.018041, 	2777379
55099, 	0.018008, 	2782418
55199, 	0.017975, 	2787481
55299, 	0.017943, 	2792532
55399, 	0.017910, 	2797582
55499, 	0.017878, 	2802639
55599, 	0.017846, 	2807682
55699, 	0.017814, 	2812735
55799, 	0.017782, 	2817804
55899, 	0.017750, 	2822861
55999, 	0.017719, 	2827913
56099, 	0.017687, 	2832961
56199, 	0.017655, 	2838008
56299, 	0.017624, 	2843066
56399, 	0.017593, 	2848122
56499, 	0.017562, 	2853180
56599, 	0.017531, 	2858224
56699, 	0.017500, 	2863262
56799, 	0.017469, 	2868321
56899, 	0.017438, 	2873368
56999, 	0.017408, 	2878418
57099, 	0.017377, 	2883467
57199, 	0.017347, 	2888531
57299, 	0.017317, 	2893571
57399, 	0.017286, 	2898619
57499, 	0.017256, 	2903661
57599, 	0.017226, 	2908729
57699, 	0.017196, 	2913785
57799, 	0.017167, 	2918824
57899, 	0.017137, 	2923876
57999, 	0.017108, 	2928910
58099, 	0.017078, 	2933974
58199, 	0.017049, 	2939017
58299, 	0.017020, 	2944064
58399, 	0.016990, 	2949117
58499, 	0.016961, 	2954168
58599, 	0.016932, 	2959214
58699, 	0.016904, 	2964258
58799, 	0.016875, 	2969324
58899, 	0.016846, 	2974377
58999, 	0.016818, 	2979416
59099, 	0.016789, 	2984460
59199, 	0.016761, 	2989511
59299, 	0.016732, 	2994557
59399, 	0.016704, 	2999605
59499, 	0.016676, 	3004654
59599, 	0.016648, 	3009711
59699, 	0.016620, 	3014761
59799, 	0.016593, 	3019816
59899, 	0.016565, 	3024862
59999, 	0.016537, 	3029914
60099, 	0.016510, 	3034960
60199, 	0.016482, 	3040009
60299, 	0.016455, 	3045066
60399, 	0.016428, 	3050129
60499, 	0.016401, 	3055176
60599, 	0.016374, 	3060229
60699, 	0.016347, 	3065274
60799, 	0.016320, 	3070338
60899, 	0.016293, 	3075397
60999, 	0.016266, 	3080458
61099, 	0.016240, 	3085507
61199, 	0.016213, 	3090564
61299, 	0.016187, 	3095601
61399, 	0.016160, 	3100647
61499, 	0.016134, 	3105696
61599, 	0.016108, 	3110748
61699, 	0.016082, 	3115795
61799, 	0.016056, 	3120851
61899, 	0.016030, 	3125913
61999, 	0.016004, 	3130965
62099, 	0.015978, 	3136010
62199, 	0.015952, 	3141047
62299, 	0.015927, 	3146105
62399, 	0.015901, 	3151150
62499, 	0.015876, 	3156198
62599, 	0.015850, 	3161243
62699, 	0.015825, 	3166310
62799, 	0.015800, 	3171360
62899, 	0.015775, 	3176414
62999, 	0.015750, 	3181449
63099, 	0.015725, 	3186501
63199, 	0.015700, 	3191545
63299, 	0.015675, 	3196598
63399, 	0.015650, 	3201657
63499, 	0.015626, 	3206707
63599, 	0.015601, 	3211767
63699, 	0.015577, 	3216807
63799, 	0.015552, 	3221853
63899, 	0.015528, 	3226900
63999, 	0.015504, 	3231949
64099, 	0.015479, 	3236991
64199, 	0.015455, 	3242055
64299, 	0.015431, 	3247102
64399, 	0.015407, 	3252150
64499, 	0.015383, 	3257202
64599, 	0.015360, 	3262257
64699, 	0.015336, 	3267307
64799, 	0.015312, 	3272370
64899, 	0.015289, 	3277428
64999, 	0.015265, 	3282474
65099, 	0.015242, 	3287529
65199, 	0.015218, 	3292590
65299, 	0.015195, 	3297650
65399, 	0.015172, 	3302696
65499, 	0.015149, 	3307752
65599, 	0.015126, 	3312799
65699, 	0.015103, 	3317858
65799, 	0.015080, 	3322899
65899, 	0.015057, 	3327953
65999, 	0.015034, 	3333002
66099, 	0.015011, 	3338049
66199, 	0.014988, 	3343097
66299, 	0.014966, 	3348142
66399, 	0.014943, 	3353187
66499, 	0.014921, 	3358228
66599, 	0.014898, 	3363271
66699, 	0.014876, 	3368323
66799, 	0.014854, 	3373379
66899, 	0.014832, 	3378424
66999, 	0.014809, 	3383471
67099, 	0.014787, 	3388519
67199, 	0.014765, 	3393566
67299, 	0.014743, 	3398605
67399, 	0.014722, 	3403655
67499, 	0.014700, 	3408708
67599, 	0.014678, 	3413752
67699, 	0.014656, 	3418806
67799, 	0.014635, 	3423870
67899, 	0.014613, 	3428921
67999, 	0.014592, 	3433974
68099, 	0.014570, 	3439024
68199, 	0.014549, 	3444066
68299, 	0.014528, 	3449112
68399, 	0.014506, 	3454170
68499, 	0.014485, 	3459231
68599, 	0.014464, 	3464280
68699, 	0.014443, 	3469342
68799, 	0.014422, 	3474394
68899, 	0.014401, 	3479457
68999, 	0.014380, 	3484522
69099, 	0.014359, 	3489580
69199, 	0.014339, 	3494621
69299, 	0.014318, 	3499673
69399, 	0.014297, 	3504726
69499, 	0.014277, 	3509785
69599, 	0.014256, 	3514839
69699, 	0.014236, 	3519877
69799, 	0.014215, 	3524928
69899, 	0.014195, 	3529986
69999, 	0.014175, 	3535031
70099, 	0.014155, 	3540094
70199, 	0.014134, 	3545141
70299, 	0.014114, 	3550207
70399, 	0.014094, 	3555256
70499, 	0.014074, 	3560311
70599, 	0.014054, 	3565365
70699, 	0.014034, 	3570410
70799, 	0.014015, 	3575471
70899, 	0.013995, 	3580523
70999, 	0.013975, 	3585582
71099, 	0.013955, 	3590644
71199, 	0.013936, 	3595692
71299, 	0.013916, 	3600728
71399, 	0.013897, 	3605767
71499, 	0.013877, 	3610812
71599, 	0.013858, 	3615858
71699, 	0.013839, 	3620915
71799, 	0.013819, 	3625960
71899, 	0.013800, 	3631009
71999, 	0.013781, 	3636067
72099, 	0.013762, 	3641106
72199, 	0.013743, 	3646158
72299, 	0.013724, 	3651205
72399, 	0.013705, 	3656257
72499, 	0.013686, 	3661298
72599, 	0.013667, 	3666350
72699, 	0.013648, 	3671406
72799, 	0.013630, 	3676446
72899, 	0.013611, 	3681503
72999, 	0.013592, 	3686545
73099, 	0.013574, 	3691596
73199, 	0.013555, 	3696642
73299, 	0.013537, 	3701697
73399, 	0.013518, 	3706760
73499, 	0.013500, 	3711811
73599, 	0.013481, 	3716864
73699, 	0.013463, 	3721910
73799, 	0.013445, 	3726964
73899, 	0.013427, 	3732023
73999, 	0.013409, 	3737074
74099, 	0.013390, 	3742132
74199, 	0.013372, 	3747183
74299, 	0.013354, 	3752238
74399, 	0.013336, 	3757275
74499, 	0.013319, 	3762329
74599, 	0.013301, 	3767378
74699, 	0.013283, 	3772429
74799, 	0.013265, 	3777489
74899, 	0.013247, 	3782542
74999, 	0.013230, 	3787603
75099, 	0.013212, 	3792645
75199, 	0.013195, 	3797699
75299, 	0.013177, 	3802738
75399, 	0.013160, 	3807786
75499, 	0.013142, 	3812839
75599, 	0.013125, 	3817895
75699, 	0.013107, 	3822953
75799, 	0.013090, 	3828014
75899, 	0.013073, 	3833063
75999, 	0.013056, 	3838107
76099, 	0.013039, 	3843158
76199, 	0.013021, 	3848208
76299, 	0.013004, 	3853270
76399, 	0.012987, 	3858311
76499, 	0.012970, 	3863366
76599, 	0.012953, 	3868418
76699, 	0.012937, 	3873478
76799, 	0.012920, 	3878525
76899, 	0.012903, 	3883571
76999, 	0.012886, 	3888624
77099, 	0.012869, 	3893682
77199, 	0.012853, 	3898720
77299, 	0.012836, 	3903763
77399, 	0.012820, 	3908810
77499, 	0.012803, 	3913855
77599, 	0.012787, 	3918911
77699, 	0.012770, 	3923947
77799, 	0.012754, 	3929001
77899, 	0.012737, 	3934052
77999, 	0.012721, 	3939105
78099, 	0.012705, 	3944145
78199, 	0.012688, 	3949200
78299, 	0.012672, 	3954259
78399, 	0.012656, 	3959308
78499, 	0.012640, 	3964371
78599, 	0.012624, 	3969422
78699, 	0.012608, 	3974466
78799, 	0.012592, 	3979521
78899, 	0.012576, 	3984568
78999, 	0.012560, 	3989618
79099, 	0.012544, 	3994661
79199, 	0.012528, 	3999703
79299, 	0.012512, 	4004743
79399, 	0.012497, 	4009787
79499, 	0.012481, 	4014839
79599, 	0.012465, 	4019888
79699, 	0.012450, 	4024940
79799, 	0.012434, 	4029986
79899, 	0.012418, 	4035026
79999, 	0.012403, 	4040074
80099, 	0.012387, 	4045123
80199, 	0.012372, 	4050183
80299, 	0.012357, 	4055223
80399, 	0.012341, 	4060266
80499, 	0.012326, 	4065314
80599, 	0.012311, 	4070367
80699, 	0.012295, 	4075414
80799, 	0.012280, 	4080475
80899, 	0.012265, 	4085515
80999, 	0.012250, 	4090565
81099, 	0.012235, 	4095617
81199, 	0.012220, 	4100654
81299, 	0.012205, 	4105699
81399, 	0.012190, 	4110750
81499, 	0.012175, 	4115804
81599, 	0.012160, 	4120861
81699, 	0.012145, 	4125924
81799, 	0.012130, 	4130975
81899, 	0.012115, 	4136020
81999, 	0.012100, 	4141074
82099, 	0.012086, 	4146124
82199, 	0.012071, 	4151167
82299, 	0.012056, 	4156223
82399, 	0.012042, 	4161273
82499, 	0.012027, 	4166320
82599, 	0.012012, 	4171360
82699, 	0.011998, 	4176412
82799, 	0.011983, 	4181459
82899, 	0.011969, 	4186511
82999, 	0.011955, 	4191563
83099, 	0.011940, 	4196615
83199, 	0.011926, 	4201666
83299, 	0.011912, 	4206711
83399, 	0.011897, 	4211750
83499, 	0.011883, 	4216795
83599, 	0.011869, 	4221834
83699, 	0.011855, 	4226895
83799, 	0.011840, 	4231955
83899, 	0.011826, 	4237004
83999, 	0.011812, 	4242055
84099, 	0.011798, 	4247100
84199, 	0.011784, 	4252146
84299, 	0.011770, 	4257202
84399, 	0.011756, 	4262248
84499, 	0.011742, 	4267299
84599, 	0.011729, 	4272343
84699, 	0.011715, 	4277388
84799, 	0.011701, 	4282438
84899, 	0.011687, 	4287498
84999, 	0.011673, 	4292540
85099, 	0.011660, 	4297585
85199, 	0.011646, 	4302636
85299, 	0.011632, 	4307690
85399, 	0.011619, 	4312752
85499, 	0.011605, 	4317795
85599, 	0.011591, 	4322841
85699, 	0.011578, 	4327891
85799, 	0.011564, 	4332943
85899, 	0.011551, 	4337997
85999, 	0.011538, 	4343041
86099, 	0.011524, 	4348098
86199, 	0.011511, 	4353148
86299, 	0.011497, 	4358191
86399, 	0.011484, 	4363239
86499, 	0.011471, 	4368293
86599, 	0.011458, 	4373349
86699, 	0.011444, 	4378403
86799, 	0.011431, 	4383449
86899, 	0.011418, 	4388487
86999, 	0.011405, 	4393536
87099, 	0.011392, 	4398581
87199, 	0.011379, 	4403621
87299, 	0.011366, 	4408679
87399, 	0.011353, 	4413733
87499, 	0.011340, 	4418782
87599, 	0.011327, 	4423831
87699, 	0.011314, 	4428878
87799, 	0.011301, 	4433927
87899, 	0.011288, 	4438981
87999, 	0.011275, 	4444026
88099, 	0.011263, 	4449078
88199, 	0.011250, 	4454126
88299, 	0.011237, 	4459171
88399, 	0.011224, 	4464214
88499, 	0.011212, 	4469267
88599, 	0.011199, 	4474311
88699, 	0.011186, 	4479358
88799, 	0.011174, 	4484398
88899, 	0.011161, 	4489457
88999, 	0.011149, 	4494515
89099, 	0.011136, 	4499566
89199, 	0.011124, 	4504608
89299, 	0.011111, 	4509660
89399, 	0.011099, 	4514703
89499, 	0.011086, 	4519753
89599, 	0.011074, 	4524815
89699, 	0.011062, 	4529871
89799, 	0.011049, 	4534929
89899, 	0.011037, 	4539978
89999, 	0.011025, 	4545030
90099, 	0.011013, 	4550074
90199, 	0.011000, 	4555116
90299, 	0.010988, 	4560175
90399, 	0.010976, 	4565220
90499, 	0.010964, 	4570279
90599, 	0.010952, 	4575317
90699, 	0.010940, 	4580370
90799, 	0.010928, 	4585446
90899, 	0.010916, 	4590498
90999, 	0.010904, 	4595543
91099, 	0.010892, 	4600591
91199, 	0.010880, 	4605644
91299, 	0.010868, 	4610685
91399, 	0.010856, 	4615740
91499, 	0.010844, 	4620781
91599, 	0.010832, 	4625832
91699, 	0.010820, 	4630864
91799, 	0.010809, 	4635914
91899, 	0.010797, 	4640959
91999, 	0.010785, 	4646000
92099, 	0.010773, 	4651044
92199, 	0.010762, 	4656090
92299, 	0.010750, 	4661142
92399, 	0.010738, 	4666188
92499, 	0.010727, 	4671233
92599, 	0.010715, 	4676286
92699, 	0.010704, 	4681334
92799, 	0.010692, 	4686384
92899, 	0.010681, 	4691424
92999, 	0.010669, 	4696476
93099, 	0.010658, 	4701521
93199, 	0.010646, 	4706574
93299, 	0.010635, 	4711619
93399, 	0.010623, 	4716662
93499, 	0.010612, 	4721712
93599, 	0.010601, 	4726772
93699, 	0.010589, 	4731827
93799, 	0.010578, 	4736875
93899, 	0.010567, 	4741928
93999, 	0.010556, 	4746971
94099, 	0.010544, 	4752000
94199, 	0.010533, 	4757058
94299, 	0.010522, 	4762098
94399, 	0.010511, 	4767155
94499, 	0.010500, 	4772208
94599, 	0.010489, 	4777254
94699, 	0.010478, 	4782299
94799, 	0.010467, 	4787342
94899, 	0.010456, 	4792399
94999, 	0.010445, 	4797453
95099, 	0.010434, 	4802507
95199, 	0.010423, 	4807563
95299, 	0.010412, 	4812619
95399, 	0.010401, 	4817673
95499, 	0.010390, 	4822721
95599, 	0.010379, 	4827775
95699, 	0.010368, 	4832832
95799, 	0.010357, 	4837875
95899, 	0.010347, 	4842924
95999, 	0.010336, 	4847966
96099, 	0.010325, 	4853011
96199, 	0.010314, 	4858063
96299, 	0.010304, 	4863099
96399, 	0.010293, 	4868140
96499, 	0.010282, 	4873201
96599, 	0.010272, 	4878239
96699, 	0.010261, 	4883294
96799, 	0.010250, 	4888338
96899, 	0.010240, 	4893383
96999, 	0.010229, 	4898437
97099, 	0.010219, 	4903482
97199, 	0.010208, 	4908536
97299, 	0.010198, 	4913591
97399, 	0.010187, 	4918638
97499, 	0.010177, 	4923700
97599, 	0.010166, 	4928743
97699, 	0.010156, 	4933797
97799, 	0.010146, 	4938856
97899, 	0.010135, 	4943896
97999, 	0.010125, 	4948942
98099, 	0.010114, 	4953988
98199, 	0.010104, 	4959035
98299, 	0.010094, 	4964082
98399, 	0.010084, 	4969131
98499, 	0.010073, 	4974190
98599, 	0.010063, 	4979245
98699, 	0.010053, 	4984293
98799, 	0.010043, 	4989340
98899, 	0.010033, 	4994392
98999, 	0.010023, 	4999433
99099, 	0.010012, 	5004476
99199, 	0.010002, 	5009523
99299, 	0.009992, 	5014581
99399, 	0.009982, 	5019620
99499, 	0.009972, 	5024666
99599, 	0.009962, 	5029719
99699, 	0.009952, 	5034767
99799, 	0.009942, 	5039813
99899, 	0.009932, 	5044865
99999, 	0.009922, 	5049919


==> src/fig/bernoulli/ours/sparse-dewa-be100.txt <==
t, 	regret, 	communication
99, 	0.241616, 	9957
199, 	0.217085, 	19936
299, 	0.158328, 	29989
399, 	0.120902, 	40006
499, 	0.098076, 	49915
599, 	0.081703, 	59893
699, 	0.070014, 	69834
799, 	0.061252, 	79895
899, 	0.054438, 	89869
999, 	0.048989, 	99819
1099, 	0.044531, 	109736
1199, 	0.040817, 	119617
1299, 	0.037675, 	129609
1399, 	0.034982, 	139712
1499, 	0.032648, 	149637
1599, 	0.030607, 	159625
1699, 	0.028805, 	169696
1799, 	0.027204, 	179684
1899, 	0.025771, 	189633
1999, 	0.024482, 	199636
2099, 	0.023316, 	209649
2199, 	0.022256, 	219632
2299, 	0.021288, 	229627
2399, 	0.020400, 	239547
2499, 	0.019584, 	249612
2599, 	0.018830, 	259488
2699, 	0.018133, 	269342
2799, 	0.017485, 	279275
2899, 	0.016882, 	289204
2999, 	0.016319, 	299209
3099, 	0.015792, 	309303
3199, 	0.015299, 	319280
3299, 	0.014835, 	329268
3399, 	0.014398, 	339239
3499, 	0.013987, 	349251
3599, 	0.013598, 	359298
3699, 	0.013231, 	369262
3799, 	0.012882, 	379250
3899, 	0.012552, 	389195
3999, 	0.012238, 	399157
4099, 	0.011939, 	409098
4199, 	0.011655, 	419178
4299, 	0.011384, 	429174
4399, 	0.011125, 	439087
4499, 	0.010878, 	449135
4599, 	0.010641, 	459080
4699, 	0.010415, 	469113
4799, 	0.010198, 	479122
4899, 	0.009990, 	489147
4999, 	0.009790, 	499209
5099, 	0.009598, 	509162
5199, 	0.009413, 	519120
5299, 	0.009236, 	529137
5399, 	0.009065, 	539147
5499, 	0.008900, 	549206
5599, 	0.008741, 	559186
5699, 	0.008587, 	569187
5799, 	0.008439, 	579089
5899, 	0.008296, 	589079
5999, 	0.008158, 	599071
6099, 	0.008024, 	609047
6199, 	0.007895, 	618919
6299, 	0.007769, 	628882
6399, 	0.007648, 	638879
6499, 	0.007530, 	648765
6599, 	0.007416, 	658768
6699, 	0.007306, 	668751
6799, 	0.007198, 	678712
6899, 	0.007094, 	688734
6999, 	0.006992, 	698717
7099, 	0.006894, 	708672
7199, 	0.006798, 	718671
7299, 	0.006705, 	728571
7399, 	0.006614, 	738605
7499, 	0.006526, 	748610
7599, 	0.006440, 	758638
7699, 	0.006357, 	768572
7799, 	0.006275, 	778567
7899, 	0.006196, 	788556
7999, 	0.006118, 	798422
8099, 	0.006043, 	808407
8199, 	0.005969, 	818379
8299, 	0.005897, 	828323
8399, 	0.005827, 	838328
8499, 	0.005758, 	848404
8599, 	0.005691, 	858409
8699, 	0.005626, 	868357
8799, 	0.005562, 	878335
8899, 	0.005499, 	888273
8999, 	0.005438, 	898158
9099, 	0.005379, 	908160
9199, 	0.005320, 	918154
9299, 	0.005263, 	928086
9399, 	0.005207, 	938099
9499, 	0.005152, 	948171
9599, 	0.005098, 	958120
9699, 	0.005046, 	968050
9799, 	0.004994, 	978012
9899, 	0.004944, 	987950
9999, 	0.004894, 	997950


==> src/fig/bernoulli/ours/sparse-dewa-p-be1.txt <==
t, 	regret, 	communication
99, 	0.268687, 	246205
199, 	0.250754, 	492413
299, 	0.252508, 	738577
399, 	0.250677, 	984758
499, 	0.246653, 	1230939
599, 	0.243573, 	1477173
699, 	0.238884, 	1723394
799, 	0.231214, 	1969582
899, 	0.228521, 	2215799
999, 	0.223804, 	2462015
1099, 	0.215032, 	2708177
1199, 	0.208374, 	2954279
1299, 	0.203341, 	3200468
1399, 	0.193238, 	3446696
1499, 	0.180534, 	3692869
1599, 	0.170769, 	3939100
1699, 	0.160930, 	4185374
1799, 	0.151984, 	4431543
1899, 	0.143981, 	4677700
1999, 	0.136778, 	4923902
2099, 	0.130262, 	5170088
2199, 	0.124338, 	5416241
2299, 	0.118930, 	5662414
2399, 	0.113972, 	5908621
2499, 	0.109412, 	6154824
2599, 	0.105202, 	6400995
2699, 	0.101304, 	6647104
2799, 	0.097685, 	6893324
2899, 	0.094315, 	7139519
2999, 	0.091170, 	7385766
3099, 	0.088228, 	7631968
3199, 	0.085470, 	7878152
3299, 	0.082880, 	8124354
3399, 	0.080441, 	8370576
3499, 	0.078142, 	8616808
3599, 	0.075971, 	8863013
3699, 	0.073917, 	9109214
3799, 	0.071972, 	9355387
3899, 	0.070126, 	9601536
3999, 	0.068372, 	9847739
4099, 	0.066704, 	10093917
4199, 	0.065116, 	10340077
4299, 	0.063601, 	10586219
4399, 	0.062155, 	10832403
4499, 	0.060774, 	11078582
4599, 	0.059452, 	11324796
4699, 	0.058187, 	11571032
4799, 	0.056974, 	11817280
4899, 	0.055811, 	12063441
4999, 	0.054695, 	12309636
5099, 	0.053622, 	12555829
5199, 	0.052591, 	12802040
5299, 	0.051598, 	13048225
5399, 	0.050643, 	13294406
5499, 	0.049722, 	13540584
5599, 	0.048834, 	13786823
5699, 	0.047977, 	14032996
5799, 	0.047150, 	14279191
5899, 	0.046350, 	14525347
5999, 	0.045578, 	14771603
6099, 	0.044830, 	15017828
6199, 	0.044107, 	15263986
6299, 	0.043407, 	15510202
6399, 	0.042729, 	15756436
6499, 	0.042071, 	16002597
6599, 	0.041434, 	16248823
6699, 	0.040815, 	16495081
6799, 	0.040215, 	16741272
6899, 	0.039632, 	16987460
6999, 	0.039066, 	17233638
7099, 	0.038515, 	17479833
7199, 	0.037980, 	17725972
7299, 	0.037460, 	17972215
7399, 	0.036954, 	18218434
7499, 	0.036461, 	18464616
7599, 	0.035981, 	18710783
7699, 	0.035514, 	18956955
7799, 	0.035058, 	19203126
7899, 	0.034615, 	19449278
7999, 	0.034182, 	19695442
8099, 	0.033760, 	19941604
8199, 	0.033348, 	20187802
8299, 	0.032946, 	20433929
8399, 	0.032554, 	20680127
8499, 	0.032171, 	20926346
8599, 	0.031797, 	21172552
8699, 	0.031431, 	21418754
8799, 	0.031074, 	21664935
8899, 	0.030725, 	21911090
8999, 	0.030383, 	22157339
9099, 	0.030049, 	22403423
9199, 	0.029723, 	22649573
9299, 	0.029403, 	22895839
9399, 	0.029090, 	23142042
9499, 	0.028784, 	23388199
9599, 	0.028484, 	23634406
9699, 	0.028191, 	23880538
9799, 	0.027903, 	24126740
9899, 	0.027621, 	24372928
9999, 	0.027345, 	24619164
10099, 	0.027074, 	24865337
10199, 	0.026809, 	25111566
10299, 	0.026548, 	25357809
10399, 	0.026293, 	25604021
10499, 	0.026042, 	25850248
10599, 	0.025797, 	26096433
10699, 	0.025556, 	26342631
10799, 	0.025319, 	26588877
10899, 	0.025087, 	26835014
10999, 	0.024859, 	27081270
11099, 	0.024635, 	27327472
11199, 	0.024415, 	27573669
11299, 	0.024199, 	27819882
11399, 	0.023986, 	28066078
11499, 	0.023778, 	28312193
11599, 	0.023573, 	28558353
11699, 	0.023371, 	28804505
11799, 	0.023173, 	29050731
11899, 	0.022978, 	29296947
11999, 	0.022787, 	29543214
12099, 	0.022599, 	29789373
12199, 	0.022413, 	30035534
12299, 	0.022231, 	30281753
12399, 	0.022052, 	30527931
12499, 	0.021875, 	30774115
12599, 	0.021702, 	31020269
12699, 	0.021531, 	31266397
12799, 	0.021363, 	31512558
12899, 	0.021197, 	31758808
12999, 	0.021034, 	32004962
13099, 	0.020873, 	32251162
13199, 	0.020715, 	32497367
13299, 	0.020559, 	32743572
13399, 	0.020406, 	32989722
13499, 	0.020255, 	33235934
13599, 	0.020106, 	33482173
13699, 	0.019959, 	33728386
13799, 	0.019814, 	33974590
13899, 	0.019672, 	34220773
13999, 	0.019531, 	34466903
14099, 	0.019393, 	34713069
14199, 	0.019256, 	34959272
14299, 	0.019122, 	35205490
14399, 	0.018989, 	35451624
14499, 	0.018858, 	35697825
14599, 	0.018729, 	35944036
14699, 	0.018601, 	36190182
14799, 	0.018476, 	36436331
14899, 	0.018352, 	36682530
14999, 	0.018229, 	36928698
15099, 	0.018108, 	37174946
15199, 	0.017989, 	37421177
15299, 	0.017872, 	37667346
15399, 	0.017756, 	37913490
15499, 	0.017641, 	38159651
15599, 	0.017528, 	38405875
15699, 	0.017416, 	38652074
15799, 	0.017306, 	38898364
15899, 	0.017197, 	39144567
15999, 	0.017090, 	39390784
16099, 	0.016984, 	39636966
16199, 	0.016879, 	39883132
16299, 	0.016775, 	40129349
16399, 	0.016673, 	40375506
16499, 	0.016572, 	40621657
16599, 	0.016472, 	40867832
16699, 	0.016373, 	41113985
16799, 	0.016276, 	41360204
16899, 	0.016180, 	41606364
16999, 	0.016084, 	41852530
17099, 	0.015990, 	42098740
17199, 	0.015897, 	42344916
17299, 	0.015806, 	42591076
17399, 	0.015715, 	42837281
17499, 	0.015625, 	43083473
17599, 	0.015536, 	43329684
17699, 	0.015448, 	43575935
17799, 	0.015362, 	43822131
17899, 	0.015276, 	44068372
17999, 	0.015191, 	44314587
18099, 	0.015107, 	44560750
18199, 	0.015024, 	44806957
18299, 	0.014942, 	45053154
18399, 	0.014861, 	45299357
18499, 	0.014780, 	45545528
18599, 	0.014701, 	45791718
18699, 	0.014622, 	46037896
18799, 	0.014544, 	46284107
18899, 	0.014467, 	46530361
18999, 	0.014391, 	46776546
19099, 	0.014316, 	47022728
19199, 	0.014241, 	47268863
19299, 	0.014168, 	47515058
19399, 	0.014095, 	47761228
19499, 	0.014022, 	48007431
19599, 	0.013951, 	48253643
19699, 	0.013880, 	48499864
19799, 	0.013810, 	48746060
19899, 	0.013740, 	48992232
19999, 	0.013672, 	49238408
20099, 	0.013604, 	49484598
20199, 	0.013536, 	49730803
20299, 	0.013470, 	49976978
20399, 	0.013404, 	50223160
20499, 	0.013338, 	50469327
20599, 	0.013273, 	50715517
20699, 	0.013209, 	50961616
20799, 	0.013146, 	51207766
20899, 	0.013083, 	51454051
20999, 	0.013021, 	51700222
21099, 	0.012959, 	51946459
21199, 	0.012898, 	52192595
21299, 	0.012837, 	52438818
21399, 	0.012777, 	52685050
21499, 	0.012718, 	52931299
21599, 	0.012659, 	53177515
21699, 	0.012601, 	53423745
21799, 	0.012543, 	53669911
21899, 	0.012486, 	53916088
21999, 	0.012429, 	54162294
22099, 	0.012373, 	54408402
22199, 	0.012317, 	54654626
22299, 	0.012262, 	54900804
22399, 	0.012207, 	55147002
22499, 	0.012153, 	55393224
22599, 	0.012099, 	55639423
22699, 	0.012045, 	55885671
22799, 	0.011993, 	56131916
22899, 	0.011940, 	56378166
22999, 	0.011888, 	56624394
23099, 	0.011837, 	56870607
23199, 	0.011786, 	57116753
23299, 	0.011735, 	57362940
23399, 	0.011685, 	57609126
23499, 	0.011635, 	57855269
23599, 	0.011586, 	58101452
23699, 	0.011537, 	58347623
23799, 	0.011489, 	58593815
23899, 	0.011441, 	58839956
23999, 	0.011393, 	59086152
24099, 	0.011346, 	59332371
24199, 	0.011299, 	59578545
24299, 	0.011252, 	59824707
24399, 	0.011206, 	60070946
24499, 	0.011160, 	60317170
24599, 	0.011115, 	60563347
24699, 	0.011070, 	60809510
24799, 	0.011025, 	61055649
24899, 	0.010981, 	61301833
24999, 	0.010937, 	61547987
25099, 	0.010894, 	61794163
25199, 	0.010850, 	62040405
25299, 	0.010808, 	62286611
25399, 	0.010765, 	62532738
25499, 	0.010723, 	62778939
25599, 	0.010681, 	63025142
25699, 	0.010639, 	63271354
25799, 	0.010598, 	63517489
25899, 	0.010557, 	63763707
25999, 	0.010517, 	64009946
26099, 	0.010476, 	64256161
26199, 	0.010436, 	64502314
26299, 	0.010397, 	64748499
26399, 	0.010357, 	64994772
26499, 	0.010318, 	65240959
26599, 	0.010279, 	65487126
26699, 	0.010241, 	65733320
26799, 	0.010203, 	65979509
26899, 	0.010165, 	66225684
26999, 	0.010127, 	66471885
27099, 	0.010090, 	66718177
27199, 	0.010053, 	66964379
27299, 	0.010016, 	67210529
27399, 	0.009979, 	67456734
27499, 	0.009943, 	67702929
27599, 	0.009907, 	67949137
27699, 	0.009871, 	68195283
27799, 	0.009836, 	68441488
27899, 	0.009800, 	68687686
27999, 	0.009765, 	68933935
28099, 	0.009731, 	69180090
28199, 	0.009696, 	69426219
28299, 	0.009662, 	69672366
28399, 	0.009628, 	69918526
28499, 	0.009594, 	70164708
28599, 	0.009560, 	70410868
28699, 	0.009527, 	70657069
28799, 	0.009494, 	70903269
28899, 	0.009461, 	71149452
28999, 	0.009429, 	71395642
29099, 	0.009396, 	71641889
29199, 	0.009364, 	71888119
29299, 	0.009332, 	72134370
29399, 	0.009300, 	72380596
29499, 	0.009269, 	72626851
29599, 	0.009237, 	72873109
29699, 	0.009206, 	73119341
29799, 	0.009175, 	73365573
29899, 	0.009145, 	73611760
29999, 	0.009114, 	73857964
30099, 	0.009084, 	74104155
30199, 	0.009054, 	74350306
30299, 	0.009024, 	74596442
30399, 	0.008994, 	74842677
30499, 	0.008965, 	75088877
30599, 	0.008936, 	75334998
30699, 	0.008906, 	75581223
30799, 	0.008878, 	75827369
30899, 	0.008849, 	76073562
30999, 	0.008820, 	76319777
31099, 	0.008792, 	76565974
31199, 	0.008764, 	76812161
31299, 	0.008736, 	77058402
31399, 	0.008708, 	77304573
31499, 	0.008680, 	77550792
31599, 	0.008653, 	77797018
31699, 	0.008626, 	78043208
31799, 	0.008598, 	78289418
31899, 	0.008571, 	78535614
31999, 	0.008545, 	78781743
32099, 	0.008518, 	79027931
32199, 	0.008492, 	79274113
32299, 	0.008465, 	79520259
32399, 	0.008439, 	79766480
32499, 	0.008413, 	80012723
32599, 	0.008387, 	80258915
32699, 	0.008362, 	80505106
32799, 	0.008336, 	80751316
32899, 	0.008311, 	80997540
32999, 	0.008286, 	81243719
33099, 	0.008261, 	81489879
33199, 	0.008236, 	81736152
33299, 	0.008211, 	81982363
33399, 	0.008186, 	82228543
33499, 	0.008162, 	82474774
33599, 	0.008138, 	82720849
33699, 	0.008114, 	82967055
33799, 	0.008090, 	83213251
33899, 	0.008066, 	83459444
33999, 	0.008042, 	83705612
34099, 	0.008018, 	83951745
34199, 	0.007995, 	84197951
34299, 	0.007972, 	84444125
34399, 	0.007948, 	84690320
34499, 	0.007925, 	84936547
34599, 	0.007903, 	85182770
34699, 	0.007880, 	85428959
34799, 	0.007857, 	85675194
34899, 	0.007835, 	85921385
34999, 	0.007812, 	86167600
35099, 	0.007790, 	86413789
35199, 	0.007768, 	86659987
35299, 	0.007746, 	86906168
35399, 	0.007724, 	87152373
35499, 	0.007702, 	87398554
35599, 	0.007681, 	87644746
35699, 	0.007659, 	87890974
35799, 	0.007638, 	88137162
35899, 	0.007616, 	88383396
35999, 	0.007595, 	88629603
36099, 	0.007574, 	88875808
36199, 	0.007553, 	89122009
36299, 	0.007532, 	89368235
36399, 	0.007512, 	89614446
36499, 	0.007491, 	89860651
36599, 	0.007471, 	90106836
36699, 	0.007450, 	90353074
36799, 	0.007430, 	90599310
36899, 	0.007410, 	90845462
36999, 	0.007390, 	91091656
37099, 	0.007370, 	91337842
37199, 	0.007350, 	91584040
37299, 	0.007330, 	91830255
37399, 	0.007311, 	92076474
37499, 	0.007291, 	92322686
37599, 	0.007272, 	92568902
37699, 	0.007253, 	92815100
37799, 	0.007234, 	93061306
37899, 	0.007214, 	93307568
37999, 	0.007195, 	93553824
38099, 	0.007177, 	93800031
38199, 	0.007158, 	94046185
38299, 	0.007139, 	94292398
38399, 	0.007120, 	94538582
38499, 	0.007102, 	94784780
38599, 	0.007084, 	95030970
38699, 	0.007065, 	95277106
38799, 	0.007047, 	95523327
38899, 	0.007029, 	95769489
38999, 	0.007011, 	96015655
39099, 	0.006993, 	96261883
39199, 	0.006975, 	96508104
39299, 	0.006957, 	96754290
39399, 	0.006940, 	97000453
39499, 	0.006922, 	97246615
39599, 	0.006905, 	97492795
39699, 	0.006887, 	97738990
39799, 	0.006870, 	97985190
39899, 	0.006853, 	98231315
39999, 	0.006836, 	98477490
40099, 	0.006819, 	98723672
40199, 	0.006802, 	98969905
40299, 	0.006785, 	99216046
40399, 	0.006768, 	99462237
40499, 	0.006751, 	99708463
40599, 	0.006735, 	99954709
40699, 	0.006718, 	100200888
40799, 	0.006702, 	100447080
40899, 	0.006685, 	100693278
40999, 	0.006669, 	100939449
41099, 	0.006653, 	101185616
41199, 	0.006637, 	101431808
41299, 	0.006620, 	101678050
41399, 	0.006605, 	101924237
41499, 	0.006589, 	102170471
41599, 	0.006573, 	102416655
41699, 	0.006557, 	102662796
41799, 	0.006541, 	102908991
41899, 	0.006526, 	103155189
41999, 	0.006510, 	103401400
42099, 	0.006495, 	103647546
42199, 	0.006479, 	103893750
42299, 	0.006464, 	104140013
42399, 	0.006449, 	104386185
42499, 	0.006434, 	104632334
42599, 	0.006418, 	104878507
42699, 	0.006403, 	105124669
42799, 	0.006388, 	105370836
42899, 	0.006374, 	105617021
42999, 	0.006359, 	105863203
43099, 	0.006344, 	106109425
43199, 	0.006329, 	106355612
43299, 	0.006315, 	106601810
43399, 	0.006300, 	106848047
43499, 	0.006286, 	107094283
43599, 	0.006271, 	107340493
43699, 	0.006257, 	107586703
43799, 	0.006243, 	107832910
43899, 	0.006228, 	108079109
43999, 	0.006214, 	108325398
44099, 	0.006200, 	108571601
44199, 	0.006186, 	108817820
44299, 	0.006172, 	109064042
44399, 	0.006158, 	109310232
44499, 	0.006144, 	109556438
44599, 	0.006131, 	109802609
44699, 	0.006117, 	110048792
44799, 	0.006103, 	110294985
44899, 	0.006090, 	110541186
44999, 	0.006076, 	110787350
45099, 	0.006063, 	111033559
45199, 	0.006049, 	111279764
45299, 	0.006036, 	111525971
45399, 	0.006023, 	111772215
45499, 	0.006009, 	112018394
45599, 	0.005996, 	112264564
45699, 	0.005983, 	112510775
45799, 	0.005970, 	112756983
45899, 	0.005957, 	113003245
45999, 	0.005944, 	113249435
46099, 	0.005931, 	113495642
46199, 	0.005918, 	113741807
46299, 	0.005906, 	113988018
46399, 	0.005893, 	114234202
46499, 	0.005880, 	114480432
46599, 	0.005868, 	114726584
46699, 	0.005855, 	114972779
46799, 	0.005842, 	115218976
46899, 	0.005830, 	115465186
46999, 	0.005818, 	115711352
47099, 	0.005805, 	115957575
47199, 	0.005793, 	116203827
47299, 	0.005781, 	116450029
47399, 	0.005768, 	116696213
47499, 	0.005756, 	116942437
47599, 	0.005744, 	117188594
47699, 	0.005732, 	117434764
47799, 	0.005720, 	117680967
47899, 	0.005708, 	117927111
47999, 	0.005696, 	118173349
48099, 	0.005685, 	118419552
48199, 	0.005673, 	118665753
48299, 	0.005661, 	118911905
48399, 	0.005649, 	119158076
48499, 	0.005638, 	119404215
48599, 	0.005626, 	119650418
48699, 	0.005614, 	119896618
48799, 	0.005603, 	120142863
48899, 	0.005592, 	120389127
48999, 	0.005580, 	120635307
49099, 	0.005569, 	120881488
49199, 	0.005557, 	121127681
49299, 	0.005546, 	121373827
49399, 	0.005535, 	121620056
49499, 	0.005524, 	121866337
49599, 	0.005513, 	122112554
49699, 	0.005502, 	122358712
49799, 	0.005490, 	122604963
49899, 	0.005479, 	122851057
49999, 	0.005469, 	123097253
50099, 	0.005458, 	123343448
50199, 	0.005447, 	123589684
50299, 	0.005436, 	123835921
50399, 	0.005425, 	124082083
50499, 	0.005414, 	124328273
50599, 	0.005404, 	124574605
50699, 	0.005393, 	124820809
50799, 	0.005382, 	125066997
50899, 	0.005372, 	125313221
50999, 	0.005361, 	125559453
51099, 	0.005351, 	125805625
51199, 	0.005340, 	126051796
51299, 	0.005330, 	126297971
51399, 	0.005320, 	126544150
51499, 	0.005309, 	126790325
51599, 	0.005299, 	127036503
51699, 	0.005289, 	127282723
51799, 	0.005278, 	127528895
51899, 	0.005268, 	127775136
51999, 	0.005258, 	128021365
52099, 	0.005248, 	128267560
52199, 	0.005238, 	128513763
52299, 	0.005228, 	128760049
52399, 	0.005218, 	129006254
52499, 	0.005208, 	129252498
52599, 	0.005198, 	129498692
52699, 	0.005188, 	129744949
52799, 	0.005179, 	129991159
52899, 	0.005169, 	130237381
52999, 	0.005159, 	130483505
53099, 	0.005149, 	130729726
53199, 	0.005140, 	130975917
53299, 	0.005130, 	131222138
53399, 	0.005120, 	131468298
53499, 	0.005111, 	131714416
53599, 	0.005101, 	131960645
53699, 	0.005092, 	132206806
53799, 	0.005082, 	132453016
53899, 	0.005073, 	132699218
53999, 	0.005063, 	132945419
54099, 	0.005054, 	133191615
54199, 	0.005045, 	133437848
54299, 	0.005035, 	133684018
54399, 	0.005026, 	133930255
54499, 	0.005017, 	134176456
54599, 	0.005008, 	134422682
54699, 	0.004999, 	134668821
54799, 	0.004990, 	134914954
54899, 	0.004980, 	135161149
54999, 	0.004971, 	135407277
55099, 	0.004962, 	135653409
55199, 	0.004953, 	135899650
55299, 	0.004944, 	136145814
55399, 	0.004935, 	136392027
55499, 	0.004927, 	136638203
55599, 	0.004918, 	136884374
55699, 	0.004909, 	137130560
55799, 	0.004900, 	137376790
55899, 	0.004891, 	137622970
55999, 	0.004883, 	137869182
56099, 	0.004874, 	138115416
56199, 	0.004865, 	138361593
56299, 	0.004857, 	138607792
56399, 	0.004848, 	138854011
56499, 	0.004839, 	139100273
56599, 	0.004831, 	139346481
56699, 	0.004822, 	139592704
56799, 	0.004814, 	139838887
56899, 	0.004805, 	140085046
56999, 	0.004797, 	140331218
57099, 	0.004789, 	140577419
57199, 	0.004780, 	140823577
57299, 	0.004772, 	141069797
57399, 	0.004763, 	141315951
57499, 	0.004755, 	141562213
57599, 	0.004747, 	141808361
57699, 	0.004739, 	142054523
57799, 	0.004731, 	142300749
57899, 	0.004722, 	142546976
57999, 	0.004714, 	142793196
58099, 	0.004706, 	143039359
58199, 	0.004698, 	143285505
58299, 	0.004690, 	143531656
58399, 	0.004682, 	143777831
58499, 	0.004674, 	144023942
58599, 	0.004666, 	144270164
58699, 	0.004658, 	144516375
58799, 	0.004650, 	144762590
58899, 	0.004642, 	145008789
58999, 	0.004634, 	145254988
59099, 	0.004626, 	145501178
59199, 	0.004619, 	145747299
59299, 	0.004611, 	145993542
59399, 	0.004603, 	146239723
59499, 	0.004595, 	146485921
59599, 	0.004588, 	146732067
59699, 	0.004580, 	146978245
59799, 	0.004572, 	147224489
59899, 	0.004565, 	147470664
59999, 	0.004557, 	147716886
60099, 	0.004549, 	147963058
60199, 	0.004542, 	148209234
60299, 	0.004534, 	148455433
60399, 	0.004527, 	148701660
60499, 	0.004519, 	148947884
60599, 	0.004512, 	149194064
60699, 	0.004505, 	149440288
60799, 	0.004497, 	149686474
60899, 	0.004490, 	149932680
60999, 	0.004482, 	150178934
61099, 	0.004475, 	150425091
61199, 	0.004468, 	150671217
61299, 	0.004460, 	150917425
61399, 	0.004453, 	151163661
61499, 	0.004446, 	151409824
61599, 	0.004439, 	151656006
61699, 	0.004432, 	151902191
61799, 	0.004424, 	152148347
61899, 	0.004417, 	152394523
61999, 	0.004410, 	152640751
62099, 	0.004403, 	152886913
62199, 	0.004396, 	153133086
62299, 	0.004389, 	153379344
62399, 	0.004382, 	153625514
62499, 	0.004375, 	153871747
62599, 	0.004368, 	154117950
62699, 	0.004361, 	154364153
62799, 	0.004354, 	154610374
62899, 	0.004347, 	154856637
62999, 	0.004340, 	155102826
63099, 	0.004333, 	155348973
63199, 	0.004326, 	155595101
63299, 	0.004319, 	155841300
63399, 	0.004313, 	156087468
63499, 	0.004306, 	156333617
63599, 	0.004299, 	156579825
63699, 	0.004292, 	156826037
63799, 	0.004286, 	157072222
63899, 	0.004279, 	157318428
63999, 	0.004272, 	157564659
64099, 	0.004266, 	157810825
64199, 	0.004259, 	158057007
64299, 	0.004252, 	158303199
64399, 	0.004246, 	158549417
64499, 	0.004239, 	158795631
64599, 	0.004233, 	159041819
64699, 	0.004226, 	159288018
64799, 	0.004220, 	159534156
64899, 	0.004213, 	159780364
64999, 	0.004207, 	160026543
65099, 	0.004200, 	160272714
65199, 	0.004194, 	160518911
65299, 	0.004187, 	160765171
65399, 	0.004181, 	161011383
65499, 	0.004174, 	161257623
65599, 	0.004168, 	161503851
65699, 	0.004162, 	161750000
65799, 	0.004155, 	161996163
65899, 	0.004149, 	162242355
65999, 	0.004143, 	162488589
66099, 	0.004137, 	162734770
66199, 	0.004130, 	162981023
66299, 	0.004124, 	163227227
66399, 	0.004118, 	163473384
66499, 	0.004112, 	163719592
66599, 	0.004105, 	163965776
66699, 	0.004099, 	164211935
66799, 	0.004093, 	164458118
66899, 	0.004087, 	164704318
66999, 	0.004081, 	164950505
67099, 	0.004075, 	165196725
67199, 	0.004069, 	165442922
67299, 	0.004063, 	165689098
67399, 	0.004057, 	165935306
67499, 	0.004051, 	166181493
67599, 	0.004045, 	166427706
67699, 	0.004039, 	166673874
67799, 	0.004033, 	166920074
67899, 	0.004027, 	167166286
67999, 	0.004021, 	167412457
68099, 	0.004015, 	167658613
68199, 	0.004009, 	167904826
68299, 	0.004003, 	168150997
68399, 	0.003997, 	168397181
68499, 	0.003992, 	168643352
68599, 	0.003986, 	168889559
68699, 	0.003980, 	169135856
68799, 	0.003974, 	169382073
68899, 	0.003968, 	169628269
68999, 	0.003963, 	169874463
69099, 	0.003957, 	170120711
69199, 	0.003951, 	170366888
69299, 	0.003946, 	170613054
69399, 	0.003940, 	170859239
69499, 	0.003934, 	171105439
69599, 	0.003929, 	171351610
69699, 	0.003923, 	171597842
69799, 	0.003917, 	171843968
69899, 	0.003912, 	172090124
69999, 	0.003906, 	172336288
70099, 	0.003900, 	172582511
70199, 	0.003895, 	172828720
70299, 	0.003889, 	173074901
70399, 	0.003884, 	173321151
70499, 	0.003878, 	173567312
70599, 	0.003873, 	173813540
70699, 	0.003867, 	174059742
70799, 	0.003862, 	174305944
70899, 	0.003856, 	174552124
70999, 	0.003851, 	174798327
71099, 	0.003846, 	175044540
71199, 	0.003840, 	175290762
71299, 	0.003835, 	175536995
71399, 	0.003829, 	175783213
71499, 	0.003824, 	176029397
71599, 	0.003819, 	176275648
71699, 	0.003813, 	176521789
71799, 	0.003808, 	176767934
71899, 	0.003803, 	177014171
71999, 	0.003798, 	177260343
72099, 	0.003792, 	177506592
72199, 	0.003787, 	177752786
72299, 	0.003782, 	177998989
72399, 	0.003777, 	178245185
72499, 	0.003771, 	178491391
72599, 	0.003766, 	178737574
72699, 	0.003761, 	178983798
72799, 	0.003756, 	179229933
72899, 	0.003751, 	179476039
72999, 	0.003746, 	179722211
73099, 	0.003740, 	179968448
73199, 	0.003735, 	180214703
73299, 	0.003730, 	180460849
73399, 	0.003725, 	180707081
73499, 	0.003720, 	180953228
73599, 	0.003715, 	181199463
73699, 	0.003710, 	181445618
73799, 	0.003705, 	181691881
73899, 	0.003700, 	181938028
73999, 	0.003695, 	182184219
74099, 	0.003690, 	182430368
74199, 	0.003685, 	182676559
74299, 	0.003680, 	182922765
74399, 	0.003675, 	183168982
74499, 	0.003670, 	183415181
74599, 	0.003665, 	183661347
74699, 	0.003660, 	183907473
74799, 	0.003655, 	184153663
74899, 	0.003651, 	184399886
74999, 	0.003646, 	184646077
75099, 	0.003641, 	184892332
75199, 	0.003636, 	185138553
75299, 	0.003631, 	185384697
75399, 	0.003626, 	185630882
75499, 	0.003622, 	185877126
75599, 	0.003617, 	186123315
75699, 	0.003612, 	186369530
75799, 	0.003607, 	186615716
75899, 	0.003602, 	186861858
75999, 	0.003598, 	187108026
76099, 	0.003593, 	187354208
76199, 	0.003588, 	187600451
76299, 	0.003584, 	187846681
76399, 	0.003579, 	188092875
76499, 	0.003574, 	188339080
76599, 	0.003569, 	188585295
76699, 	0.003565, 	188831431
76799, 	0.003560, 	189077671
76899, 	0.003556, 	189323850
76999, 	0.003551, 	189570104
77099, 	0.003546, 	189816206
77199, 	0.003542, 	190062379
77299, 	0.003537, 	190308566
77399, 	0.003533, 	190554746
77499, 	0.003528, 	190800940
77599, 	0.003523, 	191047077
77699, 	0.003519, 	191293271
77799, 	0.003514, 	191539480
77899, 	0.003510, 	191785705
77999, 	0.003505, 	192031857
78099, 	0.003501, 	192278084
78199, 	0.003496, 	192524266
78299, 	0.003492, 	192770403
78399, 	0.003488, 	193016546
78499, 	0.003483, 	193262787
78599, 	0.003479, 	193508980
78699, 	0.003474, 	193755170
78799, 	0.003470, 	194001333
78899, 	0.003465, 	194247553
78999, 	0.003461, 	194493779
79099, 	0.003457, 	194739973
79199, 	0.003452, 	194986190
79299, 	0.003448, 	195232435
79399, 	0.003444, 	195478637
79499, 	0.003439, 	195724846
79599, 	0.003435, 	195971028
79699, 	0.003431, 	196217229
79799, 	0.003426, 	196463399
79899, 	0.003422, 	196709631
79999, 	0.003418, 	196955833
80099, 	0.003414, 	197202000
80199, 	0.003409, 	197448245
80299, 	0.003405, 	197694481
80399, 	0.003401, 	197940707
80499, 	0.003397, 	198186934
80599, 	0.003392, 	198433071
80699, 	0.003388, 	198679254
80799, 	0.003384, 	198925450
80899, 	0.003380, 	199171646
80999, 	0.003376, 	199417898
81099, 	0.003371, 	199664131
81199, 	0.003367, 	199910271
81299, 	0.003363, 	200156464
81399, 	0.003359, 	200402616
81499, 	0.003355, 	200648813
81599, 	0.003351, 	200894999
81699, 	0.003347, 	201141257
81799, 	0.003343, 	201387435
81899, 	0.003339, 	201633637
81999, 	0.003334, 	201879875
82099, 	0.003330, 	202125978
82199, 	0.003326, 	202372118
82299, 	0.003322, 	202618266
82399, 	0.003318, 	202864407
82499, 	0.003314, 	203110659
82599, 	0.003310, 	203356872
82699, 	0.003306, 	203603063
82799, 	0.003302, 	203849277
82899, 	0.003298, 	204095502
82999, 	0.003294, 	204341677
83099, 	0.003290, 	204587877
83199, 	0.003286, 	204834020
83299, 	0.003282, 	205080191
83399, 	0.003278, 	205326424
83499, 	0.003275, 	205572666
83599, 	0.003271, 	205818852
83699, 	0.003267, 	206065019
83799, 	0.003263, 	206311225
83899, 	0.003259, 	206557444
83999, 	0.003255, 	206803649
84099, 	0.003251, 	207049836
84199, 	0.003247, 	207296036
84299, 	0.003243, 	207542254
84399, 	0.003240, 	207788457
84499, 	0.003236, 	208034611
84599, 	0.003232, 	208280791
84699, 	0.003228, 	208526981
84799, 	0.003224, 	208773217
84899, 	0.003221, 	209019433
84999, 	0.003217, 	209265622
85099, 	0.003213, 	209511766
85199, 	0.003209, 	209757999
85299, 	0.003205, 	210004221
85399, 	0.003202, 	210250428
85499, 	0.003198, 	210496654
85599, 	0.003194, 	210742855
85699, 	0.003190, 	210989072
85799, 	0.003187, 	211235308
85899, 	0.003183, 	211481517
85999, 	0.003179, 	211727713
86099, 	0.003176, 	211973884
86199, 	0.003172, 	212220053
86299, 	0.003168, 	212466300
86399, 	0.003165, 	212712458
86499, 	0.003161, 	212958661
86599, 	0.003157, 	213204866
86699, 	0.003154, 	213451061
86799, 	0.003150, 	213697269
86899, 	0.003146, 	213943446
86999, 	0.003143, 	214189601
87099, 	0.003139, 	214435777
87199, 	0.003136, 	214681996
87299, 	0.003132, 	214928187
87399, 	0.003128, 	215174356
87499, 	0.003125, 	215420531
87599, 	0.003121, 	215666755
87699, 	0.003118, 	215912947
87799, 	0.003114, 	216159099
87899, 	0.003111, 	216405344
87999, 	0.003107, 	216651586
88099, 	0.003104, 	216897775
88199, 	0.003100, 	217143988
88299, 	0.003097, 	217390182
88399, 	0.003093, 	217636399
88499, 	0.003090, 	217882594
88599, 	0.003086, 	218128825
88699, 	0.003083, 	218375002
88799, 	0.003079, 	218621210
88899, 	0.003076, 	218867420
88999, 	0.003072, 	219113578
89099, 	0.003069, 	219359761
89199, 	0.003065, 	219605953
89299, 	0.003062, 	219852170
89399, 	0.003058, 	220098381
89499, 	0.003055, 	220344569
89599, 	0.003052, 	220590762
89699, 	0.003048, 	220836932
89799, 	0.003045, 	221083140
89899, 	0.003041, 	221329329
89999, 	0.003038, 	221575506
90099, 	0.003035, 	221821705
90199, 	0.003031, 	222067868
90299, 	0.003028, 	222314081
90399, 	0.003025, 	222560305
90499, 	0.003021, 	222806475
90599, 	0.003018, 	223052679
90699, 	0.003015, 	223298924
90799, 	0.003011, 	223545155
90899, 	0.003008, 	223791338
90999, 	0.003005, 	224037509
91099, 	0.003001, 	224283751
91199, 	0.002998, 	224529980
91299, 	0.002995, 	224776178
91399, 	0.002991, 	225022386
91499, 	0.002988, 	225268610
91599, 	0.002985, 	225514829
91699, 	0.002982, 	225761011
91799, 	0.002978, 	226007242
91899, 	0.002975, 	226253386
91999, 	0.002972, 	226499570
92099, 	0.002969, 	226745716
92199, 	0.002966, 	226991843
92299, 	0.002962, 	227238031
92399, 	0.002959, 	227484195
92499, 	0.002956, 	227730363
92599, 	0.002953, 	227976552
92699, 	0.002950, 	228222715
92799, 	0.002946, 	228468905
92899, 	0.002943, 	228715151
92999, 	0.002940, 	228961341
93099, 	0.002937, 	229207544
93199, 	0.002934, 	229453768
93299, 	0.002931, 	229699997
93399, 	0.002927, 	229946214
93499, 	0.002924, 	230192381
93599, 	0.002921, 	230438580
93699, 	0.002918, 	230684804
93799, 	0.002915, 	230930992
93899, 	0.002912, 	231177134
93999, 	0.002909, 	231423284
94099, 	0.002906, 	231669487
94199, 	0.002903, 	231915740
94299, 	0.002900, 	232161901
94399, 	0.002896, 	232408054
94499, 	0.002893, 	232654293
94599, 	0.002890, 	232900526
94699, 	0.002887, 	233146711
94799, 	0.002884, 	233392931
94899, 	0.002881, 	233639133
94999, 	0.002878, 	233885344
95099, 	0.002875, 	234131521
95199, 	0.002872, 	234377728
95299, 	0.002869, 	234623912
95399, 	0.002866, 	234870106
95499, 	0.002863, 	235116308
95599, 	0.002860, 	235362490
95699, 	0.002857, 	235608661
95799, 	0.002854, 	235854895
95899, 	0.002851, 	236101078
95999, 	0.002848, 	236347267
96099, 	0.002845, 	236593436
96199, 	0.002842, 	236839647
96299, 	0.002839, 	237085774
96399, 	0.002836, 	237332018
96499, 	0.002833, 	237578239
96599, 	0.002830, 	237824403
96699, 	0.002828, 	238070650
96799, 	0.002825, 	238316840
96899, 	0.002822, 	238562976
96999, 	0.002819, 	238809201
97099, 	0.002816, 	239055415
97199, 	0.002813, 	239301565
97299, 	0.002810, 	239547710
97399, 	0.002807, 	239793871
97499, 	0.002804, 	240040037
97599, 	0.002801, 	240286263
97699, 	0.002799, 	240532477
97799, 	0.002796, 	240778647
97899, 	0.002793, 	241024838
97999, 	0.002790, 	241270967
98099, 	0.002787, 	241517172
98199, 	0.002784, 	241763375
98299, 	0.002782, 	242009632
98399, 	0.002779, 	242255806
98499, 	0.002776, 	242501984
98599, 	0.002773, 	242748212
98699, 	0.002770, 	242994409
98799, 	0.002767, 	243240668
98899, 	0.002765, 	243486846
98999, 	0.002762, 	243733076
99099, 	0.002759, 	243979302
99199, 	0.002756, 	244225506
99299, 	0.002754, 	244471666
99399, 	0.002751, 	244717847
99499, 	0.002748, 	244964038
99599, 	0.002745, 	245210254
99699, 	0.002742, 	245456443
99799, 	0.002740, 	245702619
99899, 	0.002737, 	245948830
99999, 	0.002734, 	246195010


==> src/fig/bernoulli/ours/sparse-dewa-p-be100.txt <==
t, 	regret, 	communication
99, 	0.254141, 	289444
199, 	0.227638, 	579015
299, 	0.170502, 	868770
399, 	0.130376, 	1158244
499, 	0.104248, 	1448040
599, 	0.086845, 	1737413
699, 	0.074421, 	2026652
799, 	0.065106, 	2315876
899, 	0.057864, 	2605311
999, 	0.052072, 	2895041
1099, 	0.047334, 	3184317
1199, 	0.043386, 	3473768
1299, 	0.040046, 	3763318
1399, 	0.037184, 	4052927
1499, 	0.034703, 	4342019
1599, 	0.032533, 	4631333
1699, 	0.030618, 	4920706
1799, 	0.028916, 	5210219
1899, 	0.027393, 	5499818
1999, 	0.026023, 	5789270
2099, 	0.024783, 	6078788
2199, 	0.023656, 	6367882
2299, 	0.022627, 	6657382
2399, 	0.021684, 	6947319
2499, 	0.020816, 	7236971
2599, 	0.020015, 	7526525
2699, 	0.019274, 	7816311
2799, 	0.018585, 	8105251
2899, 	0.017944, 	8394901
2999, 	0.017346, 	8684339
3099, 	0.016786, 	8974027
3199, 	0.016261, 	9263306
3299, 	0.015768, 	9552847
3399, 	0.015305, 	9842399
3499, 	0.014867, 	10131985
3599, 	0.014454, 	10421189
3699, 	0.014063, 	10710791
3799, 	0.013693, 	11000589
3899, 	0.013342, 	11290151
3999, 	0.013008, 	11579876
4099, 	0.012691, 	11869202
4199, 	0.012389, 	12158615
4299, 	0.012100, 	12448529
4399, 	0.011825, 	12737705
4499, 	0.011563, 	13027376
4599, 	0.011311, 	13316823
4699, 	0.011070, 	13606484
4799, 	0.010840, 	13896183
4899, 	0.010618, 	14185850
4999, 	0.010406, 	14475672
5099, 	0.010202, 	14764614
5199, 	0.010006, 	15054053
5299, 	0.009817, 	15344097
5399, 	0.009635, 	15633151
5499, 	0.009460, 	15922704
5599, 	0.009291, 	16212347
5699, 	0.009128, 	16502614
5799, 	0.008971, 	16792342
5899, 	0.008818, 	17081978
5999, 	0.008671, 	17371134
6099, 	0.008529, 	17660503
6199, 	0.008392, 	17950215
6299, 	0.008258, 	18239367
6399, 	0.008129, 	18529125
6499, 	0.008004, 	18818776
6599, 	0.007883, 	19108551
6699, 	0.007765, 	19398310
6799, 	0.007651, 	19687950
6899, 	0.007540, 	19977324
6999, 	0.007432, 	20267050
7099, 	0.007328, 	20556445
7199, 	0.007226, 	20846059
7299, 	0.007127, 	21135707
7399, 	0.007031, 	21425476
7499, 	0.006937, 	21715129
7599, 	0.006846, 	22004674
7699, 	0.006757, 	22294117
7799, 	0.006670, 	22583756
7899, 	0.006586, 	22873754
7999, 	0.006503, 	23163530
8099, 	0.006423, 	23453119
8199, 	0.006345, 	23741938
8299, 	0.006268, 	24031558
8399, 	0.006194, 	24321032
8499, 	0.006121, 	24610362
8599, 	0.006050, 	24899936
8699, 	0.005980, 	25189466
8799, 	0.005912, 	25479458
8899, 	0.005846, 	25768629
8999, 	0.005781, 	26058281
9099, 	0.005717, 	26348013
9199, 	0.005655, 	26637739
9299, 	0.005594, 	26927263
9399, 	0.005535, 	27216440
9499, 	0.005476, 	27505954
9599, 	0.005419, 	27795376
9699, 	0.005363, 	28084951
9799, 	0.005309, 	28374454
9899, 	0.005255, 	28664114
9999, 	0.005203, 	28953509


==> src/fig/hpo-b/dewa-baseline-be1.txt <==
t, 	regret, 	communication
1, 	0.080377, 	41
2, 	0.069963, 	62
3, 	0.051261, 	81
4, 	0.060434, 	101
5, 	0.051062, 	123
6, 	0.056196, 	144
7, 	0.050050, 	166
8, 	0.046931, 	186
9, 	0.049624, 	206
10, 	0.045923, 	227
11, 	0.042665, 	245
12, 	0.042574, 	263
13, 	0.043853, 	283
14, 	0.043638, 	300
15, 	0.055747, 	320
16, 	0.054433, 	339
17, 	0.051884, 	359
18, 	0.051263, 	377
19, 	0.050036, 	398
20, 	0.049128, 	416
21, 	0.047450, 	436
22, 	0.046648, 	455
23, 	0.044402, 	474
24, 	0.043757, 	496
25, 	0.042348, 	515
26, 	0.041123, 	536
27, 	0.039751, 	556
28, 	0.038826, 	576
29, 	0.038296, 	595
30, 	0.036855, 	613
31, 	0.036141, 	636
32, 	0.034857, 	655
33, 	0.034825, 	677
34, 	0.034234, 	696
35, 	0.034770, 	714
36, 	0.034771, 	735
37, 	0.034473, 	755
38, 	0.033865, 	775
39, 	0.032997, 	795
40, 	0.033500, 	815
41, 	0.033417, 	834
42, 	0.032881, 	851
43, 	0.031980, 	872
44, 	0.032078, 	891
45, 	0.031652, 	910
46, 	0.030864, 	930
47, 	0.030931, 	948
48, 	0.030286, 	971
49, 	0.030245, 	989
50, 	0.030292, 	1010
51, 	0.030761, 	1030
52, 	0.030503, 	1050
53, 	0.029928, 	1072
54, 	0.029374, 	1091
55, 	0.028802, 	1111
56, 	0.028869, 	1130
57, 	0.028961, 	1149
58, 	0.028935, 	1168
59, 	0.028645, 	1188
60, 	0.029000, 	1207
61, 	0.028812, 	1227
62, 	0.028510, 	1248
63, 	0.028253, 	1271
64, 	0.027981, 	1289
65, 	0.028050, 	1308
66, 	0.027786, 	1327
67, 	0.027968, 	1348
68, 	0.027921, 	1369
69, 	0.027804, 	1393
70, 	0.028031, 	1412
71, 	0.027820, 	1432
72, 	0.027625, 	1453
73, 	0.027469, 	1473
74, 	0.027421, 	1494
75, 	0.027239, 	1516
76, 	0.027080, 	1536
77, 	0.026898, 	1558
78, 	0.027022, 	1576
79, 	0.027104, 	1597
80, 	0.026928, 	1618
81, 	0.027506, 	1637
82, 	0.027207, 	1661
83, 	0.028791, 	1680
84, 	0.028629, 	1700
85, 	0.028597, 	1723
86, 	0.028713, 	1742
87, 	0.028790, 	1761
88, 	0.028514, 	1783
89, 	0.028543, 	1805
90, 	0.028310, 	1825
91, 	0.028147, 	1846
92, 	0.027918, 	1867
93, 	0.028122, 	1888
94, 	0.028175, 	1909
95, 	0.028298, 	1928
96, 	0.029291, 	1947
97, 	0.029062, 	1967
98, 	0.028800, 	1986
99, 	0.028509, 	2006

==> src/fig/hpo-b/dewa-baseline-be13.txt <==
t, 	regret, 	communication
1, 	0.080377, 	64
2, 	0.069963, 	96
3, 	0.051261, 	128
4, 	0.060434, 	159
5, 	0.051062, 	194
6, 	0.044747, 	227
7, 	0.040236, 	259
8, 	0.037032, 	291
9, 	0.040825, 	323
10, 	0.039462, 	356
11, 	0.036791, 	387
12, 	0.037190, 	418
13, 	0.038883, 	450
14, 	0.039023, 	480
15, 	0.051440, 	510
16, 	0.049304, 	542
17, 	0.047056, 	574
18, 	0.046704, 	605
19, 	0.045717, 	636
20, 	0.045024, 	666
21, 	0.043542, 	697
22, 	0.042918, 	729
23, 	0.040834, 	761
24, 	0.040338, 	793
25, 	0.039065, 	825
26, 	0.037966, 	857
27, 	0.036712, 	888
28, 	0.036206, 	920
29, 	0.039121, 	952
30, 	0.037652, 	982
31, 	0.036913, 	1017
32, 	0.035604, 	1049
33, 	0.035549, 	1083
34, 	0.035194, 	1115
35, 	0.035703, 	1146
36, 	0.035678, 	1180
37, 	0.035355, 	1213
38, 	0.034724, 	1244
39, 	0.033834, 	1276
40, 	0.033231, 	1309
41, 	0.033154, 	1339
42, 	0.032624, 	1369
43, 	0.031729, 	1401
44, 	0.031648, 	1432
45, 	0.031231, 	1464
46, 	0.030452, 	1496
47, 	0.030528, 	1526
48, 	0.029996, 	1560
49, 	0.031515, 	1591
50, 	0.030885, 	1625
51, 	0.031342, 	1657
52, 	0.031073, 	1689
53, 	0.030487, 	1723
54, 	0.029922, 	1755
55, 	0.029341, 	1787
56, 	0.028817, 	1818
57, 	0.028883, 	1849
58, 	0.028859, 	1881
59, 	0.028570, 	1913
60, 	0.028926, 	1944
61, 	0.029104, 	1976
62, 	0.028798, 	2009
63, 	0.028535, 	2043
64, 	0.028260, 	2074
65, 	0.029447, 	2106
66, 	0.029161, 	2137
67, 	0.029323, 	2170
68, 	0.029094, 	2203
69, 	0.028959, 	2237
70, 	0.028732, 	2269
71, 	0.028511, 	2302
72, 	0.028660, 	2335
73, 	0.028315, 	2366
74, 	0.028256, 	2400
75, 	0.028063, 	2433
76, 	0.027893, 	2465
77, 	0.027700, 	2499
78, 	0.027345, 	2530
79, 	0.027462, 	2563
80, 	0.027282, 	2596
81, 	0.027855, 	2627
82, 	0.027552, 	2661
83, 	0.028070, 	2692
84, 	0.027778, 	2725
85, 	0.027636, 	2759
86, 	0.027763, 	2790
87, 	0.027851, 	2822
88, 	0.027782, 	2854
89, 	0.027819, 	2887
90, 	0.027594, 	2918
91, 	0.027439, 	2951
92, 	0.027217, 	2982
93, 	0.027430, 	3015
94, 	0.027490, 	3048
95, 	0.027200, 	3080
96, 	0.027651, 	3111
97, 	0.027617, 	3141
98, 	0.027369, 	3173
99, 	0.027163, 	3205

==> src/fig/hpo-b/dewa-be1.txt <==
t, 	regret, 	communication
1, 	0.271795, 	34
2, 	0.161196, 	51
3, 	0.118648, 	69
4, 	0.097072, 	86
5, 	0.082634, 	103
6, 	0.073154, 	120
7, 	0.063101, 	137
8, 	0.057617, 	154
9, 	0.054277, 	171
10, 	0.054903, 	188
11, 	0.069408, 	205
12, 	0.063624, 	223
13, 	0.075496, 	240
14, 	0.069232, 	258
15, 	0.064290, 	275
16, 	0.064321, 	293
17, 	0.061553, 	310
18, 	0.059092, 	327
19, 	0.056828, 	344
20, 	0.053986, 	361
21, 	0.051257, 	378
22, 	0.048731, 	395
23, 	0.052574, 	412
24, 	0.052749, 	429
25, 	0.051110, 	446
26, 	0.049548, 	463
27, 	0.047712, 	480
28, 	0.046814, 	497
29, 	0.049362, 	514
30, 	0.048208, 	531
31, 	0.047825, 	548
32, 	0.046699, 	565
33, 	0.046384, 	582
34, 	0.045347, 	599
35, 	0.044342, 	616
36, 	0.043850, 	633
37, 	0.042539, 	650
38, 	0.041814, 	667
39, 	0.041010, 	684
40, 	0.040658, 	701
41, 	0.039933, 	719
42, 	0.039846, 	736
43, 	0.038783, 	753
44, 	0.038150, 	770
45, 	0.038407, 	787
46, 	0.038211, 	804
47, 	0.038545, 	821
48, 	0.038866, 	838
49, 	0.038427, 	855
50, 	0.038224, 	872
51, 	0.037439, 	889
52, 	0.037401, 	907
53, 	0.037214, 	924
54, 	0.036491, 	941
55, 	0.035790, 	958
56, 	0.035151, 	975
57, 	0.034498, 	992
58, 	0.034161, 	1009
59, 	0.034048, 	1026
60, 	0.033753, 	1043
61, 	0.033852, 	1060
62, 	0.033306, 	1077
63, 	0.032972, 	1094
64, 	0.032661, 	1111
65, 	0.032226, 	1128
66, 	0.032055, 	1145
67, 	0.031642, 	1162
68, 	0.031923, 	1179
69, 	0.031524, 	1196
70, 	0.031074, 	1213
71, 	0.030636, 	1230
72, 	0.030210, 	1247
73, 	0.029844, 	1265
74, 	0.029765, 	1282
75, 	0.029552, 	1299
76, 	0.029163, 	1316
77, 	0.028829, 	1333
78, 	0.028654, 	1350
79, 	0.028829, 	1367
80, 	0.028659, 	1385
81, 	0.028492, 	1402
82, 	0.028304, 	1419
83, 	0.028005, 	1436
84, 	0.027713, 	1453
85, 	0.027752, 	1470
86, 	0.027791, 	1487
87, 	0.027616, 	1504
88, 	0.027302, 	1521
89, 	0.027046, 	1538
90, 	0.027119, 	1555
91, 	0.027022, 	1572
92, 	0.026728, 	1589
93, 	0.026441, 	1606
94, 	0.026160, 	1623
95, 	0.026233, 	1640
96, 	0.025959, 	1657
97, 	0.025765, 	1674
98, 	0.025502, 	1691
99, 	0.025316, 	1708

==> src/fig/hpo-b/dewa-be13.txt <==
t, 	regret, 	communication
1, 	0.271795, 	36
2, 	0.161196, 	56
3, 	0.118648, 	75
4, 	0.097072, 	92
5, 	0.082634, 	111
6, 	0.073154, 	131
7, 	0.063101, 	148
8, 	0.057617, 	166
9, 	0.054277, 	185
10, 	0.048622, 	202
11, 	0.057734, 	220
12, 	0.052923, 	239
13, 	0.065619, 	258
14, 	0.061902, 	276
15, 	0.060267, 	293
16, 	0.060549, 	311
17, 	0.058003, 	328
18, 	0.055740, 	349
19, 	0.053651, 	367
20, 	0.051154, 	385
21, 	0.050316, 	402
22, 	0.049555, 	419
23, 	0.053363, 	437
24, 	0.056853, 	457
25, 	0.054300, 	476
26, 	0.054441, 	493
27, 	0.052577, 	511
28, 	0.051193, 	528
29, 	0.050237, 	546
30, 	0.049054, 	563
31, 	0.048643, 	581
32, 	0.047492, 	598
33, 	0.047153, 	615
34, 	0.046093, 	632
35, 	0.045066, 	649
36, 	0.043815, 	667
37, 	0.042504, 	684
38, 	0.041781, 	701
39, 	0.040977, 	718
40, 	0.040626, 	735
41, 	0.039901, 	753
42, 	0.039815, 	770
43, 	0.039569, 	788
44, 	0.038918, 	805
45, 	0.040274, 	822
46, 	0.039398, 	841
47, 	0.042165, 	858
48, 	0.043456, 	876
49, 	0.042924, 	895
50, 	0.042631, 	912
51, 	0.041759, 	929
52, 	0.041638, 	947
53, 	0.041261, 	965
54, 	0.041000, 	983
55, 	0.040217, 	1000
56, 	0.039499, 	1017
57, 	0.039231, 	1034
58, 	0.038519, 	1051
59, 	0.038120, 	1069
60, 	0.037756, 	1086
61, 	0.037743, 	1104
62, 	0.037297, 	1121
63, 	0.036900, 	1139
64, 	0.036527, 	1156
65, 	0.036033, 	1175
66, 	0.035804, 	1194
67, 	0.035480, 	1211
68, 	0.036508, 	1228
69, 	0.036339, 	1246
70, 	0.035820, 	1264
71, 	0.035315, 	1282
72, 	0.034825, 	1301
73, 	0.034536, 	1319
74, 	0.034256, 	1337
75, 	0.033983, 	1355
76, 	0.033576, 	1372
77, 	0.033185, 	1389
78, 	0.032804, 	1406
79, 	0.032927, 	1424
80, 	0.032705, 	1442
81, 	0.032488, 	1460
82, 	0.032251, 	1478
83, 	0.031905, 	1496
84, 	0.031810, 	1513
85, 	0.031801, 	1530
86, 	0.031793, 	1547
87, 	0.031572, 	1565
88, 	0.031270, 	1583
89, 	0.031163, 	1601
90, 	0.031599, 	1618
91, 	0.031453, 	1635
92, 	0.031111, 	1653
93, 	0.030858, 	1670
94, 	0.030604, 	1687
95, 	0.031024, 	1704
96, 	0.030774, 	1722
97, 	0.030529, 	1739
98, 	0.030218, 	1756
99, 	0.029984, 	1773

==> src/fig/hpo-b/dewa-m-baseline-be1.txt <==
t, 	regret, 	communication
1, 	0.089076, 	48
2, 	0.050936, 	72
3, 	0.037823, 	96
4, 	0.029075, 	120
5, 	0.023260, 	144
6, 	0.021633, 	168
7, 	0.019358, 	192
8, 	0.023451, 	216
9, 	0.021479, 	240
10, 	0.020798, 	264
11, 	0.023643, 	288
12, 	0.024010, 	312
13, 	0.022912, 	336
14, 	0.021385, 	360
15, 	0.020034, 	384
16, 	0.018996, 	408
17, 	0.018521, 	432
18, 	0.017577, 	456
19, 	0.018128, 	480
20, 	0.017687, 	504
21, 	0.017365, 	528
22, 	0.016888, 	552
23, 	0.016399, 	576
24, 	0.015859, 	600
25, 	0.015361, 	624
26, 	0.015849, 	648
27, 	0.015448, 	672
28, 	0.014927, 	696
29, 	0.014648, 	720
30, 	0.015660, 	744
31, 	0.015318, 	768
32, 	0.015047, 	792
33, 	0.014591, 	816
34, 	0.014986, 	840
35, 	0.014656, 	864
36, 	0.014433, 	888
37, 	0.014060, 	912
38, 	0.014874, 	936
39, 	0.014595, 	960
40, 	0.014356, 	984
41, 	0.014089, 	1008
42, 	0.013881, 	1032
43, 	0.013721, 	1056
44, 	0.013560, 	1080
45, 	0.013335, 	1104
46, 	0.014023, 	1128
47, 	0.013707, 	1152
48, 	0.013560, 	1176
49, 	0.013289, 	1200
50, 	0.013091, 	1224
51, 	0.012868, 	1248
52, 	0.012620, 	1272
53, 	0.012366, 	1296
54, 	0.012229, 	1320
55, 	0.012098, 	1344
56, 	0.011940, 	1368
57, 	0.011743, 	1392
58, 	0.011654, 	1416
59, 	0.011469, 	1440
60, 	0.012054, 	1464
61, 	0.011900, 	1488
62, 	0.011768, 	1512
63, 	0.011618, 	1536
64, 	0.011494, 	1560
65, 	0.011346, 	1584
66, 	0.011306, 	1608
67, 	0.011218, 	1632
68, 	0.011745, 	1656
69, 	0.011678, 	1680
70, 	0.011612, 	1704
71, 	0.011465, 	1728
72, 	0.011389, 	1752
73, 	0.011316, 	1776
74, 	0.011199, 	1800
75, 	0.011066, 	1824
76, 	0.010920, 	1848
77, 	0.010930, 	1872
78, 	0.010867, 	1896
79, 	0.010775, 	1920
80, 	0.010715, 	1944
81, 	0.010605, 	1968
82, 	0.010542, 	1992
83, 	0.010481, 	2016
84, 	0.010440, 	2040
85, 	0.010360, 	2064
86, 	0.010322, 	2088
87, 	0.010230, 	2112
88, 	0.010176, 	2136
89, 	0.010129, 	2160
90, 	0.010147, 	2184
91, 	0.010095, 	2208
92, 	0.009985, 	2232
93, 	0.009903, 	2256
94, 	0.009836, 	2280
95, 	0.009796, 	2304
96, 	0.009768, 	2328
97, 	0.009685, 	2352
98, 	0.009629, 	2376
99, 	0.009650, 	2400

==> src/fig/hpo-b/dewa-m-baseline-be13.txt <==
t, 	regret, 	communication
1, 	0.038105, 	336
2, 	0.037050, 	504
3, 	0.036698, 	672
4, 	0.039314, 	840
5, 	0.032022, 	1008
6, 	0.028330, 	1176
7, 	0.028288, 	1344
8, 	0.026585, 	1512
9, 	0.024073, 	1680
10, 	0.024469, 	1848
11, 	0.023142, 	2016
12, 	0.021214, 	2184
13, 	0.020710, 	2352
14, 	0.020278, 	2520
15, 	0.019001, 	2688
16, 	0.018423, 	2856
17, 	0.017982, 	3024
18, 	0.017018, 	3192
19, 	0.016612, 	3360
20, 	0.016076, 	3528
21, 	0.017791, 	3696
22, 	0.019351, 	3864
23, 	0.018547, 	4032
24, 	0.017939, 	4200
25, 	0.019306, 	4368
26, 	0.018922, 	4536
27, 	0.018467, 	4704
28, 	0.017808, 	4872
29, 	0.018160, 	5040
30, 	0.017919, 	5208
31, 	0.017451, 	5376
32, 	0.016914, 	5544
33, 	0.016609, 	5712
34, 	0.016121, 	5880
35, 	0.015850, 	6048
36, 	0.015558, 	6216
37, 	0.015230, 	6384
38, 	0.014830, 	6552
39, 	0.014456, 	6720
40, 	0.014796, 	6888
41, 	0.014518, 	7056
42, 	0.015244, 	7224
43, 	0.015936, 	7392
44, 	0.015652, 	7560
45, 	0.015304, 	7728
46, 	0.015057, 	7896
47, 	0.014810, 	8064
48, 	0.014640, 	8232
49, 	0.014484, 	8400
50, 	0.014207, 	8568
51, 	0.014006, 	8736
52, 	0.013737, 	8904
53, 	0.013489, 	9072
54, 	0.013280, 	9240
55, 	0.013039, 	9408
56, 	0.013276, 	9576
57, 	0.013055, 	9744
58, 	0.012886, 	9912
59, 	0.012680, 	10080
60, 	0.012523, 	10248
61, 	0.012460, 	10416
62, 	0.012319, 	10584
63, 	0.012160, 	10752
64, 	0.012006, 	10920
65, 	0.011840, 	11088
66, 	0.011660, 	11256
67, 	0.011540, 	11424
68, 	0.011764, 	11592
69, 	0.011620, 	11760
70, 	0.011532, 	11928
71, 	0.011747, 	12096
72, 	0.011584, 	12264
73, 	0.011450, 	12432
74, 	0.011296, 	12600
75, 	0.011170, 	12768
76, 	0.011053, 	12936
77, 	0.010944, 	13104
78, 	0.011407, 	13272
79, 	0.011352, 	13440
80, 	0.011357, 	13608
81, 	0.011239, 	13776
82, 	0.011245, 	13944
83, 	0.011154, 	14112
84, 	0.011035, 	14280
85, 	0.010976, 	14448
86, 	0.010863, 	14616
87, 	0.010768, 	14784
88, 	0.011180, 	14952
89, 	0.011085, 	15120
90, 	0.011022, 	15288
91, 	0.010967, 	15456
92, 	0.010868, 	15624
93, 	0.010764, 	15792
94, 	0.010669, 	15960
95, 	0.010575, 	16128
96, 	0.010485, 	16296
97, 	0.010414, 	16464
98, 	0.010320, 	16632
99, 	0.010234, 	16800

==> src/fig/hpo-b/dewa-m-be1.txt <==
t, 	regret, 	communication
1, 	0.018471, 	37
2, 	0.019092, 	56
3, 	0.016594, 	76
4, 	0.011981, 	97
5, 	0.011559, 	115
6, 	0.009632, 	134
7, 	0.010189, 	157
8, 	0.009300, 	175
9, 	0.009897, 	195
10, 	0.009113, 	216
11, 	0.008646, 	235
12, 	0.008018, 	254
13, 	0.007929, 	277
14, 	0.007362, 	299
15, 	0.007100, 	319
16, 	0.007238, 	337
17, 	0.006879, 	357
18, 	0.006531, 	377
19, 	0.008930, 	397
20, 	0.008483, 	417
21, 	0.008120, 	438
22, 	0.007779, 	458
23, 	0.007739, 	478
24, 	0.007702, 	496
25, 	0.009478, 	516
26, 	0.009245, 	539
27, 	0.009248, 	559
28, 	0.009162, 	579
29, 	0.009168, 	600
30, 	0.009030, 	619
31, 	0.008739, 	641
32, 	0.008493, 	661
33, 	0.008236, 	683
34, 	0.009317, 	702
35, 	0.009069, 	721
36, 	0.008927, 	740
37, 	0.008778, 	760
38, 	0.008547, 	779
39, 	0.008350, 	797
40, 	0.008148, 	817
41, 	0.007929, 	835
42, 	0.008812, 	854
43, 	0.008761, 	872
44, 	0.008582, 	892
45, 	0.008539, 	911
46, 	0.008372, 	930
47, 	0.008194, 	950
48, 	0.008041, 	968
49, 	0.007958, 	989
50, 	0.007816, 	1011
51, 	0.007762, 	1032
52, 	0.007710, 	1051
53, 	0.007581, 	1072
54, 	0.007454, 	1094
55, 	0.007377, 	1114
56, 	0.007303, 	1134
57, 	0.007232, 	1154
58, 	0.007145, 	1175
59, 	0.007109, 	1194
60, 	0.007027, 	1214
61, 	0.007054, 	1236
62, 	0.007080, 	1255
63, 	0.007027, 	1275
64, 	0.006946, 	1295
65, 	0.006923, 	1318
66, 	0.006950, 	1337
67, 	0.006874, 	1357
68, 	0.006825, 	1379
69, 	0.006805, 	1398
70, 	0.006759, 	1417
71, 	0.007326, 	1437
72, 	0.007276, 	1455
73, 	0.007193, 	1474
74, 	0.007191, 	1494
75, 	0.007119, 	1513
76, 	0.007049, 	1532
77, 	0.007569, 	1551
78, 	0.007472, 	1570
79, 	0.007392, 	1592
80, 	0.007446, 	1614
81, 	0.007376, 	1634
82, 	0.007300, 	1654
83, 	0.007212, 	1672
84, 	0.007158, 	1691
85, 	0.007101, 	1711
86, 	0.007089, 	1729
87, 	0.007038, 	1748
88, 	0.007020, 	1769
89, 	0.006967, 	1788
90, 	0.006956, 	1808
91, 	0.007397, 	1827
92, 	0.007329, 	1846
93, 	0.007279, 	1867
94, 	0.007202, 	1885
95, 	0.007150, 	1905
96, 	0.007094, 	1925
97, 	0.007040, 	1945
98, 	0.007088, 	1965
99, 	0.007035, 	1986

==> src/fig/hpo-b/dewa-m-be13.txt <==
t, 	regret, 	communication
1, 	0.058903, 	86
2, 	0.035250, 	137
3, 	0.023569, 	182
4, 	0.017156, 	231
5, 	0.024145, 	275
6, 	0.021765, 	324
7, 	0.019224, 	376
8, 	0.018054, 	431
9, 	0.016391, 	491
10, 	0.015149, 	531
11, 	0.013873, 	588
12, 	0.012770, 	637
13, 	0.011836, 	678
14, 	0.011036, 	718
15, 	0.010374, 	757
16, 	0.009822, 	800
17, 	0.009887, 	833
18, 	0.009944, 	881
19, 	0.009731, 	921
20, 	0.009710, 	959
21, 	0.009301, 	993
22, 	0.009059, 	1041
23, 	0.009070, 	1078
24, 	0.009147, 	1126
25, 	0.008940, 	1158
26, 	0.008597, 	1202
27, 	0.008310, 	1245
28, 	0.008258, 	1281
29, 	0.007973, 	1318
30, 	0.008071, 	1367
31, 	0.007839, 	1417
32, 	0.007935, 	1455
33, 	0.007721, 	1496
34, 	0.007494, 	1543
35, 	0.007393, 	1590
36, 	0.007188, 	1630
37, 	0.007138, 	1670
38, 	0.006950, 	1716
39, 	0.007926, 	1767
40, 	0.007735, 	1813
41, 	0.007552, 	1846
42, 	0.007531, 	1895
43, 	0.007435, 	1929
44, 	0.007247, 	1969
45, 	0.007205, 	2003
46, 	0.007062, 	2043
47, 	0.006894, 	2084
48, 	0.006733, 	2120
49, 	0.006601, 	2175
50, 	0.007369, 	2217
51, 	0.007323, 	2263
52, 	0.007166, 	2299
53, 	0.007095, 	2345
54, 	0.007056, 	2395
55, 	0.007019, 	2437
56, 	0.007725, 	2476
57, 	0.007602, 	2522
58, 	0.007612, 	2568
59, 	0.007514, 	2611
60, 	0.007430, 	2648
61, 	0.007308, 	2690
62, 	0.007237, 	2729
63, 	0.007141, 	2772
64, 	0.007115, 	2817
65, 	0.007729, 	2854
66, 	0.007656, 	2901
67, 	0.007569, 	2952
68, 	0.007585, 	2995
69, 	0.007475, 	3037
70, 	0.007447, 	3079
71, 	0.007426, 	3126
72, 	0.007695, 	3164
73, 	0.007639, 	3210
74, 	0.007586, 	3254
75, 	0.007485, 	3292
76, 	0.007411, 	3336
77, 	0.007338, 	3386
78, 	0.007268, 	3423
79, 	0.007245, 	3458
80, 	0.007183, 	3499
81, 	0.007128, 	3536
82, 	0.007055, 	3576
83, 	0.007056, 	3613
84, 	0.006986, 	3650
85, 	0.006935, 	3695
86, 	0.007401, 	3743
87, 	0.007379, 	3784
88, 	0.007321, 	3825
89, 	0.007307, 	3864
90, 	0.007266, 	3903
91, 	0.007211, 	3950
92, 	0.007146, 	3990
93, 	0.007195, 	4029
94, 	0.007183, 	4068
95, 	0.007182, 	4116
96, 	0.007181, 	4159
97, 	0.007107, 	4206
98, 	0.007046, 	4248
99, 	0.007047, 	4292

==> src/fig/hpo-b/dewa-m-p-baseline-be1.txt <==
t, 	regret, 	communication
1, 	0.089076, 	168
2, 	0.060038, 	256
3, 	0.040025, 	343
4, 	0.029498, 	430
5, 	0.034018, 	516
6, 	0.032576, 	602
7, 	0.029482, 	685
8, 	0.027025, 	768
9, 	0.025236, 	845
10, 	0.022918, 	929
11, 	0.021732, 	1016
12, 	0.020049, 	1096
13, 	0.019223, 	1173
14, 	0.018516, 	1252
15, 	0.017510, 	1332
16, 	0.016415, 	1417
17, 	0.016092, 	1499
18, 	0.016756, 	1582
19, 	0.016365, 	1662
20, 	0.018151, 	1744
21, 	0.017327, 	1826
22, 	0.016540, 	1906
23, 	0.018086, 	1990
24, 	0.017498, 	2068
25, 	0.016798, 	2155
26, 	0.017883, 	2238
27, 	0.017244, 	2320
28, 	0.017629, 	2404
29, 	0.017021, 	2485
30, 	0.016622, 	2567
31, 	0.016214, 	2646
32, 	0.017114, 	2731
33, 	0.016603, 	2815
34, 	0.016115, 	2895
35, 	0.015752, 	2973
36, 	0.015332, 	3056
37, 	0.015097, 	3136
38, 	0.014707, 	3215
39, 	0.014418, 	3295
40, 	0.014191, 	3379
41, 	0.014528, 	3462
42, 	0.014198, 	3541
43, 	0.013947, 	3623
44, 	0.013745, 	3702
45, 	0.014439, 	3779
46, 	0.014212, 	3861
47, 	0.013994, 	3935
48, 	0.013785, 	4017
49, 	0.013521, 	4101
50, 	0.013319, 	4175
51, 	0.013063, 	4263
52, 	0.012940, 	4339
53, 	0.012696, 	4425
54, 	0.012553, 	4501
55, 	0.012369, 	4583
56, 	0.012295, 	4666
57, 	0.012896, 	4740
58, 	0.012686, 	4822
59, 	0.012526, 	4901
60, 	0.012454, 	4978
61, 	0.012366, 	5058
62, 	0.012224, 	5143
63, 	0.012089, 	5227
64, 	0.011985, 	5295
65, 	0.011856, 	5379
66, 	0.011694, 	5456
67, 	0.011601, 	5526
68, 	0.011458, 	5609
69, 	0.011309, 	5683
70, 	0.011530, 	5766
71, 	0.011385, 	5849
72, 	0.011276, 	5920
73, 	0.011171, 	6002
74, 	0.011043, 	6080
75, 	0.010896, 	6163
76, 	0.010783, 	6248
77, 	0.010795, 	6329
78, 	0.010686, 	6407
79, 	0.010573, 	6477
80, 	0.010441, 	6561
81, 	0.010335, 	6645
82, 	0.010253, 	6726
83, 	0.010215, 	6801
84, 	0.010136, 	6877
85, 	0.010048, 	6952
86, 	0.009953, 	7028
87, 	0.009852, 	7107
88, 	0.009820, 	7182
89, 	0.009730, 	7262
90, 	0.009688, 	7341
91, 	0.009601, 	7419
92, 	0.009517, 	7489
93, 	0.009443, 	7557
94, 	0.009367, 	7627
95, 	0.009268, 	7695
96, 	0.009184, 	7774
97, 	0.009102, 	7854
98, 	0.009021, 	7925
99, 	0.008953, 	8007

==> src/fig/hpo-b/dewa-m-p-baseline-be13.txt <==
t, 	regret, 	communication
1, 	0.089076, 	279
2, 	0.050936, 	414
3, 	0.048803, 	544
4, 	0.036081, 	667
5, 	0.039285, 	789
6, 	0.033769, 	919
7, 	0.030506, 	1047
8, 	0.027078, 	1159
9, 	0.024297, 	1286
10, 	0.021868, 	1404
11, 	0.020873, 	1518
12, 	0.019133, 	1626
13, 	0.018189, 	1752
14, 	0.020611, 	1882
15, 	0.019965, 	2022
16, 	0.018717, 	2146
17, 	0.017682, 	2274
18, 	0.016890, 	2391
19, 	0.016492, 	2517
20, 	0.017069, 	2632
21, 	0.016419, 	2757
22, 	0.018041, 	2894
23, 	0.017429, 	3016
24, 	0.016703, 	3153
25, 	0.016408, 	3298
26, 	0.015888, 	3431
27, 	0.015645, 	3561
28, 	0.015266, 	3709
29, 	0.016292, 	3828
30, 	0.015770, 	3950
31, 	0.015613, 	4080
32, 	0.015283, 	4222
33, 	0.014820, 	4346
34, 	0.014485, 	4471
35, 	0.014184, 	4602
36, 	0.013885, 	4721
37, 	0.013510, 	4845
38, 	0.013329, 	4985
39, 	0.013075, 	5114
40, 	0.012755, 	5240
41, 	0.012527, 	5355
42, 	0.012356, 	5501
43, 	0.012193, 	5645
44, 	0.012006, 	5758
45, 	0.011759, 	5880
46, 	0.012482, 	6013
47, 	0.012301, 	6149
48, 	0.012560, 	6277
49, 	0.012373, 	6396
50, 	0.012159, 	6519
51, 	0.011921, 	6644
52, 	0.011789, 	6766
53, 	0.011641, 	6887
54, 	0.012288, 	6999
55, 	0.012109, 	7128
56, 	0.011905, 	7255
57, 	0.012158, 	7386
58, 	0.011986, 	7502
59, 	0.011922, 	7627
60, 	0.011760, 	7745
61, 	0.011709, 	7863
62, 	0.011540, 	7978
63, 	0.012103, 	8096
64, 	0.012000, 	8223
65, 	0.011833, 	8368
66, 	0.011694, 	8503
67, 	0.011520, 	8637
68, 	0.011431, 	8772
69, 	0.011344, 	8899
70, 	0.011235, 	9021
71, 	0.011103, 	9138
72, 	0.011321, 	9253
73, 	0.011202, 	9364
74, 	0.011051, 	9495
75, 	0.010984, 	9617
76, 	0.010839, 	9748
77, 	0.010733, 	9854
78, 	0.010665, 	9977
79, 	0.010576, 	10079
80, 	0.010458, 	10202
81, 	0.010351, 	10336
82, 	0.010246, 	10465
83, 	0.010207, 	10588
84, 	0.010113, 	10698
85, 	0.010132, 	10814
86, 	0.010036, 	10932
87, 	0.010056, 	11043
88, 	0.009972, 	11165
89, 	0.009880, 	11284
90, 	0.010293, 	11409
91, 	0.010697, 	11538
92, 	0.011092, 	11654
93, 	0.010991, 	11766
94, 	0.010999, 	11885
95, 	0.010903, 	12003
96, 	0.010802, 	12114
97, 	0.010811, 	12239
98, 	0.011173, 	12362
99, 	0.011132, 	12487

==> src/fig/hpo-b/dewa-m-p-be1.txt <==
t, 	regret, 	communication
1, 	0.042236, 	236
2, 	0.019422, 	358
3, 	0.012948, 	480
4, 	0.009190, 	600
5, 	0.010057, 	717
6, 	0.008381, 	829
7, 	0.008594, 	953
8, 	0.009210, 	1070
9, 	0.009690, 	1186
10, 	0.009292, 	1296
11, 	0.013183, 	1410
12, 	0.014421, 	1525
13, 	0.017320, 	1646
14, 	0.016366, 	1762
15, 	0.016004, 	1873
16, 	0.015613, 	1981
17, 	0.014928, 	2093
18, 	0.014099, 	2210
19, 	0.013390, 	2329
20, 	0.012776, 	2447
21, 	0.012612, 	2564
22, 	0.012350, 	2682
23, 	0.013032, 	2797
24, 	0.012515, 	2912
25, 	0.012015, 	3029
26, 	0.011684, 	3145
27, 	0.011275, 	3255
28, 	0.011873, 	3365
29, 	0.011582, 	3473
30, 	0.011364, 	3578
31, 	0.011125, 	3691
32, 	0.010902, 	3803
33, 	0.010692, 	3911
34, 	0.010478, 	4030
35, 	0.010374, 	4150
36, 	0.010197, 	4260
37, 	0.010028, 	4371
38, 	0.009905, 	4495
39, 	0.009831, 	4607
40, 	0.009601, 	4718
41, 	0.009373, 	4832
42, 	0.009231, 	4940
43, 	0.009017, 	5050
44, 	0.008812, 	5162
45, 	0.009616, 	5273
46, 	0.009407, 	5389
47, 	0.009291, 	5509
48, 	0.009111, 	5614
49, 	0.008908, 	5729
50, 	0.008830, 	5833
51, 	0.008662, 	5948
52, 	0.008513, 	6059
53, 	0.008352, 	6164
54, 	0.008320, 	6276
55, 	0.008168, 	6387
56, 	0.008066, 	6493
57, 	0.007937, 	6592
58, 	0.008254, 	6705
59, 	0.008903, 	6809
60, 	0.008795, 	6919
61, 	0.008689, 	7033
62, 	0.008663, 	7136
63, 	0.008582, 	7252
64, 	0.008448, 	7355
65, 	0.008402, 	7460
66, 	0.008293, 	7566
67, 	0.008569, 	7673
68, 	0.008497, 	7790
69, 	0.008762, 	7900
70, 	0.008637, 	8004
71, 	0.008540, 	8117
72, 	0.008471, 	8232
73, 	0.008429, 	8335
74, 	0.008951, 	8438
75, 	0.008848, 	8542
76, 	0.008886, 	8657
77, 	0.008800, 	8771
78, 	0.008734, 	8886
79, 	0.008693, 	8991
80, 	0.008652, 	9092
81, 	0.008545, 	9200
82, 	0.008456, 	9308
83, 	0.008375, 	9412
84, 	0.008307, 	9513
85, 	0.008273, 	9617
86, 	0.008197, 	9722
87, 	0.008145, 	9837
88, 	0.008072, 	9942
89, 	0.008061, 	10057
90, 	0.008494, 	10167
91, 	0.008426, 	10287
92, 	0.008846, 	10403
93, 	0.008790, 	10517
94, 	0.008696, 	10630
95, 	0.008643, 	10743
96, 	0.008616, 	10846
97, 	0.009004, 	10959
98, 	0.008931, 	11063
99, 	0.008832, 	11169

==> src/fig/hpo-b/dewa-m-p-be13.txt <==
t, 	regret, 	communication
1, 	0.051644, 	386
2, 	0.048091, 	583
3, 	0.035926, 	782
4, 	0.027616, 	973
5, 	0.022664, 	1157
6, 	0.020707, 	1344
7, 	0.017749, 	1540
8, 	0.015787, 	1699
9, 	0.015247, 	1882
10, 	0.014120, 	2088
11, 	0.012836, 	2271
12, 	0.016108, 	2443
13, 	0.014955, 	2639
14, 	0.015890, 	2808
15, 	0.015559, 	2965
16, 	0.015169, 	3140
17, 	0.017341, 	3323
18, 	0.016440, 	3516
19, 	0.015575, 	3688
20, 	0.014967, 	3879
21, 	0.014443, 	4057
22, 	0.014044, 	4240
23, 	0.013434, 	4410
24, 	0.013016, 	4590
25, 	0.012655, 	4765
26, 	0.012168, 	4955
27, 	0.012122, 	5160
28, 	0.011934, 	5373
29, 	0.011844, 	5548
30, 	0.011470, 	5727
31, 	0.011108, 	5930
32, 	0.011637, 	6128
33, 	0.011285, 	6318
34, 	0.010953, 	6512
35, 	0.010836, 	6661
36, 	0.011785, 	6839
37, 	0.011646, 	7045
38, 	0.011339, 	7241
39, 	0.011071, 	7423
40, 	0.010810, 	7591
41, 	0.010630, 	7766
42, 	0.011448, 	7942
43, 	0.011299, 	8134
44, 	0.011164, 	8342
45, 	0.010897, 	8534
46, 	0.010734, 	8699
47, 	0.010519, 	8885
48, 	0.010383, 	9072
49, 	0.010171, 	9279
50, 	0.010868, 	9461
51, 	0.011140, 	9637
52, 	0.011002, 	9816
53, 	0.010890, 	9989
54, 	0.010733, 	10180
55, 	0.010597, 	10364
56, 	0.010451, 	10533
57, 	0.010383, 	10699
58, 	0.010236, 	10883
59, 	0.010201, 	11076
60, 	0.010043, 	11251
61, 	0.009926, 	11439
62, 	0.009786, 	11589
63, 	0.009630, 	11753
64, 	0.009538, 	11934
65, 	0.009475, 	12085
66, 	0.009439, 	12271
67, 	0.009316, 	12445
68, 	0.009179, 	12608
69, 	0.009073, 	12774
70, 	0.008981, 	12952
71, 	0.009232, 	13132
72, 	0.009128, 	13307
73, 	0.009019, 	13463
74, 	0.008921, 	13647
75, 	0.008837, 	13814
76, 	0.008800, 	13971
77, 	0.008701, 	14134
78, 	0.008636, 	14313
79, 	0.008561, 	14485
80, 	0.008476, 	14651
81, 	0.008952, 	14818
82, 	0.008887, 	14981
83, 	0.008823, 	15144
84, 	0.008761, 	15309
85, 	0.008690, 	15487
86, 	0.008609, 	15660
87, 	0.008536, 	15841
88, 	0.008459, 	16004
89, 	0.008425, 	16180
90, 	0.008357, 	16348
91, 	0.008305, 	16514
92, 	0.008228, 	16683
93, 	0.008160, 	16874
94, 	0.008073, 	17043
95, 	0.008016, 	17199
96, 	0.007995, 	17364
97, 	0.007913, 	17534
98, 	0.007851, 	17704
99, 	0.007784, 	17877

==> src/fig/hpo-b/dewa-p-baseline-be1.txt <==
t, 	regret, 	communication
1, 	0.119835, 	230
2, 	0.198430, 	347
3, 	0.157829, 	465
4, 	0.137666, 	581
5, 	0.109159, 	695
6, 	0.095422, 	809
7, 	0.093485, 	922
8, 	0.100144, 	1037
9, 	0.089904, 	1152
10, 	0.082892, 	1265
11, 	0.075150, 	1380
12, 	0.086873, 	1498
13, 	0.079813, 	1616
14, 	0.089681, 	1730
15, 	0.083687, 	1845
16, 	0.092536, 	1959
17, 	0.088108, 	2072
18, 	0.082811, 	2188
19, 	0.080227, 	2302
20, 	0.077809, 	2416
21, 	0.084564, 	2530
22, 	0.080720, 	2645
23, 	0.076992, 	2764
24, 	0.073494, 	2879
25, 	0.071025, 	2993
26, 	0.069660, 	3107
27, 	0.067593, 	3221
28, 	0.066469, 	3334
29, 	0.064177, 	3448
30, 	0.062183, 	3564
31, 	0.060535, 	3681
32, 	0.059778, 	3794
33, 	0.058881, 	3908
34, 	0.057157, 	4023
35, 	0.055531, 	4140
36, 	0.057286, 	4257
37, 	0.055612, 	4375
38, 	0.055546, 	4489
39, 	0.054812, 	4604
40, 	0.053685, 	4724
41, 	0.052642, 	4838
42, 	0.051982, 	4951
43, 	0.050773, 	5066
44, 	0.050721, 	5183
45, 	0.050699, 	5300
46, 	0.049614, 	5413
47, 	0.052163, 	5529
48, 	0.051068, 	5647
49, 	0.050749, 	5762
50, 	0.050168, 	5877
51, 	0.049739, 	5993
52, 	0.048782, 	6108
53, 	0.048374, 	6222
54, 	0.047444, 	6338
55, 	0.047082, 	6451
56, 	0.046330, 	6566
57, 	0.045752, 	6681
58, 	0.045551, 	6797
59, 	0.045189, 	6908
60, 	0.044424, 	7025
61, 	0.044301, 	7141
62, 	0.044455, 	7257
63, 	0.044381, 	7370
64, 	0.044480, 	7482
65, 	0.043996, 	7600
66, 	0.043883, 	7715
67, 	0.043985, 	7830
68, 	0.043338, 	7943
69, 	0.042899, 	8057
70, 	0.042728, 	8171
71, 	0.042126, 	8290
72, 	0.041602, 	8406
73, 	0.041080, 	8521
74, 	0.040525, 	8636
75, 	0.040168, 	8750
76, 	0.039821, 	8866
77, 	0.041365, 	8983
78, 	0.041011, 	9099
79, 	0.040684, 	9214
80, 	0.040706, 	9328
81, 	0.040655, 	9443
82, 	0.040197, 	9557
83, 	0.039895, 	9675
84, 	0.039819, 	9788
85, 	0.039767, 	9906
86, 	0.039666, 	10019
87, 	0.039267, 	10138
88, 	0.039244, 	10255
89, 	0.038860, 	10370
90, 	0.038577, 	10482
91, 	0.038154, 	10596
92, 	0.038004, 	10710
93, 	0.038100, 	10824
94, 	0.037953, 	10936
95, 	0.037746, 	11052
96, 	0.037731, 	11168
97, 	0.037415, 	11280
98, 	0.037067, 	11396
99, 	0.036764, 	11513

==> src/fig/hpo-b/dewa-p-baseline-be13.txt <==
t, 	regret, 	communication
1, 	0.132677, 	1010
2, 	0.081011, 	1514
3, 	0.061269, 	2023
4, 	0.053768, 	2524
5, 	0.056567, 	3035
6, 	0.047139, 	3539
7, 	0.049053, 	4052
8, 	0.044470, 	4563
9, 	0.039736, 	5069
10, 	0.057208, 	5574
11, 	0.052924, 	6084
12, 	0.051218, 	6583
13, 	0.046527, 	7091
14, 	0.044175, 	7602
15, 	0.056248, 	8111
16, 	0.056782, 	8620
17, 	0.057253, 	9127
18, 	0.056042, 	9636
19, 	0.054653, 	10146
20, 	0.055088, 	10649
21, 	0.054290, 	11157
22, 	0.053533, 	11663
23, 	0.050988, 	12174
24, 	0.048573, 	12678
25, 	0.046630, 	13182
26, 	0.045507, 	13689
27, 	0.048259, 	14190
28, 	0.047826, 	14695
29, 	0.046591, 	15200
30, 	0.046273, 	15707
31, 	0.044780, 	16209
32, 	0.047153, 	16721
33, 	0.046082, 	17229
34, 	0.044581, 	17737
35, 	0.043307, 	18245
36, 	0.042845, 	18756
37, 	0.042635, 	19268
38, 	0.041813, 	19775
39, 	0.041008, 	20282
40, 	0.039824, 	20786
41, 	0.041742, 	21295
42, 	0.041129, 	21805
43, 	0.040718, 	22309
44, 	0.039783, 	22810
45, 	0.039170, 	23316
46, 	0.038512, 	23820
47, 	0.038056, 	24332
48, 	0.038387, 	24840
49, 	0.037711, 	25339
50, 	0.037225, 	25848
51, 	0.036758, 	26361
52, 	0.036152, 	26864
53, 	0.035880, 	27367
54, 	0.035313, 	27874
55, 	0.035111, 	28384
56, 	0.034752, 	28888
57, 	0.034349, 	29389
58, 	0.033988, 	29896
59, 	0.033612, 	30395
60, 	0.033271, 	30899
61, 	0.033013, 	31408
62, 	0.033076, 	31913
63, 	0.032711, 	32421
64, 	0.032200, 	32924
65, 	0.032268, 	33429
66, 	0.031779, 	33929
67, 	0.031850, 	34441
68, 	0.031673, 	34948
69, 	0.031683, 	35457
70, 	0.031791, 	35963
71, 	0.031895, 	36469
72, 	0.032060, 	36975
73, 	0.031799, 	37474
74, 	0.031369, 	37979
75, 	0.031454, 	38484
76, 	0.031221, 	38990
77, 	0.031305, 	39498
78, 	0.031277, 	40008
79, 	0.031249, 	40515
80, 	0.031222, 	41022
81, 	0.030998, 	41532
82, 	0.030779, 	42037
83, 	0.030445, 	42544
84, 	0.030082, 	43050
85, 	0.029787, 	43563
86, 	0.029504, 	44073
87, 	0.029415, 	44584
88, 	0.029434, 	45088
89, 	0.029103, 	45594
90, 	0.028930, 	46103
91, 	0.028813, 	46606
92, 	0.028500, 	47122
93, 	0.028269, 	47625
94, 	0.028172, 	48132
95, 	0.028370, 	48641
96, 	0.028147, 	49148
97, 	0.028054, 	49664
98, 	0.028138, 	50165
99, 	0.028188, 	50670

==> src/fig/hpo-b/dewa-p-be1.txt <==
t, 	regret, 	communication
1, 	0.026587, 	170
2, 	0.024512, 	255
3, 	0.113189, 	340
4, 	0.092708, 	426
5, 	0.079670, 	513
6, 	0.066391, 	598
7, 	0.078727, 	683
8, 	0.070711, 	768
9, 	0.079160, 	853
10, 	0.073800, 	938
11, 	0.067751, 	1023
12, 	0.062429, 	1108
13, 	0.059039, 	1194
14, 	0.055861, 	1279
15, 	0.054091, 	1364
16, 	0.051789, 	1449
17, 	0.050785, 	1535
18, 	0.049516, 	1620
19, 	0.049053, 	1705
20, 	0.048482, 	1790
21, 	0.046777, 	1875
22, 	0.046177, 	1960
23, 	0.045465, 	2045
24, 	0.044969, 	2131
25, 	0.042892, 	2216
26, 	0.048195, 	2302
27, 	0.046821, 	2387
28, 	0.045954, 	2472
29, 	0.044542, 	2557
30, 	0.043511, 	2642
31, 	0.042865, 	2727
32, 	0.041525, 	2812
33, 	0.040978, 	2897
34, 	0.043265, 	2982
35, 	0.042319, 	3067
36, 	0.045657, 	3152
37, 	0.045150, 	3237
38, 	0.043962, 	3322
39, 	0.043735, 	3407
40, 	0.042884, 	3492
41, 	0.042122, 	3577
42, 	0.040997, 	3662
43, 	0.040698, 	3747
44, 	0.040307, 	3833
45, 	0.041632, 	3918
46, 	0.041366, 	4003
47, 	0.041209, 	4089
48, 	0.041024, 	4174
49, 	0.040150, 	4260
50, 	0.039781, 	4345
51, 	0.039555, 	4430
52, 	0.039212, 	4515
53, 	0.038724, 	4600
54, 	0.038659, 	4685
55, 	0.037919, 	4770
56, 	0.037481, 	4855
57, 	0.036910, 	4940
58, 	0.037112, 	5025
59, 	0.036893, 	5110
60, 	0.036826, 	5195
61, 	0.036828, 	5280
62, 	0.036397, 	5365
63, 	0.036139, 	5450
64, 	0.035795, 	5535
65, 	0.035868, 	5620
66, 	0.035879, 	5705
67, 	0.035826, 	5790
68, 	0.035775, 	5875
69, 	0.035616, 	5960
70, 	0.035259, 	6045
71, 	0.035041, 	6130
72, 	0.034899, 	6215
73, 	0.035439, 	6300
74, 	0.035354, 	6385
75, 	0.035056, 	6471
76, 	0.034766, 	6556
77, 	0.034693, 	6641
78, 	0.034425, 	6726
79, 	0.034452, 	6811
80, 	0.034184, 	6896
81, 	0.034058, 	6981
82, 	0.033685, 	7066
83, 	0.033437, 	7151
84, 	0.033039, 	7236
85, 	0.033067, 	7321
86, 	0.033095, 	7406
87, 	0.032895, 	7491
88, 	0.032521, 	7576
89, 	0.032401, 	7661
90, 	0.032190, 	7746
91, 	0.032254, 	7831
92, 	0.032414, 	7917
93, 	0.032065, 	8003
94, 	0.032129, 	8088
95, 	0.032209, 	8174
96, 	0.032289, 	8259
97, 	0.032207, 	8344
98, 	0.032065, 	8429
99, 	0.031934, 	8514

==> src/fig/hpo-b/dewa-p-be13.txt <==
t, 	regret, 	communication
1, 	0.026587, 	178
2, 	0.024512, 	264
3, 	0.113189, 	350
4, 	0.092708, 	440
5, 	0.079670, 	529
6, 	0.068051, 	616
7, 	0.080149, 	704
8, 	0.071955, 	793
9, 	0.080267, 	879
10, 	0.074796, 	966
11, 	0.068656, 	1051
12, 	0.063258, 	1138
13, 	0.059805, 	1224
14, 	0.056572, 	1310
15, 	0.052800, 	1397
16, 	0.050579, 	1484
17, 	0.049646, 	1572
18, 	0.046888, 	1657
19, 	0.046563, 	1746
20, 	0.045829, 	1833
21, 	0.044249, 	1921
22, 	0.043764, 	2006
23, 	0.041861, 	2095
24, 	0.041516, 	2182
25, 	0.039577, 	2267
26, 	0.040284, 	2354
27, 	0.039203, 	2441
28, 	0.038609, 	2527
29, 	0.037450, 	2614
30, 	0.036656, 	2701
31, 	0.041328, 	2786
32, 	0.040036, 	2872
33, 	0.039534, 	2961
34, 	0.043351, 	3047
35, 	0.042403, 	3134
36, 	0.042694, 	3221
37, 	0.041541, 	3307
38, 	0.040447, 	3395
39, 	0.040310, 	3482
40, 	0.039544, 	3568
41, 	0.038864, 	3654
42, 	0.037817, 	3740
43, 	0.037592, 	3828
44, 	0.037271, 	3916
45, 	0.040114, 	4002
46, 	0.039242, 	4087
47, 	0.038772, 	4175
48, 	0.037964, 	4262
49, 	0.037152, 	4349
50, 	0.036975, 	4435
51, 	0.036804, 	4522
52, 	0.036514, 	4608
53, 	0.036847, 	4695
54, 	0.036768, 	4782
55, 	0.036372, 	4868
56, 	0.035961, 	4955
57, 	0.035418, 	5043
58, 	0.035645, 	5128
59, 	0.035451, 	5215
60, 	0.035409, 	5302
61, 	0.035433, 	5388
62, 	0.035025, 	5474
63, 	0.034972, 	5560
64, 	0.034646, 	5646
65, 	0.034737, 	5732
66, 	0.034764, 	5819
67, 	0.034728, 	5906
68, 	0.035768, 	5992
69, 	0.035449, 	6081
70, 	0.034943, 	6167
71, 	0.034730, 	6253
72, 	0.034592, 	6342
73, 	0.035136, 	6427
74, 	0.035055, 	6513
75, 	0.034761, 	6600
76, 	0.034475, 	6685
77, 	0.034406, 	6770
78, 	0.034141, 	6857
79, 	0.033709, 	6943
80, 	0.033451, 	7028
81, 	0.033208, 	7115
82, 	0.032845, 	7201
83, 	0.032607, 	7287
84, 	0.032255, 	7373
85, 	0.032292, 	7459
86, 	0.032365, 	7549
87, 	0.032400, 	7635
88, 	0.032089, 	7721
89, 	0.031779, 	7807
90, 	0.031576, 	7892
91, 	0.031666, 	7978
92, 	0.031832, 	8064
93, 	0.031490, 	8150
94, 	0.031559, 	8235
95, 	0.031646, 	8322
96, 	0.031316, 	8409
97, 	0.031245, 	8494
98, 	0.031112, 	8580
99, 	0.030991, 	8666

==> src/fig/hpo-b/ewa-m.txt <==
t, 	regret, 	communication
1, 	0.064251, 	476
2, 	0.050123, 	714
3, 	0.033484, 	952
4, 	0.027546, 	1190
5, 	0.032457, 	1428
6, 	0.027561, 	1666
7, 	0.025719, 	1904
8, 	0.022889, 	2142
9, 	0.021443, 	2380
10, 	0.019504, 	2618
11, 	0.017870, 	2856
12, 	0.016509, 	3094
13, 	0.015545, 	3332
14, 	0.015131, 	3570
15, 	0.014197, 	3808
16, 	0.013919, 	4046
17, 	0.013648, 	4284
18, 	0.013111, 	4522
19, 	0.012911, 	4760
20, 	0.012608, 	4998
21, 	0.013343, 	5236
22, 	0.012994, 	5474
23, 	0.012727, 	5712
24, 	0.012339, 	5950
25, 	0.011845, 	6188
26, 	0.011414, 	6426
27, 	0.010991, 	6664
28, 	0.012206, 	6902
29, 	0.011785, 	7140
30, 	0.011756, 	7378
31, 	0.011540, 	7616
32, 	0.011206, 	7854
33, 	0.010970, 	8092
34, 	0.010655, 	8330
35, 	0.010495, 	8568
36, 	0.010352, 	8806
37, 	0.010089, 	9044
38, 	0.009824, 	9282
39, 	0.009594, 	9520
40, 	0.009520, 	9758
41, 	0.009372, 	9996
42, 	0.009268, 	10234
43, 	0.009170, 	10472
44, 	0.008943, 	10710
45, 	0.008832, 	10948
46, 	0.008727, 	11186
47, 	0.008690, 	11424
48, 	0.008647, 	11662
49, 	0.008484, 	11900
50, 	0.008382, 	12138
51, 	0.008223, 	12376
52, 	0.008131, 	12614
53, 	0.008444, 	12852
54, 	0.009150, 	13090
55, 	0.009462, 	13328
56, 	0.009337, 	13566
57, 	0.009260, 	13804
58, 	0.009100, 	14042
59, 	0.008983, 	14280
60, 	0.009610, 	14518
61, 	0.009542, 	14756
62, 	0.009448, 	14994
63, 	0.010044, 	15232
64, 	0.009943, 	15470
65, 	0.009819, 	15708
66, 	0.009714, 	15946
67, 	0.009699, 	16184
68, 	0.009636, 	16422
69, 	0.009539, 	16660
70, 	0.009420, 	16898
71, 	0.009324, 	17136
72, 	0.009195, 	17374
73, 	0.009069, 	17612
74, 	0.008982, 	17850
75, 	0.008887, 	18088
76, 	0.008801, 	18326
77, 	0.008765, 	18564
78, 	0.008674, 	18802
79, 	0.008654, 	19040
80, 	0.008634, 	19278
81, 	0.008573, 	19516
82, 	0.008468, 	19754
83, 	0.008933, 	19992
84, 	0.008892, 	20230
85, 	0.008814, 	20468
86, 	0.008733, 	20706
87, 	0.008664, 	20944
88, 	0.008586, 	21182
89, 	0.008557, 	21420
90, 	0.008475, 	21658
91, 	0.008899, 	21896
92, 	0.008821, 	22134
93, 	0.008726, 	22372
94, 	0.008652, 	22610
95, 	0.008589, 	22848
96, 	0.008538, 	23086
97, 	0.008468, 	23324
98, 	0.008399, 	23562
99, 	0.008306, 	23800

==> src/fig/hpo-b/ewa.txt <==
t, 	regret, 	communication
1, 	0.085479, 	468
2, 	0.100850, 	702
3, 	0.076854, 	936
4, 	0.061157, 	1170
5, 	0.066710, 	1404
6, 	0.055591, 	1638
7, 	0.049420, 	1872
8, 	0.043242, 	2106
9, 	0.041500, 	2340
10, 	0.039328, 	2574
11, 	0.037392, 	2808
12, 	0.036196, 	3042
13, 	0.033034, 	3276
14, 	0.031030, 	3510
15, 	0.028635, 	3744
16, 	0.029703, 	3978
17, 	0.028971, 	4212
18, 	0.027349, 	4446
19, 	0.029038, 	4680
20, 	0.029468, 	4914
21, 	0.029890, 	5148
22, 	0.030205, 	5382
23, 	0.030188, 	5616
24, 	0.029285, 	5850
25, 	0.029457, 	6084
26, 	0.028324, 	6318
27, 	0.027787, 	6552
28, 	0.031073, 	6786
29, 	0.029831, 	7020
30, 	0.030072, 	7254
31, 	0.029577, 	7488
32, 	0.028661, 	7722
33, 	0.028129, 	7956
34, 	0.028086, 	8190
35, 	0.027704, 	8424
36, 	0.027675, 	8658
37, 	0.026941, 	8892
38, 	0.026628, 	9126
39, 	0.025958, 	9360
40, 	0.025552, 	9594
41, 	0.025195, 	9828
42, 	0.025189, 	10062
43, 	0.024975, 	10296
44, 	0.024274, 	10530
45, 	0.024569, 	10764
46, 	0.024851, 	10998
47, 	0.024687, 	11232
48, 	0.024446, 	11466
49, 	0.023947, 	11700
50, 	0.023736, 	11934
51, 	0.023909, 	12168
52, 	0.023707, 	12402
53, 	0.023778, 	12636
54, 	0.025170, 	12870
55, 	0.025213, 	13104
56, 	0.024851, 	13338
57, 	0.024650, 	13572
58, 	0.024190, 	13806
59, 	0.023780, 	14040
60, 	0.025055, 	14274
61, 	0.024957, 	14508
62, 	0.025196, 	14742
63, 	0.026457, 	14976
64, 	0.026432, 	15210
65, 	0.026242, 	15444
66, 	0.026005, 	15678
67, 	0.026374, 	15912
68, 	0.026178, 	16146
69, 	0.025952, 	16380
70, 	0.025644, 	16614
71, 	0.025283, 	16848
72, 	0.024993, 	17082
73, 	0.024699, 	17316
74, 	0.024365, 	17550
75, 	0.024543, 	17784
76, 	0.024701, 	18018
77, 	0.024932, 	18252
78, 	0.024651, 	18486
79, 	0.024531, 	18720
80, 	0.024414, 	18954
81, 	0.024526, 	19188
82, 	0.024412, 	19422
83, 	0.026030, 	19656
84, 	0.025875, 	19890
85, 	0.025571, 	20124
86, 	0.025456, 	20358
87, 	0.025164, 	20592
88, 	0.025056, 	20826
89, 	0.025274, 	21060
90, 	0.025072, 	21294
91, 	0.025570, 	21528
92, 	0.025374, 	21762
93, 	0.025177, 	21996
94, 	0.024945, 	22230
95, 	0.024683, 	22464
96, 	0.024804, 	22698
97, 	0.024582, 	22932
98, 	0.024365, 	23166
99, 	0.024111, 	23400

==> src/fig/hpo-b/exp3-m.txt <==
t, 	regret, 	communication
1, 	0.064251, 	68
2, 	0.050123, 	102
3, 	0.033484, 	136
4, 	0.027546, 	170
5, 	0.032457, 	204
6, 	0.027561, 	238
7, 	0.025719, 	272
8, 	0.022889, 	306
9, 	0.021443, 	340
10, 	0.019504, 	374
11, 	0.017870, 	408
12, 	0.016509, 	442
13, 	0.015545, 	476
14, 	0.014434, 	510
15, 	0.013547, 	544
16, 	0.013309, 	578
17, 	0.013075, 	612
18, 	0.012569, 	646
19, 	0.012398, 	680
20, 	0.012121, 	714
21, 	0.011813, 	748
22, 	0.011533, 	782
23, 	0.011330, 	816
24, 	0.011000, 	850
25, 	0.010560, 	884
26, 	0.010178, 	918
27, 	0.009801, 	952
28, 	0.011059, 	986
29, 	0.010677, 	1020
30, 	0.010686, 	1054
31, 	0.010503, 	1088
32, 	0.010202, 	1122
33, 	0.009997, 	1156
34, 	0.009711, 	1190
35, 	0.009577, 	1224
36, 	0.009460, 	1258
37, 	0.009221, 	1292
38, 	0.008978, 	1326
39, 	0.008770, 	1360
40, 	0.008637, 	1394
41, 	0.008509, 	1428
42, 	0.008427, 	1462
43, 	0.008348, 	1496
44, 	0.008139, 	1530
45, 	0.008047, 	1564
46, 	0.007958, 	1598
47, 	0.007938, 	1632
48, 	0.007844, 	1666
49, 	0.007696, 	1700
50, 	0.007611, 	1734
51, 	0.007467, 	1768
52, 	0.007389, 	1802
53, 	0.007716, 	1836
54, 	0.008436, 	1870
55, 	0.008761, 	1904
56, 	0.008648, 	1938
57, 	0.008583, 	1972
58, 	0.008435, 	2006
59, 	0.008330, 	2040
60, 	0.008967, 	2074
61, 	0.008909, 	2108
62, 	0.008826, 	2142
63, 	0.009432, 	2176
64, 	0.009303, 	2210
65, 	0.009215, 	2244
66, 	0.009120, 	2278
67, 	0.009065, 	2312
68, 	0.009012, 	2346
69, 	0.008923, 	2380
70, 	0.008796, 	2414
71, 	0.008710, 	2448
72, 	0.008589, 	2482
73, 	0.008471, 	2516
74, 	0.008393, 	2550
75, 	0.008305, 	2584
76, 	0.008226, 	2618
77, 	0.008190, 	2652
78, 	0.008108, 	2686
79, 	0.008095, 	2720
80, 	0.008140, 	2754
81, 	0.008085, 	2788
82, 	0.008072, 	2822
83, 	0.008048, 	2856
84, 	0.008017, 	2890
85, 	0.007954, 	2924
86, 	0.007883, 	2958
87, 	0.007823, 	2992
88, 	0.007755, 	3026
89, 	0.007735, 	3060
90, 	0.007649, 	3094
91, 	0.008082, 	3128
92, 	0.008013, 	3162
93, 	0.007927, 	3196
94, 	0.007861, 	3230
95, 	0.007807, 	3264
96, 	0.007763, 	3298
97, 	0.007701, 	3332
98, 	0.007641, 	3366
99, 	0.007555, 	3400

==> src/fig/hpo-b/exp3.txt <==
t, 	regret, 	communication
1, 	0.085479, 	68
2, 	0.100850, 	102
3, 	0.076854, 	136
4, 	0.061157, 	170
5, 	0.066710, 	204
6, 	0.055591, 	238
7, 	0.049420, 	272
8, 	0.043242, 	306
9, 	0.041500, 	340
10, 	0.039328, 	374
11, 	0.037392, 	408
12, 	0.036196, 	442
13, 	0.033034, 	476
14, 	0.033592, 	510
15, 	0.031026, 	544
16, 	0.031944, 	578
17, 	0.031081, 	612
18, 	0.029341, 	646
19, 	0.030925, 	680
20, 	0.031261, 	714
21, 	0.031598, 	748
22, 	0.031836, 	782
23, 	0.032088, 	816
24, 	0.031106, 	850
25, 	0.029583, 	884
26, 	0.028445, 	918
27, 	0.027904, 	952
28, 	0.033385, 	986
29, 	0.032063, 	1020
30, 	0.032229, 	1054
31, 	0.031947, 	1088
32, 	0.030956, 	1122
33, 	0.030355, 	1156
34, 	0.030246, 	1190
35, 	0.030052, 	1224
36, 	0.030184, 	1258
37, 	0.029369, 	1292
38, 	0.029220, 	1326
39, 	0.028485, 	1360
40, 	0.028015, 	1394
41, 	0.027598, 	1428
42, 	0.027535, 	1462
43, 	0.027441, 	1496
44, 	0.026684, 	1530
45, 	0.026378, 	1564
46, 	0.026085, 	1598
47, 	0.026254, 	1632
48, 	0.025980, 	1666
49, 	0.025450, 	1700
50, 	0.025208, 	1734
51, 	0.025353, 	1768
52, 	0.025123, 	1802
53, 	0.026516, 	1836
54, 	0.029157, 	1870
55, 	0.030426, 	1904
56, 	0.029972, 	1938
57, 	0.029681, 	1972
58, 	0.029427, 	2006
59, 	0.028928, 	2040
60, 	0.031043, 	2074
61, 	0.030847, 	2108
62, 	0.030991, 	2142
63, 	0.033041, 	2176
64, 	0.032594, 	2210
65, 	0.032474, 	2244
66, 	0.032143, 	2278
67, 	0.031858, 	2312
68, 	0.031581, 	2346
69, 	0.031278, 	2380
70, 	0.031114, 	2414
71, 	0.030676, 	2448
72, 	0.030474, 	2482
73, 	0.030456, 	2516
74, 	0.030044, 	2550
75, 	0.029827, 	2584
76, 	0.029916, 	2618
77, 	0.029697, 	2652
78, 	0.029355, 	2686
79, 	0.029352, 	2720
80, 	0.029906, 	2754
81, 	0.029950, 	2788
82, 	0.029940, 	2822
83, 	0.030090, 	2856
84, 	0.029887, 	2890
85, 	0.029536, 	2924
86, 	0.029375, 	2958
87, 	0.029038, 	2992
88, 	0.028886, 	3026
89, 	0.029061, 	3060
90, 	0.028950, 	3094
91, 	0.030425, 	3128
92, 	0.030177, 	3162
93, 	0.030058, 	3196
94, 	0.029773, 	3230
95, 	0.029460, 	3264
96, 	0.029531, 	3298
97, 	0.029261, 	3332
98, 	0.028997, 	3366
99, 	0.028696, 	3400

==> src/fig/ours/gaussian-dewa-be1.txt <==
t, 	regret, 	communication
99, 	0.166244, 	5053
199, 	0.153769, 	10109
299, 	0.154945, 	15154
399, 	0.154061, 	20202
499, 	0.152794, 	25235
599, 	0.150937, 	30289
699, 	0.149877, 	35338
799, 	0.149441, 	40396
899, 	0.149168, 	45455
999, 	0.150021, 	50516
1099, 	0.149562, 	55564
1199, 	0.148950, 	60624
1299, 	0.148762, 	65681
1399, 	0.149432, 	70743
1499, 	0.150283, 	75798
1599, 	0.149989, 	80834
1699, 	0.149560, 	85892
1799, 	0.150084, 	90955
1899, 	0.150187, 	96013
1999, 	0.150609, 	101061
2099, 	0.151149, 	106136
2199, 	0.152019, 	111201
2299, 	0.152332, 	116255
2399, 	0.152272, 	121316
2499, 	0.152389, 	126369
2599, 	0.152495, 	131444
2699, 	0.152575, 	136499
2799, 	0.152512, 	141567
2899, 	0.152350, 	146635
2999, 	0.152335, 	151699
3099, 	0.151967, 	156756
3199, 	0.152094, 	161812
3299, 	0.152007, 	166866
3399, 	0.152031, 	171919
3499, 	0.151840, 	176967
3599, 	0.151730, 	182022
3699, 	0.151888, 	187069
3799, 	0.151833, 	192122
3899, 	0.151822, 	197175
3999, 	0.151983, 	202223
4099, 	0.151698, 	207268
4199, 	0.151654, 	212318
4299, 	0.151934, 	217366
4399, 	0.152068, 	222418
4499, 	0.152108, 	227468
4599, 	0.152083, 	232527
4699, 	0.152292, 	237567
4799, 	0.151909, 	242633
4899, 	0.151588, 	247672
4999, 	0.151313, 	252741
5099, 	0.151246, 	257791
5199, 	0.151122, 	262847
5299, 	0.151271, 	267887
5399, 	0.151265, 	272949
5499, 	0.151403, 	277993
5599, 	0.151357, 	283040
5699, 	0.151351, 	288090
5799, 	0.151307, 	293150
5899, 	0.151289, 	298206
5999, 	0.151311, 	303265
6099, 	0.151442, 	308321
6199, 	0.151508, 	313377
6299, 	0.151461, 	318423
6399, 	0.151385, 	323468
6499, 	0.151295, 	328522
6599, 	0.149503, 	333576
6699, 	0.147271, 	338627
6799, 	0.145105, 	343669
6899, 	0.143002, 	348722
6999, 	0.140959, 	353793
7099, 	0.138973, 	358842
7199, 	0.137424, 	363889
7299, 	0.136905, 	368937
7399, 	0.136518, 	373992
7499, 	0.135542, 	379050
7599, 	0.134847, 	384109
7699, 	0.134226, 	389154
7799, 	0.133418, 	394214
7899, 	0.131834, 	399274
7999, 	0.130186, 	404334
8099, 	0.128578, 	409388
8199, 	0.127010, 	414449
8299, 	0.125480, 	419494
8399, 	0.123986, 	424551
8499, 	0.122527, 	429595
8599, 	0.121102, 	434647
8699, 	0.119710, 	439701
8799, 	0.118349, 	444757
8899, 	0.117019, 	449806
8999, 	0.115719, 	454848
9099, 	0.114447, 	459909
9199, 	0.113203, 	464964
9299, 	0.111986, 	470014
9399, 	0.110794, 	475072
9499, 	0.109997, 	480123
9599, 	0.109634, 	485182
9699, 	0.109223, 	490235
9799, 	0.108108, 	495278
9899, 	0.107460, 	500316
9999, 	0.106386, 	505364
10099, 	0.106402, 	510420
10199, 	0.106829, 	515465
10299, 	0.107200, 	520521
10399, 	0.107719, 	525579
10499, 	0.108163, 	530630
10599, 	0.108642, 	535683
10699, 	0.109127, 	540747
10799, 	0.109486, 	545803
10899, 	0.109850, 	550854
10999, 	0.110179, 	555905
11099, 	0.110492, 	560966
11199, 	0.110946, 	566016
11299, 	0.111415, 	571064
11399, 	0.111729, 	576121
11499, 	0.112163, 	581184
11599, 	0.112524, 	586240
11699, 	0.112741, 	591298
11799, 	0.113135, 	596360
11899, 	0.113385, 	601405
11999, 	0.113711, 	606462
12099, 	0.113943, 	611508
12199, 	0.114125, 	616559
12299, 	0.114501, 	621616
12399, 	0.114786, 	626684
12499, 	0.115061, 	631726
12599, 	0.115394, 	636785
12699, 	0.115782, 	641833
12799, 	0.116044, 	646873
12899, 	0.116309, 	651930
12999, 	0.116508, 	656977
13099, 	0.116666, 	662032
13199, 	0.116510, 	667090
13299, 	0.116212, 	672152
13399, 	0.116584, 	677212
13499, 	0.116747, 	682258
13599, 	0.117048, 	687312
13699, 	0.117364, 	692362
13799, 	0.117606, 	697405
13899, 	0.117785, 	702464
13999, 	0.118035, 	707513
14099, 	0.118254, 	712575
14199, 	0.118507, 	717620
14299, 	0.118680, 	722662
14399, 	0.118951, 	727718
14499, 	0.119178, 	732773
14599, 	0.119476, 	737826
14699, 	0.119738, 	742879
14799, 	0.120092, 	747938
14899, 	0.120268, 	752984
14999, 	0.120411, 	758031
15099, 	0.120573, 	763084
15199, 	0.120840, 	768135
15299, 	0.121130, 	773186
15399, 	0.121252, 	778244
15499, 	0.121445, 	783304
15599, 	0.121645, 	788357
15699, 	0.121823, 	793414
15799, 	0.122070, 	798466
15899, 	0.122333, 	803496
15999, 	0.122507, 	808562
16099, 	0.122682, 	813620
16199, 	0.122919, 	818677
16299, 	0.123119, 	823729
16399, 	0.123290, 	828788
16499, 	0.123450, 	833839
16599, 	0.123640, 	838890
16699, 	0.123832, 	843951
16799, 	0.123904, 	849001
16899, 	0.124054, 	854059
16999, 	0.124258, 	859117
17099, 	0.124394, 	864181
17199, 	0.124497, 	869246
17299, 	0.124682, 	874307
17399, 	0.124848, 	879365
17499, 	0.124987, 	884423
17599, 	0.125122, 	889481
17699, 	0.125269, 	894522
17799, 	0.125289, 	899571
17899, 	0.125440, 	904620
17999, 	0.125528, 	909664
18099, 	0.125725, 	914720
18199, 	0.125855, 	919781
18299, 	0.126011, 	924832
18399, 	0.126151, 	929897
18499, 	0.126281, 	934949
18599, 	0.126402, 	939998
18699, 	0.126592, 	945039
18799, 	0.126688, 	950102
18899, 	0.126839, 	955163
18999, 	0.126922, 	960204
19099, 	0.127024, 	965260
19199, 	0.127172, 	970308
19299, 	0.127325, 	975369
19399, 	0.127527, 	980413
19499, 	0.127675, 	985465
19599, 	0.127790, 	990519
19699, 	0.127900, 	995582
19799, 	0.127934, 	1000638
19899, 	0.128069, 	1005686
19999, 	0.128125, 	1010735
20099, 	0.128195, 	1015780
20199, 	0.128297, 	1020840
20299, 	0.128338, 	1025890
20399, 	0.128384, 	1030962
20499, 	0.128213, 	1036029
20599, 	0.127590, 	1041080
20699, 	0.127333, 	1046142
20799, 	0.127058, 	1051186
20899, 	0.126741, 	1056245
20999, 	0.126733, 	1061290
21099, 	0.126914, 	1066338
21199, 	0.127035, 	1071381
21299, 	0.126833, 	1076434
21399, 	0.126657, 	1081488
21499, 	0.126343, 	1086551
21599, 	0.125758, 	1091603
21699, 	0.125178, 	1096651
21799, 	0.124735, 	1101700
21899, 	0.124819, 	1106765
21999, 	0.124995, 	1111819
22099, 	0.124560, 	1116882
22199, 	0.124205, 	1121943
22299, 	0.124035, 	1126995
22399, 	0.123495, 	1132050
22499, 	0.122946, 	1137093
22599, 	0.122402, 	1142152
22699, 	0.121863, 	1147207
22799, 	0.121328, 	1152264
22899, 	0.120798, 	1157319
22999, 	0.120273, 	1162373
23099, 	0.119752, 	1167427
23199, 	0.119236, 	1172469
23299, 	0.118724, 	1177517
23399, 	0.118217, 	1182560
23499, 	0.117714, 	1187620
23599, 	0.117215, 	1192670
23699, 	0.116721, 	1197723
23799, 	0.116230, 	1202772
23899, 	0.115744, 	1207827
23999, 	0.115262, 	1212873
24099, 	0.114783, 	1217927
24199, 	0.114309, 	1222969
24299, 	0.113838, 	1228028
24399, 	0.113372, 	1233091
24499, 	0.112909, 	1238129
24599, 	0.112450, 	1243190
24699, 	0.111995, 	1248242
24799, 	0.111543, 	1253295
24899, 	0.111095, 	1258339
24999, 	0.110651, 	1263391
25099, 	0.110210, 	1268447
25199, 	0.109773, 	1273500
25299, 	0.109339, 	1278558
25399, 	0.108908, 	1283609
25499, 	0.108481, 	1288660
25599, 	0.108057, 	1293709
25699, 	0.107637, 	1298764
25799, 	0.107220, 	1303809
25899, 	0.106806, 	1308857
25999, 	0.106395, 	1313915
26099, 	0.105987, 	1318980
26199, 	0.105583, 	1324024
26299, 	0.105181, 	1329076
26399, 	0.104783, 	1334134
26499, 	0.104387, 	1339186
26599, 	0.103995, 	1344243
26699, 	0.103605, 	1349289
26799, 	0.103219, 	1354348
26899, 	0.102835, 	1359405
26999, 	0.102454, 	1364448
27099, 	0.102076, 	1369498
27199, 	0.101701, 	1374549
27299, 	0.101328, 	1379607
27399, 	0.100958, 	1384670
27499, 	0.100591, 	1389724
27599, 	0.100227, 	1394780
27699, 	0.099865, 	1399844
27799, 	0.099506, 	1404906
27899, 	0.099149, 	1409966
27999, 	0.098795, 	1415014
28099, 	0.098443, 	1420053
28199, 	0.098094, 	1425108
28299, 	0.097748, 	1430164
28399, 	0.097403, 	1435219
28499, 	0.097062, 	1440265
28599, 	0.096722, 	1445315
28699, 	0.096385, 	1450367
28799, 	0.096051, 	1455430
28899, 	0.095718, 	1460479
28999, 	0.095388, 	1465536
29099, 	0.095060, 	1470591
29199, 	0.094735, 	1475645
29299, 	0.094411, 	1480694
29399, 	0.094090, 	1485756
29499, 	0.093771, 	1490811
29599, 	0.093455, 	1495869
29699, 	0.093140, 	1500921
29799, 	0.092827, 	1505966
29899, 	0.092517, 	1511019
29999, 	0.092208, 	1516075
30099, 	0.091902, 	1521126
30199, 	0.091598, 	1526177
30299, 	0.091295, 	1531229
30399, 	0.090995, 	1536270
30499, 	0.090697, 	1541323
30599, 	0.090400, 	1546385
30699, 	0.090106, 	1551436
30799, 	0.089813, 	1556479
30899, 	0.089523, 	1561540
30999, 	0.089234, 	1566593
31099, 	0.088947, 	1571653
31199, 	0.088662, 	1576705
31299, 	0.088379, 	1581762
31399, 	0.088097, 	1586817
31499, 	0.087817, 	1591869
31599, 	0.087540, 	1596927
31699, 	0.087263, 	1601983
31799, 	0.086989, 	1607036
31899, 	0.086716, 	1612085
31999, 	0.086445, 	1617121
32099, 	0.086176, 	1622180
32199, 	0.085908, 	1627230
32299, 	0.085642, 	1632283
32399, 	0.085378, 	1637334
32499, 	0.085115, 	1642395
32599, 	0.084854, 	1647453
32699, 	0.084595, 	1652507
32799, 	0.084337, 	1657554
32899, 	0.084080, 	1662599
32999, 	0.083826, 	1667632
33099, 	0.083572, 	1672672
33199, 	0.083321, 	1677727
33299, 	0.083070, 	1682775
33399, 	0.082822, 	1687824
33499, 	0.082574, 	1692880
33599, 	0.082329, 	1697927
33699, 	0.082084, 	1702988
33799, 	0.081842, 	1708051
33899, 	0.081600, 	1713105
33999, 	0.081360, 	1718158
34099, 	0.081121, 	1723212
34199, 	0.080884, 	1728267
34299, 	0.080648, 	1733319
34399, 	0.080414, 	1738376
34499, 	0.080181, 	1743434
34599, 	0.079949, 	1748494
34699, 	0.079719, 	1753537
34799, 	0.079490, 	1758590
34899, 	0.079262, 	1763649
34999, 	0.079035, 	1768708
35099, 	0.078810, 	1773765
35199, 	0.078586, 	1778820
35299, 	0.078364, 	1783875
35399, 	0.078142, 	1788925
35499, 	0.077922, 	1793994
35599, 	0.077703, 	1799051
35699, 	0.077486, 	1804090
35799, 	0.077269, 	1809150
35899, 	0.077054, 	1814219
35999, 	0.076840, 	1819264
36099, 	0.076627, 	1824307
36199, 	0.076415, 	1829366
36299, 	0.076205, 	1834402
36399, 	0.075996, 	1839448
36499, 	0.075787, 	1844489
36599, 	0.075580, 	1849542
36699, 	0.075374, 	1854611
36799, 	0.075169, 	1859668
36899, 	0.074966, 	1864717
36999, 	0.074763, 	1869771
37099, 	0.074562, 	1874821
37199, 	0.074361, 	1879884
37299, 	0.074162, 	1884943
37399, 	0.073964, 	1890009
37499, 	0.073766, 	1895055
37599, 	0.073570, 	1900117
37699, 	0.073375, 	1905160
37799, 	0.073181, 	1910196
37899, 	0.072988, 	1915261
37999, 	0.072796, 	1920319
38099, 	0.072605, 	1925381
38199, 	0.072414, 	1930442
38299, 	0.072225, 	1935490
38399, 	0.072037, 	1940537
38499, 	0.071850, 	1945592
38599, 	0.071664, 	1950646
38699, 	0.071479, 	1955710
38799, 	0.071295, 	1960762
38899, 	0.071111, 	1965816
38999, 	0.070929, 	1970866
39099, 	0.070748, 	1975934
39199, 	0.070567, 	1980990
39299, 	0.070388, 	1986051
39399, 	0.070209, 	1991106
39499, 	0.070031, 	1996166
39599, 	0.069854, 	2001223
39699, 	0.069678, 	2006272
39799, 	0.069503, 	2011315
39899, 	0.069329, 	2016377
39999, 	0.069156, 	2021432
40099, 	0.068983, 	2026475
40199, 	0.068812, 	2031523
40299, 	0.068641, 	2036585
40399, 	0.068471, 	2041627
40499, 	0.068302, 	2046675
40599, 	0.068134, 	2051732
40699, 	0.067966, 	2056784
40799, 	0.067800, 	2061845
40899, 	0.067634, 	2066896
40999, 	0.067469, 	2071939
41099, 	0.067305, 	2076991
41199, 	0.067141, 	2082049
41299, 	0.066979, 	2087107
41399, 	0.066817, 	2092159
41499, 	0.066656, 	2097207
41599, 	0.066496, 	2102260
41699, 	0.066336, 	2107313
41799, 	0.066178, 	2112385
41899, 	0.066020, 	2117428
41999, 	0.065863, 	2122470
42099, 	0.065706, 	2127533
42199, 	0.065550, 	2132588
42299, 	0.065395, 	2137631
42399, 	0.065241, 	2142672
42499, 	0.065088, 	2147721
42599, 	0.064935, 	2152769
42699, 	0.064783, 	2157821
42799, 	0.064631, 	2162889
42899, 	0.064481, 	2167954
42999, 	0.064331, 	2173002
43099, 	0.064182, 	2178052
43199, 	0.064033, 	2183100
43299, 	0.063885, 	2188158
43399, 	0.063738, 	2193207
43499, 	0.063591, 	2198268
43599, 	0.063446, 	2203324
43699, 	0.063300, 	2208374
43799, 	0.063156, 	2213437
43899, 	0.063012, 	2218493
43999, 	0.062869, 	2223548
44099, 	0.062726, 	2228609
44199, 	0.062584, 	2233661
44299, 	0.062443, 	2238706
44399, 	0.062302, 	2243746
44499, 	0.062162, 	2248808
44599, 	0.062023, 	2253872
44699, 	0.061884, 	2258921
44799, 	0.061746, 	2263974
44899, 	0.061609, 	2269035
44999, 	0.061472, 	2274089
45099, 	0.061335, 	2279138
45199, 	0.061200, 	2284180
45299, 	0.061065, 	2289229
45399, 	0.060930, 	2294283
45499, 	0.060796, 	2299336
45599, 	0.060663, 	2304388
45699, 	0.060530, 	2309435
45799, 	0.060398, 	2314490
45899, 	0.060266, 	2319538
45999, 	0.060135, 	2324581
46099, 	0.060005, 	2329637
46199, 	0.059875, 	2334700
46299, 	0.059746, 	2339761
46399, 	0.059617, 	2344819
46499, 	0.059489, 	2349870
46599, 	0.059361, 	2354923
46699, 	0.059234, 	2359968
46799, 	0.059107, 	2365028
46899, 	0.058981, 	2370081
46999, 	0.058856, 	2375131
47099, 	0.058731, 	2380190
47199, 	0.058606, 	2385236
47299, 	0.058482, 	2390277
47399, 	0.058359, 	2395341
47499, 	0.058236, 	2400389
47599, 	0.058114, 	2405444
47699, 	0.057992, 	2410500
47799, 	0.057871, 	2415557
47899, 	0.057750, 	2420604
47999, 	0.057630, 	2425655
48099, 	0.057510, 	2430712
48199, 	0.057390, 	2435767
48299, 	0.057272, 	2440816
48399, 	0.057153, 	2445870
48499, 	0.057035, 	2450927
48599, 	0.056918, 	2455971
48699, 	0.056801, 	2461028
48799, 	0.056685, 	2466088
48899, 	0.056569, 	2471136
48999, 	0.056453, 	2476191
49099, 	0.056338, 	2481252
49199, 	0.056224, 	2486305
49299, 	0.056110, 	2491348
49399, 	0.055996, 	2496402
49499, 	0.055883, 	2501461
49599, 	0.055771, 	2506511
49699, 	0.055658, 	2511565
49799, 	0.055547, 	2516629
49899, 	0.055435, 	2521685
49999, 	0.055324, 	2526731
50099, 	0.055214, 	2531785
50199, 	0.055104, 	2536840
50299, 	0.054994, 	2541892
50399, 	0.054885, 	2546947
50499, 	0.054777, 	2552001
50599, 	0.054668, 	2557041
50699, 	0.054560, 	2562095
50799, 	0.054453, 	2567142
50899, 	0.054346, 	2572203
50999, 	0.054240, 	2577256
51099, 	0.054133, 	2582308
51199, 	0.054028, 	2587358
51299, 	0.053922, 	2592418
51399, 	0.053817, 	2597484
51499, 	0.053713, 	2602534
51599, 	0.053609, 	2607598
51699, 	0.053505, 	2612653
51799, 	0.053402, 	2617700
51899, 	0.053299, 	2622754
51999, 	0.053196, 	2627809
52099, 	0.053094, 	2632855
52199, 	0.052993, 	2637911
52299, 	0.052891, 	2642968
52399, 	0.052790, 	2648021
52499, 	0.052690, 	2653070
52599, 	0.052590, 	2658123
52699, 	0.052490, 	2663184
52799, 	0.052390, 	2668246
52899, 	0.052291, 	2673314
52999, 	0.052193, 	2678375
53099, 	0.052094, 	2683423
53199, 	0.051996, 	2688466
53299, 	0.051899, 	2693529
53399, 	0.051802, 	2698584
53499, 	0.051705, 	2703650
53599, 	0.051608, 	2708703
53699, 	0.051512, 	2713754
53799, 	0.051417, 	2718798
53899, 	0.051321, 	2723857
53999, 	0.051226, 	2728901
54099, 	0.051131, 	2733942
54199, 	0.051037, 	2739008
54299, 	0.050943, 	2744075
54399, 	0.050849, 	2749151
54499, 	0.050756, 	2754196
54599, 	0.050663, 	2759246
54699, 	0.050571, 	2764294
54799, 	0.050478, 	2769347
54899, 	0.050386, 	2774409
54999, 	0.050295, 	2779459
55099, 	0.050203, 	2784529
55199, 	0.050113, 	2789573
55299, 	0.050022, 	2794637
55399, 	0.049932, 	2799684
55499, 	0.049842, 	2804745
55599, 	0.049752, 	2809796
55699, 	0.049663, 	2814844
55799, 	0.049574, 	2819903
55899, 	0.049485, 	2824971
55999, 	0.049397, 	2830023
56099, 	0.049309, 	2835075
56199, 	0.049221, 	2840133
56299, 	0.049133, 	2845200
56399, 	0.049046, 	2850262
56499, 	0.048959, 	2855304
56599, 	0.048873, 	2860362
56699, 	0.048787, 	2865413
56799, 	0.048701, 	2870464
56899, 	0.048615, 	2875520
56999, 	0.048530, 	2880579
57099, 	0.048445, 	2885644
57199, 	0.048360, 	2890701
57299, 	0.048276, 	2895749
57399, 	0.048192, 	2900798
57499, 	0.048108, 	2905847
57599, 	0.048024, 	2910905
57699, 	0.047941, 	2915949
57799, 	0.047858, 	2920997
57899, 	0.047776, 	2926054
57999, 	0.047693, 	2931102
58099, 	0.047611, 	2936158
58199, 	0.047529, 	2941210
58299, 	0.047448, 	2946255
58399, 	0.047367, 	2951308
58499, 	0.047286, 	2956345
58599, 	0.047205, 	2961404
58699, 	0.047125, 	2966454
58799, 	0.047044, 	2971506
58899, 	0.046964, 	2976546
58999, 	0.046885, 	2981611
59099, 	0.046806, 	2986658
59199, 	0.046726, 	2991720
59299, 	0.046648, 	2996766
59399, 	0.046569, 	3001813
59499, 	0.046491, 	3006876
59599, 	0.046413, 	3011929
59699, 	0.046335, 	3016978
59799, 	0.046258, 	3022030
59899, 	0.046180, 	3027075
59999, 	0.046103, 	3032133
60099, 	0.046027, 	3037184
60199, 	0.045950, 	3042222
60299, 	0.045874, 	3047283
60399, 	0.045798, 	3052326
60499, 	0.045722, 	3057387
60599, 	0.045647, 	3062435
60699, 	0.045572, 	3067496
60799, 	0.045497, 	3072551
60899, 	0.045422, 	3077613
60999, 	0.045348, 	3082661
61099, 	0.045273, 	3087716
61199, 	0.045199, 	3092780
61299, 	0.045126, 	3097842
61399, 	0.045052, 	3102900
61499, 	0.044979, 	3107950
61599, 	0.044906, 	3112993
61699, 	0.044833, 	3118049
61799, 	0.044761, 	3123110
61899, 	0.044688, 	3128144
61999, 	0.044616, 	3133195
62099, 	0.044544, 	3138241
62199, 	0.044473, 	3143290
62299, 	0.044401, 	3148347
62399, 	0.044330, 	3153389
62499, 	0.044259, 	3158447
62599, 	0.044189, 	3163508
62699, 	0.044118, 	3168568
62799, 	0.044048, 	3173615
62899, 	0.043978, 	3178664
62999, 	0.043908, 	3183714
63099, 	0.043838, 	3188761
63199, 	0.043769, 	3193801
63299, 	0.043700, 	3198859
63399, 	0.043631, 	3203912
63499, 	0.043562, 	3208971
63599, 	0.043494, 	3214026
63699, 	0.043426, 	3219085
63799, 	0.043357, 	3224134
63899, 	0.043290, 	3229196
63999, 	0.043222, 	3234259
64099, 	0.043155, 	3239308
64199, 	0.043087, 	3244380
64299, 	0.043020, 	3249441
64399, 	0.042953, 	3254484
64499, 	0.042887, 	3259517
64599, 	0.042820, 	3264559
64699, 	0.042754, 	3269595
64799, 	0.042688, 	3274644
64899, 	0.042623, 	3279689
64999, 	0.042557, 	3284743
65099, 	0.042492, 	3289796
65199, 	0.042426, 	3294840
65299, 	0.042361, 	3299898
65399, 	0.042297, 	3304949
65499, 	0.042232, 	3310020
65599, 	0.042168, 	3315078
65699, 	0.042104, 	3320133
65799, 	0.042040, 	3325195
65899, 	0.041976, 	3330251
65999, 	0.041912, 	3335307
66099, 	0.041849, 	3340366
66199, 	0.041786, 	3345415
66299, 	0.041723, 	3350469
66399, 	0.041660, 	3355533
66499, 	0.041597, 	3360595
66599, 	0.041535, 	3365644
66699, 	0.041472, 	3370688
66799, 	0.041410, 	3375741
66899, 	0.041348, 	3380790
66999, 	0.041287, 	3385842
67099, 	0.041225, 	3390901
67199, 	0.041164, 	3395948
67299, 	0.041103, 	3401016
67399, 	0.041042, 	3406086
67499, 	0.040981, 	3411124
67599, 	0.040920, 	3416181
67699, 	0.040860, 	3421234
67799, 	0.040799, 	3426275
67899, 	0.040739, 	3431331
67999, 	0.040679, 	3436384
68099, 	0.040620, 	3441447
68199, 	0.040560, 	3446498
68299, 	0.040501, 	3451566
68399, 	0.040442, 	3456617
68499, 	0.040383, 	3461677
68599, 	0.040324, 	3466728
68699, 	0.040265, 	3471781
68799, 	0.040206, 	3476836
68899, 	0.040148, 	3481878
68999, 	0.040090, 	3486930
69099, 	0.040032, 	3491987
69199, 	0.039974, 	3497036
69299, 	0.039916, 	3502077
69399, 	0.039859, 	3507122
69499, 	0.039801, 	3512184
69599, 	0.039744, 	3517232
69699, 	0.039687, 	3522282
69799, 	0.039630, 	3527328
69899, 	0.039574, 	3532378
69999, 	0.039517, 	3537429
70099, 	0.039461, 	3542487
70199, 	0.039405, 	3547540
70299, 	0.039349, 	3552597
70399, 	0.039293, 	3557643
70499, 	0.039237, 	3562689
70599, 	0.039181, 	3567748
70699, 	0.039126, 	3572792
70799, 	0.039071, 	3577839
70899, 	0.039016, 	3582896
70999, 	0.038961, 	3587962
71099, 	0.038906, 	3593007
71199, 	0.038851, 	3598047
71299, 	0.038797, 	3603101
71399, 	0.038742, 	3608163
71499, 	0.038688, 	3613213
71599, 	0.038634, 	3618260
71699, 	0.038580, 	3623308
71799, 	0.038526, 	3628361
71899, 	0.038473, 	3633419
71999, 	0.038419, 	3638465
72099, 	0.038366, 	3643536
72199, 	0.038313, 	3648600
72299, 	0.038260, 	3653651
72399, 	0.038207, 	3658704
72499, 	0.038154, 	3663753
72599, 	0.038102, 	3668806
72699, 	0.038050, 	3673854
72799, 	0.037997, 	3678913
72899, 	0.037945, 	3683958
72999, 	0.037893, 	3689010
73099, 	0.037841, 	3694057
73199, 	0.037790, 	3699114
73299, 	0.037738, 	3704175
73399, 	0.037687, 	3709222
73499, 	0.037635, 	3714272
73599, 	0.037584, 	3719324
73699, 	0.037533, 	3724377
73799, 	0.037482, 	3729433
73899, 	0.037432, 	3734491
73999, 	0.037381, 	3739546
74099, 	0.037331, 	3744610
74199, 	0.037280, 	3749662
74299, 	0.037230, 	3754725
74399, 	0.037180, 	3759784
74499, 	0.037130, 	3764844
74599, 	0.037080, 	3769888
74699, 	0.037031, 	3774945
74799, 	0.036981, 	3779997
74899, 	0.036932, 	3785055
74999, 	0.036883, 	3790110
75099, 	0.036834, 	3795160
75199, 	0.036785, 	3800198
75299, 	0.036736, 	3805242
75399, 	0.036687, 	3810295
75499, 	0.036638, 	3815349
75599, 	0.036590, 	3820410
75699, 	0.036542, 	3825468
75799, 	0.036493, 	3830518
75899, 	0.036445, 	3835584
75999, 	0.036397, 	3840639
76099, 	0.036350, 	3845689
76199, 	0.036302, 	3850748
76299, 	0.036254, 	3855798
76399, 	0.036207, 	3860857
76499, 	0.036159, 	3865919
76599, 	0.036112, 	3870967
76699, 	0.036065, 	3876017
76799, 	0.036018, 	3881063
76899, 	0.035971, 	3886110
76999, 	0.035925, 	3891167
77099, 	0.035878, 	3896243
77199, 	0.035832, 	3901299
77299, 	0.035785, 	3906340
77399, 	0.035739, 	3911394
77499, 	0.035693, 	3916452
77599, 	0.035647, 	3921495
77699, 	0.035601, 	3926562
77799, 	0.035555, 	3931637
77899, 	0.035510, 	3936705
77999, 	0.035464, 	3941753
78099, 	0.035419, 	3946805
78199, 	0.035373, 	3951859
78299, 	0.035328, 	3956915
78399, 	0.035283, 	3961969
78499, 	0.035238, 	3967037
78599, 	0.035193, 	3972080
78699, 	0.035149, 	3977119
78799, 	0.035104, 	3982157
78899, 	0.035060, 	3987210
78999, 	0.035015, 	3992264
79099, 	0.034971, 	3997319
79199, 	0.034927, 	4002371
79299, 	0.034883, 	4007420
79399, 	0.034839, 	4012469
79499, 	0.034795, 	4017536
79599, 	0.034751, 	4022594
79699, 	0.034708, 	4027640
79799, 	0.034664, 	4032691
79899, 	0.034621, 	4037747
79999, 	0.034577, 	4042797
80099, 	0.034534, 	4047845
80199, 	0.034491, 	4052898
80299, 	0.034448, 	4057954
80399, 	0.034405, 	4063009
80499, 	0.034363, 	4068059
80599, 	0.034320, 	4073114
80699, 	0.034278, 	4078178
80799, 	0.034235, 	4083237
80899, 	0.034193, 	4088292
80999, 	0.034151, 	4093342
81099, 	0.034108, 	4098384
81199, 	0.034066, 	4103444
81299, 	0.034025, 	4108491
81399, 	0.033983, 	4113549
81499, 	0.033941, 	4118596
81599, 	0.033899, 	4123653
81699, 	0.033858, 	4128706
81799, 	0.033817, 	4133759
81899, 	0.033775, 	4138817
81999, 	0.033734, 	4143866
82099, 	0.033693, 	4148924
82199, 	0.033652, 	4153976
82299, 	0.033611, 	4159041
82399, 	0.033570, 	4164089
82499, 	0.033530, 	4169137
82599, 	0.033489, 	4174187
82699, 	0.033449, 	4179230
82799, 	0.033408, 	4184279
82899, 	0.033368, 	4189341
82999, 	0.033328, 	4194384
83099, 	0.033288, 	4199446
83199, 	0.033248, 	4204496
83299, 	0.033208, 	4209561
83399, 	0.033168, 	4214616
83499, 	0.033128, 	4219681
83599, 	0.033088, 	4224741
83699, 	0.033049, 	4229794
83799, 	0.033009, 	4234854
83899, 	0.032970, 	4239922
83999, 	0.032931, 	4244982
84099, 	0.032892, 	4250036
84199, 	0.032853, 	4255089
84299, 	0.032814, 	4260144
84399, 	0.032775, 	4265212
84499, 	0.032736, 	4270253
84599, 	0.032697, 	4275305
84699, 	0.032659, 	4280363
84799, 	0.032620, 	4285411
84899, 	0.032582, 	4290461
84999, 	0.032543, 	4295511
85099, 	0.032505, 	4300564
85199, 	0.032467, 	4305617
85299, 	0.032429, 	4310677
85399, 	0.032391, 	4315733
85499, 	0.032353, 	4320786
85599, 	0.032315, 	4325850
85699, 	0.032278, 	4330897
85799, 	0.032240, 	4335961
85899, 	0.032202, 	4341015
85999, 	0.032165, 	4346065
86099, 	0.032128, 	4351113
86199, 	0.032090, 	4356155
86299, 	0.032053, 	4361207
86399, 	0.032016, 	4366264
86499, 	0.031979, 	4371322
86599, 	0.031942, 	4376365
86699, 	0.031905, 	4381414
86799, 	0.031869, 	4386460
86899, 	0.031832, 	4391505
86999, 	0.031795, 	4396565
87099, 	0.031759, 	4401612
87199, 	0.031722, 	4406678
87299, 	0.031686, 	4411739
87399, 	0.031650, 	4416798
87499, 	0.031614, 	4421845
87599, 	0.031578, 	4426899
87699, 	0.031542, 	4431955
87799, 	0.031506, 	4437022
87899, 	0.031470, 	4442080
87999, 	0.031434, 	4447134
88099, 	0.031398, 	4452188
88199, 	0.031363, 	4457240
88299, 	0.031327, 	4462284
88399, 	0.031292, 	4467334
88499, 	0.031256, 	4472389
88599, 	0.031221, 	4477450
88699, 	0.031186, 	4482513
88799, 	0.031151, 	4487574
88899, 	0.031116, 	4492622
88999, 	0.031081, 	4497682
89099, 	0.031046, 	4502733
89199, 	0.031011, 	4507776
89299, 	0.030976, 	4512829
89399, 	0.030942, 	4517888
89499, 	0.030907, 	4522945
89599, 	0.030873, 	4527998
89699, 	0.030838, 	4533055
89799, 	0.030804, 	4538099
89899, 	0.030770, 	4543161
89999, 	0.030735, 	4548230
90099, 	0.030701, 	4553287
90199, 	0.030667, 	4558341
90299, 	0.030633, 	4563393
90399, 	0.030599, 	4568458
90499, 	0.030566, 	4573508
90599, 	0.030532, 	4578579
90699, 	0.030498, 	4583643
90799, 	0.030465, 	4588690
90899, 	0.030431, 	4593747
90999, 	0.030398, 	4598805
91099, 	0.030364, 	4603858
91199, 	0.030331, 	4608904
91299, 	0.030298, 	4613948
91399, 	0.030265, 	4619009
91499, 	0.030232, 	4624060
91599, 	0.030199, 	4629112
91699, 	0.030166, 	4634177
91799, 	0.030133, 	4639233
91899, 	0.030100, 	4644280
91999, 	0.030067, 	4649324
92099, 	0.030035, 	4654374
92199, 	0.030002, 	4659438
92299, 	0.029970, 	4664482
92399, 	0.029937, 	4669544
92499, 	0.029905, 	4674599
92599, 	0.029872, 	4679670
92699, 	0.029840, 	4684726
92799, 	0.029808, 	4689779
92899, 	0.029776, 	4694840
92999, 	0.029744, 	4699912
93099, 	0.029712, 	4704977
93199, 	0.029680, 	4710027
93299, 	0.029648, 	4715075
93399, 	0.029617, 	4720119
93499, 	0.029585, 	4725156
93599, 	0.029553, 	4730205
93699, 	0.029522, 	4735241
93799, 	0.029490, 	4740294
93899, 	0.029459, 	4745343
93999, 	0.029428, 	4750398
94099, 	0.029396, 	4755454
94199, 	0.029365, 	4760513
94299, 	0.029334, 	4765577
94399, 	0.029303, 	4770626
94499, 	0.029272, 	4775670
94599, 	0.029241, 	4780740
94699, 	0.029210, 	4785789
94799, 	0.029179, 	4790834
94899, 	0.029148, 	4795896
94999, 	0.029118, 	4800944
95099, 	0.029087, 	4805990
95199, 	0.029057, 	4811052
95299, 	0.029026, 	4816099
95399, 	0.028996, 	4821146
95499, 	0.028965, 	4826191
95599, 	0.028935, 	4831258
95699, 	0.028905, 	4836306
95799, 	0.028875, 	4841359
95899, 	0.028845, 	4846414
95999, 	0.028814, 	4851468
96099, 	0.028784, 	4856513
96199, 	0.028755, 	4861568
96299, 	0.028725, 	4866631
96399, 	0.028695, 	4871680
96499, 	0.028665, 	4876730
96599, 	0.028636, 	4881783
96699, 	0.028606, 	4886846
96799, 	0.028576, 	4891895
96899, 	0.028547, 	4896947
96999, 	0.028517, 	4901990
97099, 	0.028488, 	4907048
97199, 	0.028459, 	4912102
97299, 	0.028429, 	4917154
97399, 	0.028400, 	4922199
97499, 	0.028371, 	4927252
97599, 	0.028342, 	4932304
97699, 	0.028313, 	4937357
97799, 	0.028284, 	4942412
97899, 	0.028255, 	4947470
97999, 	0.028226, 	4952543
98099, 	0.028198, 	4957587
98199, 	0.028169, 	4962654
98299, 	0.028140, 	4967716
98399, 	0.028112, 	4972762
98499, 	0.028083, 	4977816
98599, 	0.028055, 	4982869
98699, 	0.028026, 	4987918
98799, 	0.027998, 	4992981
98899, 	0.027970, 	4998040
98999, 	0.027941, 	5003106
99099, 	0.027913, 	5008166
99199, 	0.027885, 	5013216
99299, 	0.027857, 	5018281
99399, 	0.027829, 	5023319
99499, 	0.027801, 	5028373
99599, 	0.027773, 	5033434
99699, 	0.027745, 	5038495
99799, 	0.027717, 	5043546
99899, 	0.027690, 	5048602
99999, 	0.027662, 	5053653


==> src/fig/ours/gaussian-dewa-be100.txt <==
t, 	regret, 	communication
99, 	0.157790, 	10474
199, 	0.146401, 	20775
299, 	0.142552, 	31094
399, 	0.136773, 	41395
499, 	0.126977, 	51844
599, 	0.109967, 	62271
699, 	0.095989, 	72562
799, 	0.085634, 	82945
899, 	0.076523, 	93299
999, 	0.068863, 	103549
1099, 	0.062597, 	113805
1199, 	0.057376, 	124293
1299, 	0.052959, 	134551
1399, 	0.049174, 	144837
1499, 	0.045893, 	155228
1599, 	0.043023, 	165663
1699, 	0.040491, 	176035
1799, 	0.038240, 	186403
1899, 	0.036226, 	196886
1999, 	0.034414, 	207315
2099, 	0.032775, 	217737
2199, 	0.031284, 	228004
2299, 	0.029923, 	238286
2399, 	0.028676, 	248620
2499, 	0.027529, 	259052
2599, 	0.026469, 	269488
2699, 	0.025489, 	279831
2799, 	0.024578, 	290235
2899, 	0.023730, 	300739
2999, 	0.022939, 	311138
3099, 	0.022199, 	321534
3199, 	0.021505, 	331778
3299, 	0.020853, 	342230
3399, 	0.020240, 	352592
3499, 	0.019661, 	362841
3599, 	0.019115, 	373227
3699, 	0.018598, 	383720
3799, 	0.018108, 	394024
3899, 	0.017644, 	404370
3999, 	0.017203, 	414760
4099, 	0.016783, 	425129
4199, 	0.016383, 	435427
4299, 	0.016002, 	445887
4399, 	0.015639, 	456229
4499, 	0.015291, 	466686
4599, 	0.014958, 	477057
4699, 	0.014640, 	487471
4799, 	0.014335, 	497880
4899, 	0.014042, 	508131
4999, 	0.013762, 	518472
5099, 	0.013492, 	528849
5199, 	0.013232, 	539255
5299, 	0.012982, 	549632
5399, 	0.012742, 	559839
5499, 	0.012510, 	570230
5599, 	0.012287, 	580497
5699, 	0.012071, 	590946
5799, 	0.011863, 	601223
5899, 	0.011662, 	611613
5999, 	0.011468, 	622091
6099, 	0.011280, 	632380
6199, 	0.011098, 	642786
6299, 	0.010921, 	653230
6399, 	0.010751, 	663470
6499, 	0.010585, 	673820
6599, 	0.010425, 	684248
6699, 	0.010269, 	694685
6799, 	0.010118, 	705029
6899, 	0.009972, 	715293
6999, 	0.009829, 	725835
7099, 	0.009691, 	736310
7199, 	0.009556, 	746661
7299, 	0.009425, 	757041
7399, 	0.009298, 	767487
7499, 	0.009174, 	777838
7599, 	0.009053, 	788202
7699, 	0.008935, 	798525
7799, 	0.008821, 	808972
7899, 	0.008709, 	819389
7999, 	0.008600, 	829592
8099, 	0.008494, 	839908
8199, 	0.008391, 	850305
8299, 	0.008289, 	860692
8399, 	0.008191, 	871040
8499, 	0.008094, 	881337
8599, 	0.008000, 	891634
8699, 	0.007908, 	902039
8799, 	0.007818, 	912467
8899, 	0.007731, 	922888
8999, 	0.007645, 	933100
9099, 	0.007561, 	943467
9199, 	0.007478, 	953913
9299, 	0.007398, 	964311
9399, 	0.007319, 	974624
9499, 	0.007242, 	984999
9599, 	0.007167, 	995323
9699, 	0.007093, 	1005599
9799, 	0.007021, 	1015988
9899, 	0.006950, 	1026247
9999, 	0.006880, 	1036561


==> src/fig/ours/gaussian-dewa-p-be1.txt <==
t, 	regret, 	communication
99, 	0.152355, 	246302
199, 	0.147965, 	492585
299, 	0.150675, 	738774
399, 	0.148796, 	985030
499, 	0.147893, 	1231266
599, 	0.150157, 	1477531
699, 	0.148358, 	1723755
799, 	0.142553, 	1970079
899, 	0.132888, 	2216379
999, 	0.121661, 	2462673
1099, 	0.113669, 	2708992
1199, 	0.112196, 	2955337
1299, 	0.109778, 	3201640
1399, 	0.102307, 	3447937
1499, 	0.103499, 	3694194
1599, 	0.105612, 	3940499
1699, 	0.107666, 	4186780
1799, 	0.109796, 	4433073
1899, 	0.108724, 	4679343
1999, 	0.107200, 	4925653
2099, 	0.103031, 	5171948
2199, 	0.098739, 	5418203
2299, 	0.094444, 	5664524
2399, 	0.090508, 	5910844
2499, 	0.087254, 	6157148
2599, 	0.085338, 	6403414
2699, 	0.082650, 	6649657
2799, 	0.079697, 	6895938
2899, 	0.076948, 	7142229
2999, 	0.074444, 	7388479
3099, 	0.072042, 	7634731
3199, 	0.069790, 	7881053
3299, 	0.067674, 	8127374
3399, 	0.065683, 	8373745
3499, 	0.063806, 	8620045
3599, 	0.062033, 	8866363
3699, 	0.060356, 	9112610
3799, 	0.058767, 	9358918
3899, 	0.057260, 	9605206
3999, 	0.055828, 	9851506
4099, 	0.054466, 	10097793
4199, 	0.053169, 	10344075
4299, 	0.051932, 	10590388
4399, 	0.050752, 	10836657
4499, 	0.049624, 	11082880
4599, 	0.048565, 	11329123
4699, 	0.047532, 	11575407
4799, 	0.046541, 	11821694
4899, 	0.045591, 	12067963
4999, 	0.044679, 	12314170
5099, 	0.043803, 	12560502
5199, 	0.042961, 	12806761
5299, 	0.042150, 	13053106
5399, 	0.041369, 	13299428
5499, 	0.040617, 	13545805
5599, 	0.039892, 	13792078
5699, 	0.039192, 	14038381
5799, 	0.038516, 	14284687
5899, 	0.037863, 	14530959
5999, 	0.037232, 	14777331
6099, 	0.036621, 	15023613
6199, 	0.036030, 	15269825
6299, 	0.035458, 	15516127
6399, 	0.034904, 	15762471
6499, 	0.034367, 	16008755
6599, 	0.033846, 	16255087
6699, 	0.033341, 	16501375
6799, 	0.032851, 	16747675
6899, 	0.032375, 	16993914
6999, 	0.031912, 	17240171
7099, 	0.031463, 	17486413
7199, 	0.031026, 	17732690
7299, 	0.030600, 	17978975
7399, 	0.030187, 	18225307
7499, 	0.029784, 	18471568
7599, 	0.029392, 	18717860
7699, 	0.029011, 	18964120
7799, 	0.028639, 	19210468
7899, 	0.028276, 	19456835
7999, 	0.027923, 	19703127
8099, 	0.027578, 	19949416
8199, 	0.027241, 	20195715
8299, 	0.026913, 	20441978
8399, 	0.026593, 	20688325
8499, 	0.026280, 	20934626
8599, 	0.025974, 	21180982
8699, 	0.025676, 	21427285
8799, 	0.025384, 	21673676
8899, 	0.025099, 	21920005
8999, 	0.024820, 	22166306
9099, 	0.024547, 	22412578
9199, 	0.024280, 	22658894
9299, 	0.024019, 	22905144
9399, 	0.023763, 	23151471
9499, 	0.023513, 	23397742
9599, 	0.023268, 	23644052
9699, 	0.023028, 	23890341
9799, 	0.022793, 	24136615
9899, 	0.022563, 	24382911
9999, 	0.022337, 	24629187
10099, 	0.022116, 	24875399
10199, 	0.021899, 	25121641
10299, 	0.021687, 	25367957
10399, 	0.021478, 	25614241
10499, 	0.021274, 	25860558
10599, 	0.021073, 	26106864
10699, 	0.020876, 	26353168
10799, 	0.020683, 	26599447
10899, 	0.020493, 	26845760
10999, 	0.020307, 	27092043
11099, 	0.020124, 	27338340
11199, 	0.019944, 	27584609
11299, 	0.019767, 	27830909
11399, 	0.019594, 	28077209
11499, 	0.019424, 	28323525
11599, 	0.019256, 	28569795
11699, 	0.019092, 	28816069
11799, 	0.018930, 	29062350
11899, 	0.018771, 	29308605
11999, 	0.018614, 	29554907
12099, 	0.018460, 	29801184
12199, 	0.018309, 	30047420
12299, 	0.018160, 	30293725
12399, 	0.018014, 	30540010
12499, 	0.017909, 	30786289
12599, 	0.017766, 	31032569
12699, 	0.017626, 	31278894
12799, 	0.017489, 	31525204
12899, 	0.017353, 	31771535
12999, 	0.017220, 	32017800
13099, 	0.017088, 	32264099
13199, 	0.016959, 	32510377
13299, 	0.016831, 	32756698
13399, 	0.016706, 	33002996
13499, 	0.016582, 	33249290
13599, 	0.016460, 	33495566
13699, 	0.016340, 	33741936
13799, 	0.016221, 	33988228
13899, 	0.016105, 	34234538
13999, 	0.015990, 	34480859
14099, 	0.015876, 	34727142
14199, 	0.015764, 	34973449
14299, 	0.015654, 	35219650
14399, 	0.015545, 	35465943
14499, 	0.015875, 	35712279
14599, 	0.015883, 	35958572
14699, 	0.015795, 	36204987
14799, 	0.015688, 	36451259
14899, 	0.015583, 	36697493
14999, 	0.015479, 	36943835
15099, 	0.015376, 	37190100
15199, 	0.015275, 	37436411
15299, 	0.015175, 	37682649
15399, 	0.015077, 	37928922
15499, 	0.014979, 	38175198
15599, 	0.014883, 	38421505
15699, 	0.014788, 	38667728
15799, 	0.014695, 	38914021
15899, 	0.014602, 	39160328
15999, 	0.014511, 	39406648
16099, 	0.014421, 	39653013
16199, 	0.014332, 	39899280
16299, 	0.014244, 	40145531
16399, 	0.014157, 	40391801
16499, 	0.014071, 	40638090
16599, 	0.013987, 	40884332
16699, 	0.013903, 	41130618
16799, 	0.013820, 	41376907
16899, 	0.013738, 	41623209
16999, 	0.013658, 	41869504
17099, 	0.013578, 	42115722
17199, 	0.013499, 	42361977
17299, 	0.013421, 	42608251
17399, 	0.013344, 	42854532
17499, 	0.013267, 	43100810
17599, 	0.013192, 	43347034
17699, 	0.013117, 	43593319
17799, 	0.013044, 	43839551
17899, 	0.012971, 	44085812
17999, 	0.012899, 	44332062
18099, 	0.012827, 	44578327
18199, 	0.012757, 	44824573
18299, 	0.012687, 	45070798
18399, 	0.012618, 	45317101
18499, 	0.012550, 	45563382
18599, 	0.012483, 	45809717
18699, 	0.012416, 	46056017
18799, 	0.012350, 	46302337
18899, 	0.012284, 	46548647
18999, 	0.012220, 	46794964
19099, 	0.012156, 	47041211
19199, 	0.012093, 	47287518
19299, 	0.012030, 	47533829
19399, 	0.011968, 	47780033
19499, 	0.011906, 	48026212
19599, 	0.011846, 	48272505
19699, 	0.011786, 	48518822
19799, 	0.011726, 	48765179
19899, 	0.011667, 	49011465
19999, 	0.011609, 	49257755
20099, 	0.011551, 	49504059
20199, 	0.011494, 	49750383
20299, 	0.011437, 	49996655
20399, 	0.011381, 	50242996
20499, 	0.011326, 	50489307
20599, 	0.011271, 	50735625
20699, 	0.011216, 	50981974
20799, 	0.011162, 	51228273
20899, 	0.011109, 	51474565
20999, 	0.011056, 	51720832
21099, 	0.011004, 	51967056
21199, 	0.010952, 	52213358
21299, 	0.010900, 	52459639
21399, 	0.010849, 	52705934
21499, 	0.010799, 	52952173
21599, 	0.010749, 	53198481
21699, 	0.010699, 	53444787
21799, 	0.010650, 	53691057
21899, 	0.010602, 	53937338
21999, 	0.010553, 	54183627
22099, 	0.010506, 	54429898
22199, 	0.010458, 	54676242
22299, 	0.010411, 	54922528
22399, 	0.010365, 	55168861
22499, 	0.010319, 	55415163
22599, 	0.010273, 	55661411
22699, 	0.010228, 	55907686
22799, 	0.010183, 	56153939
22899, 	0.010139, 	56400269
22999, 	0.010095, 	56646574
23099, 	0.010051, 	56892864
23199, 	0.010008, 	57139129
23299, 	0.009965, 	57385423
23399, 	0.009922, 	57631717
23499, 	0.009880, 	57877983
23599, 	0.009838, 	58124265
23699, 	0.009796, 	58370503
23799, 	0.009755, 	58616809
23899, 	0.009714, 	58863041
23999, 	0.009674, 	59109300
24099, 	0.009634, 	59355539
24199, 	0.009594, 	59601873
24299, 	0.009554, 	59848146
24399, 	0.009515, 	60094428
24499, 	0.009476, 	60340720
24599, 	0.009438, 	60587028
24699, 	0.009400, 	60833245
24799, 	0.009362, 	61079544
24899, 	0.009324, 	61325812
24999, 	0.009287, 	61572146
25099, 	0.009250, 	61818406
25199, 	0.009213, 	62064709
25299, 	0.009177, 	62310947
25399, 	0.009141, 	62557250
25499, 	0.009105, 	62803544
25599, 	0.009069, 	63049849
25699, 	0.009034, 	63296139
25799, 	0.008999, 	63542440
25899, 	0.008964, 	63788705
25999, 	0.008930, 	64035012
26099, 	0.008896, 	64281311
26199, 	0.008862, 	64527564
26299, 	0.008828, 	64773908
26399, 	0.008794, 	65020170
26499, 	0.008761, 	65266404
26599, 	0.008728, 	65512671
26699, 	0.008696, 	65758961
26799, 	0.008663, 	66005295
26899, 	0.008631, 	66251552
26999, 	0.008599, 	66497801
27099, 	0.008567, 	66744110
27199, 	0.008536, 	66990401
27299, 	0.008505, 	67236692
27399, 	0.008473, 	67482963
27499, 	0.008443, 	67729275
27599, 	0.008412, 	67975552
27699, 	0.008382, 	68221864
27799, 	0.008352, 	68468202
27899, 	0.008322, 	68714469
27999, 	0.008292, 	68960759
28099, 	0.008262, 	69207013
28199, 	0.008233, 	69453291
28299, 	0.008204, 	69699615
28399, 	0.008175, 	69945819
28499, 	0.008146, 	70192153
28599, 	0.008118, 	70438466
28699, 	0.008090, 	70684744
28799, 	0.008062, 	70931003
28899, 	0.008034, 	71177240
28999, 	0.008006, 	71423518
29099, 	0.007978, 	71669806
29199, 	0.007951, 	71916109
29299, 	0.007924, 	72162457
29399, 	0.007897, 	72408753
29499, 	0.007870, 	72654985
29599, 	0.007844, 	72901299
29699, 	0.007817, 	73147570
29799, 	0.007791, 	73393924
29899, 	0.007765, 	73640212
29999, 	0.007739, 	73886435
30099, 	0.007713, 	74132774
30199, 	0.007688, 	74379091
30299, 	0.007662, 	74625477
30399, 	0.007637, 	74871708
30499, 	0.007612, 	75118059
30599, 	0.007587, 	75364352
30699, 	0.007563, 	75610583
30799, 	0.007538, 	75856789
30899, 	0.007514, 	76103086
30999, 	0.007489, 	76349390
31099, 	0.007465, 	76595647
31199, 	0.007441, 	76841988
31299, 	0.007418, 	77088256
31399, 	0.007394, 	77334591
31499, 	0.007371, 	77580889
31599, 	0.007347, 	77827189
31699, 	0.007324, 	78073476
31799, 	0.007301, 	78319833
31899, 	0.007278, 	78566040
31999, 	0.007255, 	78812372
32099, 	0.007233, 	79058625
32199, 	0.007210, 	79304904
32299, 	0.007188, 	79551212
32399, 	0.007166, 	79797501
32499, 	0.007144, 	80043811
32599, 	0.007122, 	80290093
32699, 	0.007100, 	80536392
32799, 	0.007078, 	80782637
32899, 	0.007057, 	81028902
32999, 	0.007036, 	81275186
33099, 	0.007014, 	81521459
33199, 	0.006993, 	81767762
33299, 	0.006972, 	82014037
33399, 	0.006951, 	82260286
33499, 	0.006930, 	82506609
33599, 	0.006910, 	82752882
33699, 	0.006889, 	82999141
33799, 	0.006869, 	83245388
33899, 	0.006849, 	83491680
33999, 	0.006829, 	83737977
34099, 	0.006809, 	83984294
34199, 	0.006789, 	84230632
34299, 	0.006769, 	84476883
34399, 	0.006749, 	84723207
34499, 	0.006730, 	84969481
34599, 	0.006710, 	85215766
34699, 	0.006691, 	85462060
34799, 	0.006672, 	85708389
34899, 	0.006652, 	85954747
34999, 	0.006633, 	86200991
35099, 	0.006615, 	86447273
35199, 	0.006596, 	86693530
35299, 	0.006577, 	86939693
35399, 	0.006559, 	87185977
35499, 	0.006540, 	87432330
35599, 	0.006522, 	87678664
35699, 	0.006503, 	87924996
35799, 	0.006485, 	88171230
35899, 	0.006467, 	88417465
35999, 	0.006449, 	88663681
36099, 	0.006431, 	88909982
36199, 	0.006414, 	89156279
36299, 	0.006396, 	89402553
36399, 	0.006378, 	89648826
36499, 	0.006361, 	89895164
36599, 	0.006343, 	90141479
36699, 	0.006326, 	90387755
36799, 	0.006309, 	90634028
36899, 	0.006292, 	90880341
36999, 	0.006275, 	91126676
37099, 	0.006258, 	91372954
37199, 	0.006241, 	91619267
37299, 	0.006224, 	91865554
37399, 	0.006208, 	92111883
37499, 	0.006191, 	92358151
37599, 	0.006175, 	92604438
37699, 	0.006158, 	92850674
37799, 	0.006142, 	93097013
37899, 	0.006126, 	93343320
37999, 	0.006110, 	93589627
38099, 	0.006094, 	93835914
38199, 	0.006078, 	94082142
38299, 	0.006062, 	94328382
38399, 	0.006046, 	94574683
38499, 	0.006030, 	94821016
38599, 	0.006015, 	95067353
38699, 	0.005999, 	95313615
38799, 	0.005984, 	95559911
38899, 	0.005968, 	95806211
38999, 	0.005953, 	96052507
39099, 	0.005938, 	96298765
39199, 	0.005923, 	96545011
39299, 	0.005908, 	96791313
39399, 	0.005893, 	97037589
39499, 	0.005878, 	97283858
39599, 	0.005863, 	97530123
39699, 	0.005848, 	97776436
39799, 	0.005833, 	98022786
39899, 	0.005819, 	98269109
39999, 	0.005804, 	98515377
40099, 	0.005790, 	98761667
40199, 	0.005775, 	99007934
40299, 	0.005761, 	99254244
40399, 	0.005747, 	99500608
40499, 	0.005733, 	99746893
40599, 	0.005718, 	99993189
40699, 	0.005704, 	100239404
40799, 	0.005690, 	100485704
40899, 	0.005677, 	100731896
40999, 	0.005663, 	100978227
41099, 	0.005649, 	101224518
41199, 	0.005635, 	101470859
41299, 	0.005622, 	101717137
41399, 	0.005608, 	101963425
41499, 	0.005594, 	102209705
41599, 	0.005581, 	102456003
41699, 	0.005568, 	102702302
41799, 	0.005554, 	102948585
41899, 	0.005541, 	103194869
41999, 	0.005528, 	103441155
42099, 	0.005515, 	103687466
42199, 	0.005502, 	103933755
42299, 	0.005489, 	104180008
42399, 	0.005476, 	104426307
42499, 	0.005463, 	104672629
42599, 	0.005450, 	104918939
42699, 	0.005437, 	105165210
42799, 	0.005425, 	105411511
42899, 	0.005412, 	105657830
42999, 	0.005399, 	105904178
43099, 	0.005387, 	106150410
43199, 	0.005374, 	106396709
43299, 	0.005362, 	106643035
43399, 	0.005350, 	106889343
43499, 	0.005337, 	107135646
43599, 	0.005325, 	107381964
43699, 	0.005313, 	107628262
43799, 	0.005301, 	107874499
43899, 	0.005289, 	108120755
43999, 	0.005277, 	108367001
44099, 	0.005265, 	108613308
44199, 	0.005253, 	108859682
44299, 	0.005241, 	109105944
44399, 	0.005229, 	109352226
44499, 	0.005217, 	109598474
44599, 	0.005206, 	109844812
44699, 	0.005194, 	110091028
44799, 	0.005182, 	110337332
44899, 	0.005171, 	110583553
44999, 	0.005159, 	110829865
45099, 	0.005148, 	111076180
45199, 	0.005136, 	111322491
45299, 	0.005125, 	111568799
45399, 	0.005114, 	111815086
45499, 	0.005103, 	112061382
45599, 	0.005091, 	112307696
45699, 	0.005080, 	112554008
45799, 	0.005069, 	112800330
45899, 	0.005058, 	113046607
45999, 	0.005047, 	113292905
46099, 	0.005036, 	113539187
46199, 	0.005025, 	113785449
46299, 	0.005014, 	114031785
46399, 	0.005004, 	114278053
46499, 	0.004993, 	114524380
46599, 	0.004982, 	114770635
46699, 	0.004972, 	115016965
46799, 	0.004961, 	115263257
46899, 	0.004950, 	115509563
46999, 	0.004940, 	115755842
47099, 	0.004929, 	116002115
47199, 	0.004919, 	116248426
47299, 	0.004908, 	116494812
47399, 	0.004898, 	116741098
47499, 	0.004888, 	116987364
47599, 	0.004878, 	117233701
47699, 	0.004867, 	117480042
47799, 	0.004857, 	117726353
47899, 	0.004847, 	117972669
47999, 	0.004837, 	118218946
48099, 	0.004827, 	118465282
48199, 	0.004817, 	118711580
48299, 	0.004807, 	118957835
48399, 	0.004797, 	119204114
48499, 	0.004787, 	119450352
48599, 	0.004777, 	119696623
48699, 	0.004767, 	119942952
48799, 	0.004758, 	120189298
48899, 	0.004748, 	120435674
48999, 	0.004738, 	120681967
49099, 	0.004728, 	120928239
49199, 	0.004719, 	121174548
49299, 	0.004709, 	121420845
49399, 	0.004700, 	121667063
49499, 	0.004690, 	121913277
49599, 	0.004681, 	122159569
49699, 	0.004671, 	122405884
49799, 	0.004662, 	122652188
49899, 	0.004653, 	122898521
49999, 	0.004643, 	123144828
50099, 	0.004634, 	123391109
50199, 	0.004625, 	123637465
50299, 	0.004616, 	123883791
50399, 	0.004607, 	124130023
50499, 	0.004597, 	124376320
50599, 	0.004588, 	124622625
50699, 	0.004579, 	124868812
50799, 	0.004570, 	125115094
50899, 	0.004561, 	125361374
50999, 	0.004552, 	125607648
51099, 	0.004543, 	125853926
51199, 	0.004535, 	126100238
51299, 	0.004526, 	126346552
51399, 	0.004517, 	126592879
51499, 	0.004508, 	126839113
51599, 	0.004499, 	127085401
51699, 	0.004491, 	127331720
51799, 	0.004482, 	127578027
51899, 	0.004473, 	127824302
51999, 	0.004465, 	128070575
52099, 	0.004456, 	128316833
52199, 	0.004448, 	128563102
52299, 	0.004439, 	128809416
52399, 	0.004431, 	129055721
52499, 	0.004422, 	129301991
52599, 	0.004414, 	129548266
52699, 	0.004405, 	129794568
52799, 	0.004397, 	130040905
52899, 	0.004389, 	130287254
52999, 	0.004381, 	130533485
53099, 	0.004372, 	130779806
53199, 	0.004364, 	131026151
53299, 	0.004356, 	131272423
53399, 	0.004348, 	131518623
53499, 	0.004340, 	131764931
53599, 	0.004332, 	132011192
53699, 	0.004323, 	132257509
53799, 	0.004315, 	132503809
53899, 	0.004307, 	132750091
53999, 	0.004299, 	132996385
54099, 	0.004291, 	133242683
54199, 	0.004284, 	133488957
54299, 	0.004276, 	133735313
54399, 	0.004268, 	133981586
54499, 	0.004260, 	134227905
54599, 	0.004252, 	134474148
54699, 	0.004244, 	134720484
54799, 	0.004237, 	134966784
54899, 	0.004229, 	135213043
54999, 	0.004221, 	135459285
55099, 	0.004214, 	135705595
55199, 	0.004206, 	135951891
55299, 	0.004198, 	136198161
55399, 	0.004191, 	136444460
55499, 	0.004183, 	136690764
55599, 	0.004176, 	136937040
55699, 	0.004168, 	137183346
55799, 	0.004161, 	137429603
55899, 	0.004153, 	137675941
55999, 	0.004146, 	137922234
56099, 	0.004138, 	138168547
56199, 	0.004131, 	138414929
56299, 	0.004124, 	138661245
56399, 	0.004116, 	138907571
56499, 	0.004109, 	139153792
56599, 	0.004102, 	139400008
56699, 	0.004095, 	139646315
56799, 	0.004087, 	139892559
56899, 	0.004080, 	140138802
56999, 	0.004073, 	140385108
57099, 	0.004066, 	140631416
57199, 	0.004059, 	140877707
57299, 	0.004052, 	141124026
57399, 	0.004045, 	141370278
57499, 	0.004038, 	141616543
57599, 	0.004031, 	141862861
57699, 	0.004024, 	142109133
57799, 	0.004017, 	142355473
57899, 	0.004010, 	142601806
57999, 	0.004003, 	142848025
58099, 	0.003996, 	143094373
58199, 	0.003989, 	143340654
58299, 	0.003982, 	143586891
58399, 	0.003975, 	143833155
58499, 	0.003969, 	144079427
58599, 	0.003962, 	144325680
58699, 	0.003955, 	144572001
58799, 	0.003948, 	144818306
58899, 	0.003942, 	145064538
58999, 	0.003935, 	145310791
59099, 	0.003928, 	145557039
59199, 	0.003922, 	145803313
59299, 	0.003915, 	146049599
59399, 	0.003909, 	146295915
59499, 	0.003902, 	146542148
59599, 	0.003895, 	146788437
59699, 	0.003889, 	147034668
59799, 	0.003882, 	147280924
59899, 	0.003876, 	147527157
59999, 	0.003869, 	147773417
60099, 	0.003863, 	148019718
60199, 	0.003857, 	148265982
60299, 	0.003850, 	148512288
60399, 	0.003844, 	148758562
60499, 	0.003837, 	149004816
60599, 	0.003831, 	149251122
60699, 	0.003825, 	149497407
60799, 	0.003819, 	149743732
60899, 	0.003812, 	149990022
60999, 	0.003806, 	150236311
61099, 	0.003800, 	150482600
61199, 	0.003794, 	150728927
61299, 	0.003787, 	150975167
61399, 	0.003781, 	151221387
61499, 	0.003775, 	151467737
61599, 	0.003769, 	151714043
61699, 	0.003763, 	151960330
61799, 	0.003757, 	152206647
61899, 	0.003751, 	152452873
61999, 	0.003745, 	152699087
62099, 	0.003739, 	152945360
62199, 	0.003733, 	153191612
62299, 	0.003727, 	153437926
62399, 	0.003721, 	153684172
62499, 	0.003715, 	153930556
62599, 	0.003709, 	154176814
62699, 	0.003703, 	154423135
62799, 	0.003697, 	154669402
62899, 	0.003691, 	154915703
62999, 	0.003685, 	155161987
63099, 	0.003679, 	155408249
63199, 	0.003674, 	155654489
63299, 	0.003668, 	155900771
63399, 	0.003662, 	156147055
63499, 	0.003656, 	156393337
63599, 	0.003650, 	156639580
63699, 	0.003645, 	156885804
63799, 	0.003639, 	157132066
63899, 	0.003633, 	157378334
63999, 	0.003628, 	157624635
64099, 	0.003622, 	157870947
64199, 	0.003616, 	158117191
64299, 	0.003611, 	158363533
64399, 	0.003605, 	158609878
64499, 	0.003600, 	158856140
64599, 	0.003594, 	159102385
64699, 	0.003588, 	159348640
64799, 	0.003583, 	159594939
64899, 	0.003577, 	159841228
64999, 	0.003572, 	160087588
65099, 	0.003566, 	160333821
65199, 	0.003561, 	160580151
65299, 	0.003555, 	160826469
65399, 	0.003550, 	161072725
65499, 	0.003545, 	161318961
65599, 	0.003539, 	161565166
65699, 	0.003534, 	161811468
65799, 	0.003528, 	162057724
65899, 	0.003523, 	162304034
65999, 	0.003518, 	162550357
66099, 	0.003512, 	162796614
66199, 	0.003507, 	163042906
66299, 	0.003502, 	163289151
66399, 	0.003497, 	163535395
66499, 	0.003491, 	163781720
66599, 	0.003486, 	164027992
66699, 	0.003481, 	164274246
66799, 	0.003476, 	164520519
66899, 	0.003470, 	164766815
66999, 	0.003465, 	165013137
67099, 	0.003460, 	165259445
67199, 	0.003455, 	165505721
67299, 	0.003450, 	165752016
67399, 	0.003445, 	165998310
67499, 	0.003440, 	166244608
67599, 	0.003434, 	166490916
67699, 	0.003429, 	166737247
67799, 	0.003424, 	166983474
67899, 	0.003419, 	167229855
67999, 	0.003414, 	167476147
68099, 	0.003409, 	167722505
68199, 	0.003404, 	167968830
68299, 	0.003399, 	168215183
68399, 	0.003394, 	168461466
68499, 	0.003389, 	168707788
68599, 	0.003384, 	168954029
68699, 	0.003379, 	169200248
68799, 	0.003375, 	169446511
68899, 	0.003370, 	169692784
68999, 	0.003365, 	169939120
69099, 	0.003360, 	170185444
69199, 	0.003355, 	170431699
69299, 	0.003350, 	170677914
69399, 	0.003345, 	170924224
69499, 	0.003341, 	171170557
69599, 	0.003336, 	171416858
69699, 	0.003331, 	171663159
69799, 	0.003326, 	171909477
69899, 	0.003321, 	172155777
69999, 	0.003317, 	172402044
70099, 	0.003312, 	172648289
70199, 	0.003307, 	172894528
70299, 	0.003303, 	173140823
70399, 	0.003298, 	173387120
70499, 	0.003293, 	173633316
70599, 	0.003288, 	173879578
70699, 	0.003284, 	174125849
70799, 	0.003279, 	174372169
70899, 	0.003275, 	174618484
70999, 	0.003270, 	174864751
71099, 	0.003265, 	175111031
71199, 	0.003261, 	175357333
71299, 	0.003256, 	175603571
71399, 	0.003252, 	175849898
71499, 	0.003247, 	176096155
71599, 	0.003243, 	176342376
71699, 	0.003238, 	176588672
71799, 	0.003234, 	176834928
71899, 	0.003229, 	177081244
71999, 	0.003225, 	177327530
72099, 	0.003220, 	177573801
72199, 	0.003216, 	177820018
72299, 	0.003211, 	178066341
72399, 	0.003207, 	178312649
72499, 	0.003202, 	178558988
72599, 	0.003198, 	178805305
72699, 	0.003194, 	179051580
72799, 	0.003189, 	179297867
72899, 	0.003185, 	179544185
72999, 	0.003180, 	179790471
73099, 	0.003176, 	180036736
73199, 	0.003172, 	180283128
73299, 	0.003167, 	180529410
73399, 	0.003163, 	180775723
73499, 	0.003159, 	181022064
73599, 	0.003154, 	181268340
73699, 	0.003150, 	181514637
73799, 	0.003146, 	181760935
73899, 	0.003142, 	182007195
73999, 	0.003137, 	182253502
74099, 	0.003133, 	182499801
74199, 	0.003129, 	182746115
74299, 	0.003125, 	182992411
74399, 	0.003121, 	183238686
74499, 	0.003116, 	183484958
74599, 	0.003112, 	183731263
74699, 	0.003108, 	183977488
74799, 	0.003104, 	184223798
74899, 	0.003100, 	184470085
74999, 	0.003096, 	184716375
75099, 	0.003091, 	184962622
75199, 	0.003087, 	185208878
75299, 	0.003083, 	185455221
75399, 	0.003079, 	185701475
75499, 	0.003075, 	185947763
75599, 	0.003071, 	186194027
75699, 	0.003067, 	186440350
75799, 	0.003063, 	186686641
75899, 	0.003059, 	186932998
75999, 	0.003055, 	187179318
76099, 	0.003051, 	187425596
76199, 	0.003047, 	187671854
76299, 	0.003043, 	187918089
76399, 	0.003039, 	188164326
76499, 	0.003035, 	188410688
76599, 	0.003031, 	188656943
76699, 	0.003027, 	188903203
76799, 	0.003023, 	189149550
76899, 	0.003019, 	189395837
76999, 	0.003015, 	189642133
77099, 	0.003011, 	189888355
77199, 	0.003007, 	190134625
77299, 	0.003003, 	190380914
77399, 	0.003000, 	190627222
77499, 	0.002996, 	190873576
77599, 	0.002992, 	191119865
77699, 	0.002988, 	191366174
77799, 	0.002984, 	191612444
77899, 	0.002980, 	191858724
77999, 	0.002977, 	192104997
78099, 	0.002973, 	192351329
78199, 	0.002969, 	192597555
78299, 	0.002965, 	192843921
78399, 	0.002961, 	193090215
78499, 	0.002958, 	193336469
78599, 	0.002954, 	193582759
78699, 	0.002950, 	193829016
78799, 	0.002946, 	194075350
78899, 	0.002943, 	194321677
78999, 	0.002939, 	194567922
79099, 	0.002935, 	194814196
79199, 	0.002931, 	195060486
79299, 	0.002928, 	195306750
79399, 	0.002924, 	195553107
79499, 	0.002920, 	195799367
79599, 	0.002917, 	196045676
79699, 	0.002913, 	196291943
79799, 	0.002909, 	196538219
79899, 	0.002906, 	196784514
79999, 	0.002902, 	197030850
80099, 	0.002898, 	197277090
80199, 	0.002895, 	197523367
80299, 	0.002891, 	197769698
80399, 	0.002888, 	198015942
80499, 	0.002884, 	198262292
80599, 	0.002880, 	198508541
80699, 	0.002877, 	198754855
80799, 	0.002873, 	199001163
80899, 	0.002870, 	199247403
80999, 	0.002866, 	199493746
81099, 	0.002863, 	199740079
81199, 	0.002859, 	199986448
81299, 	0.002856, 	200232753
81399, 	0.002852, 	200479034
81499, 	0.002849, 	200725336
81599, 	0.002845, 	200971648
81699, 	0.002842, 	201217963
81799, 	0.002838, 	201464237
81899, 	0.002835, 	201710522
81999, 	0.002831, 	201956847
82099, 	0.002828, 	202203183
82199, 	0.002824, 	202449455
82299, 	0.002821, 	202695768
82399, 	0.002818, 	202942074
82499, 	0.002814, 	203188396
82599, 	0.002811, 	203434704
82699, 	0.002807, 	203681008
82799, 	0.002804, 	203927349
82899, 	0.002801, 	204173617
82999, 	0.002797, 	204419933
83099, 	0.002794, 	204666262
83199, 	0.002790, 	204912539
83299, 	0.002787, 	205158852
83399, 	0.002784, 	205405180
83499, 	0.002780, 	205651452
83599, 	0.002777, 	205897701
83699, 	0.002774, 	206143930
83799, 	0.002770, 	206390224
83899, 	0.002767, 	206636556
83999, 	0.002764, 	206882832
84099, 	0.002761, 	207129088
84199, 	0.002757, 	207375349
84299, 	0.002754, 	207621716
84399, 	0.002751, 	207868023
84499, 	0.002748, 	208114348
84599, 	0.002744, 	208360630
84699, 	0.002741, 	208606923
84799, 	0.002738, 	208853190
84899, 	0.002735, 	209099549
84999, 	0.002731, 	209345839
85099, 	0.002728, 	209592145
85199, 	0.002725, 	209838419
85299, 	0.002722, 	210084610
85399, 	0.002719, 	210330901
85499, 	0.002715, 	210577220
85599, 	0.002712, 	210823492
85699, 	0.002709, 	211069760
85799, 	0.002706, 	211315963
85899, 	0.002703, 	211562189
85999, 	0.002700, 	211808510
86099, 	0.002696, 	212054811
86199, 	0.002693, 	212301130
86299, 	0.002690, 	212547436
86399, 	0.002687, 	212793727
86499, 	0.002684, 	213040030
86599, 	0.002681, 	213286291
86699, 	0.002678, 	213532625
86799, 	0.002675, 	213778913
86899, 	0.002672, 	214025186
86999, 	0.002669, 	214271463
87099, 	0.002666, 	214517741
87199, 	0.002662, 	214764043
87299, 	0.002659, 	215010368
87399, 	0.002656, 	215256696
87499, 	0.002653, 	215502931
87599, 	0.002650, 	215749240
87699, 	0.002647, 	215995508
87799, 	0.002644, 	216241822
87899, 	0.002641, 	216488085
87999, 	0.002638, 	216734402
88099, 	0.002635, 	216980736
88199, 	0.002632, 	217226920
88299, 	0.002629, 	217473204
88399, 	0.002626, 	217719511
88499, 	0.002623, 	217965799
88599, 	0.002620, 	218212022
88699, 	0.002617, 	218458330
88799, 	0.002614, 	218704602
88899, 	0.002612, 	218950871
88999, 	0.002609, 	219197230
89099, 	0.002606, 	219443477
89199, 	0.002603, 	219689814
89299, 	0.002600, 	219936116
89399, 	0.002597, 	220182449
89499, 	0.002594, 	220428687
89599, 	0.002591, 	220675051
89699, 	0.002588, 	220921327
89799, 	0.002585, 	221167636
89899, 	0.002583, 	221413891
89999, 	0.002580, 	221660166
90099, 	0.002577, 	221906429
90199, 	0.002574, 	222152701
90299, 	0.002571, 	222398985
90399, 	0.002568, 	222645205
90499, 	0.002565, 	222891499
90599, 	0.002563, 	223137812
90699, 	0.002560, 	223384105
90799, 	0.002557, 	223630394
90899, 	0.002554, 	223876708
90999, 	0.002551, 	224122971
91099, 	0.002548, 	224369193
91199, 	0.002546, 	224615500
91299, 	0.002543, 	224861821
91399, 	0.002540, 	225108141
91499, 	0.002537, 	225354407
91599, 	0.002535, 	225600677
91699, 	0.002532, 	225846975
91799, 	0.002529, 	226093258
91899, 	0.002526, 	226339541
91999, 	0.002524, 	226585826
92099, 	0.002521, 	226832107
92199, 	0.002518, 	227078439
92299, 	0.002515, 	227324745
92399, 	0.002513, 	227570988
92499, 	0.002510, 	227817239
92599, 	0.002507, 	228063483
92699, 	0.002504, 	228309727
92799, 	0.002502, 	228556006
92899, 	0.002499, 	228802300
92999, 	0.002496, 	229048570
93099, 	0.002494, 	229294890
93199, 	0.002491, 	229541152
93299, 	0.002488, 	229787432
93399, 	0.002486, 	230033656
93499, 	0.002483, 	230279941
93599, 	0.002480, 	230526224
93699, 	0.002478, 	230772533
93799, 	0.002475, 	231018781
93899, 	0.002472, 	231265090
93999, 	0.002470, 	231511383
94099, 	0.002467, 	231757608
94199, 	0.002465, 	232003891
94299, 	0.002462, 	232250170
94399, 	0.002459, 	232496407
94499, 	0.002457, 	232742653
94599, 	0.002454, 	232988953
94699, 	0.002452, 	233235283
94799, 	0.002449, 	233481572
94899, 	0.002446, 	233727813
94999, 	0.002444, 	233974035
95099, 	0.002441, 	234220364
95199, 	0.002439, 	234466622
95299, 	0.002436, 	234712891
95399, 	0.002434, 	234959188
95499, 	0.002431, 	235205498
95599, 	0.002429, 	235451778
95699, 	0.002426, 	235698047
95799, 	0.002423, 	235944299
95899, 	0.002421, 	236190659
95999, 	0.002418, 	236436918
96099, 	0.002416, 	236683192
96199, 	0.002413, 	236929518
96299, 	0.002411, 	237175808
96399, 	0.002408, 	237422067
96499, 	0.002406, 	237668400
96599, 	0.002403, 	237914641
96699, 	0.002401, 	238160935
96799, 	0.002398, 	238407297
96899, 	0.002396, 	238653611
96999, 	0.002393, 	238899942
97099, 	0.002391, 	239146275
97199, 	0.002389, 	239392579
97299, 	0.002386, 	239638840
97399, 	0.002384, 	239885174
97499, 	0.002381, 	240131493
97599, 	0.002379, 	240377753
97699, 	0.002376, 	240624080
97799, 	0.002374, 	240870336
97899, 	0.002371, 	241116698
97999, 	0.002369, 	241362997
98099, 	0.002367, 	241609273
98199, 	0.002364, 	241855564
98299, 	0.002362, 	242101778
98399, 	0.002359, 	242348012
98499, 	0.002357, 	242594268
98599, 	0.002355, 	242840525
98699, 	0.002352, 	243086861
98799, 	0.002350, 	243333155
98899, 	0.002347, 	243579429
98999, 	0.002345, 	243825749
99099, 	0.002343, 	244072073
99199, 	0.002340, 	244318396
99299, 	0.002338, 	244564675
99399, 	0.002336, 	244810936
99499, 	0.002333, 	245057178
99599, 	0.002331, 	245303534
99699, 	0.002329, 	245549743
99799, 	0.002326, 	245796058
99899, 	0.002324, 	246042337
99999, 	0.002322, 	246288612


==> src/fig/ours/gaussian-dewa-p-be100.txt <==
t, 	regret, 	communication
99, 	0.155941, 	296936
199, 	0.146657, 	594441
299, 	0.141028, 	891240
399, 	0.122541, 	1187948
499, 	0.101390, 	1485497
599, 	0.085259, 	1782049
699, 	0.073526, 	2079136
799, 	0.064656, 	2376308
899, 	0.057464, 	2673657
999, 	0.051712, 	2970780
1099, 	0.047006, 	3268206
1199, 	0.043086, 	3565040
1299, 	0.039769, 	3861940
1399, 	0.036926, 	4159306
1499, 	0.034463, 	4455777
1599, 	0.032308, 	4752596
1699, 	0.030406, 	5049366
1799, 	0.028716, 	5346148
1899, 	0.027204, 	5643096
1999, 	0.025843, 	5940004
2099, 	0.024612, 	6237560
2199, 	0.023493, 	6534717
2299, 	0.022471, 	6831668
2399, 	0.021534, 	7128673
2499, 	0.020672, 	7425167
2599, 	0.019877, 	7722476
2699, 	0.019140, 	8019417
2799, 	0.018457, 	8316534
2899, 	0.017820, 	8613431
2999, 	0.017226, 	8910185
3099, 	0.016670, 	9206621
3199, 	0.016149, 	9503399
3299, 	0.015659, 	9800373
3399, 	0.015199, 	10096853
3499, 	0.014764, 	10393985
3599, 	0.014354, 	10690636
3699, 	0.013966, 	10987915
3799, 	0.013598, 	11285076
3899, 	0.013250, 	11582255
3999, 	0.012918, 	11879039
4099, 	0.012603, 	12175907
4199, 	0.012303, 	12473262
4299, 	0.012017, 	12769769
4399, 	0.011744, 	13067354
4499, 	0.011483, 	13364507
4599, 	0.011233, 	13661750
4699, 	0.010994, 	13958997
4799, 	0.010765, 	14255238
4899, 	0.010545, 	14552657
4999, 	0.010334, 	14850400
5099, 	0.010131, 	15147174
5199, 	0.009937, 	15444147
5299, 	0.009749, 	15740759
5399, 	0.009568, 	16037781
5499, 	0.009394, 	16334466
5599, 	0.009227, 	16631616
5699, 	0.009065, 	16928871
5799, 	0.008908, 	17225819
5899, 	0.008757, 	17523363
5999, 	0.008611, 	17820438
6099, 	0.008470, 	18117800
6199, 	0.008334, 	18414149
6299, 	0.008201, 	18711543
6399, 	0.008073, 	19008476
6499, 	0.007949, 	19305501
6599, 	0.007828, 	19602040
6699, 	0.007712, 	19898737
6799, 	0.007598, 	20195471
6899, 	0.007488, 	20491908
6999, 	0.007381, 	20788476
7099, 	0.007277, 	21084849
7199, 	0.007176, 	21382170
7299, 	0.007078, 	21679163
7399, 	0.006982, 	21976201
7499, 	0.006889, 	22272961
7599, 	0.006798, 	22569569
7699, 	0.006710, 	22866698
7799, 	0.006624, 	23164189
7899, 	0.006540, 	23461612
7999, 	0.006458, 	23758416
8099, 	0.006379, 	24054615
8199, 	0.006301, 	24351422
8299, 	0.006225, 	24647827
8399, 	0.006151, 	24944466
8499, 	0.006078, 	25241748
8599, 	0.006008, 	25538461
8699, 	0.005939, 	25835072
8799, 	0.005871, 	26131629
8899, 	0.005805, 	26428434
8999, 	0.005741, 	26725449
9099, 	0.005678, 	27021985
9199, 	0.005616, 	27319172
9299, 	0.005555, 	27616144
9399, 	0.005496, 	27913339
9499, 	0.005438, 	28210204
9599, 	0.005382, 	28506499
9699, 	0.005326, 	28803365
9799, 	0.005272, 	29100223
9899, 	0.005219, 	29397153
9999, 	0.005167, 	29694300


==> src/fig/ours/max-gaussian-dewa-m-be1.txt <==
t, 	regret, 	communication
99, 	0.160383, 	5304
199, 	0.159118, 	10656
299, 	0.146334, 	15993
399, 	0.156075, 	21320
499, 	0.144254, 	26667
599, 	0.125095, 	31976
699, 	0.110518, 	37272
799, 	0.119584, 	42561
899, 	0.127626, 	47922
999, 	0.129521, 	53262
1099, 	0.132023, 	58627
1199, 	0.143465, 	63963
1299, 	0.143915, 	69320
1399, 	0.139313, 	74630
1499, 	0.141875, 	80021
1599, 	0.144031, 	85379
1699, 	0.141055, 	90674
1799, 	0.139894, 	96016
1899, 	0.138584, 	101328
1999, 	0.142279, 	106660
2099, 	0.142453, 	111967
2199, 	0.146152, 	117314
2299, 	0.145598, 	122626
2399, 	0.153877, 	127981
2499, 	0.155030, 	133277
2599, 	0.150746, 	138596
2699, 	0.152201, 	143911
2799, 	0.151687, 	149267
2899, 	0.148116, 	154535
2999, 	0.146658, 	159839
3099, 	0.148155, 	165131
3199, 	0.149324, 	170460
3299, 	0.145849, 	175737
3399, 	0.145188, 	181062
3499, 	0.143173, 	186423
3599, 	0.141866, 	191766
3699, 	0.140946, 	197087
3799, 	0.138944, 	202416
3899, 	0.137992, 	207738
3999, 	0.139083, 	213052
4099, 	0.139477, 	218374
4199, 	0.138817, 	223692
4299, 	0.139252, 	229009
4399, 	0.142231, 	234329
4499, 	0.143999, 	239678
4599, 	0.143381, 	244983
4699, 	0.143233, 	250295
4799, 	0.142713, 	255580
4899, 	0.143540, 	260931
4999, 	0.143307, 	266270
5099, 	0.141539, 	271586
5199, 	0.142004, 	276900
5299, 	0.142695, 	282194
5399, 	0.142359, 	287526
5499, 	0.142690, 	292832
5599, 	0.141441, 	298186
5699, 	0.141336, 	303473
5799, 	0.141356, 	308798
5899, 	0.140579, 	314107
5999, 	0.139457, 	319466
6099, 	0.140315, 	324763
6199, 	0.139717, 	330065
6299, 	0.139479, 	335383
6399, 	0.138326, 	340698
6499, 	0.138701, 	346054
6599, 	0.139470, 	351354
6699, 	0.139468, 	356696
6799, 	0.140172, 	362027
6899, 	0.139973, 	367375
6999, 	0.139864, 	372664
7099, 	0.141769, 	378011
7199, 	0.142316, 	383348
7299, 	0.141716, 	388687
7399, 	0.142486, 	394041
7499, 	0.141632, 	399331
7599, 	0.142364, 	404668
7699, 	0.140982, 	409999
7799, 	0.140868, 	415341
7899, 	0.141888, 	420642
7999, 	0.142215, 	425933
8099, 	0.143808, 	431241
8199, 	0.144800, 	436572
8299, 	0.145354, 	441930
8399, 	0.145321, 	447237
8499, 	0.145574, 	452557
8599, 	0.145110, 	457919
8699, 	0.144374, 	463255
8799, 	0.144564, 	468603
8899, 	0.143723, 	473945
8999, 	0.142989, 	479309
9099, 	0.142996, 	484651
9199, 	0.142734, 	489952
9299, 	0.141560, 	495307
9399, 	0.141163, 	500622
9499, 	0.140444, 	505917
9599, 	0.140990, 	511254
9699, 	0.140277, 	516609
9799, 	0.140186, 	521947
9899, 	0.140452, 	527290
9999, 	0.140539, 	532649
10099, 	0.140099, 	537970
10199, 	0.140109, 	543304
10299, 	0.141252, 	548640
10399, 	0.141284, 	553972
10499, 	0.141425, 	559292
10599, 	0.141294, 	564658
10699, 	0.141457, 	569975
10799, 	0.141644, 	575236
10899, 	0.142002, 	580565
10999, 	0.142498, 	585897
11099, 	0.142182, 	591194
11199, 	0.141813, 	596510
11299, 	0.141677, 	601847
11399, 	0.141574, 	607228
11499, 	0.141962, 	612576
11599, 	0.141337, 	617881
11699, 	0.140974, 	623222
11799, 	0.141295, 	628544
11899, 	0.140984, 	633872
11999, 	0.140808, 	639240
12099, 	0.141575, 	644526
12199, 	0.141550, 	649863
12299, 	0.140399, 	655192
12399, 	0.139267, 	660513
12499, 	0.138153, 	665878
12599, 	0.137056, 	671221
12699, 	0.135977, 	676565
12799, 	0.134915, 	681828
12899, 	0.133869, 	687150
12999, 	0.132839, 	692491
13099, 	0.131825, 	697819
13199, 	0.130826, 	703143
13299, 	0.129842, 	708482
13399, 	0.128873, 	713845
13499, 	0.127919, 	719179
13599, 	0.126978, 	724503
13699, 	0.126051, 	729825
13799, 	0.125137, 	735151
13899, 	0.124237, 	740450
13999, 	0.123350, 	745790
14099, 	0.122475, 	751163
14199, 	0.121612, 	756461
14299, 	0.120762, 	761754
14399, 	0.119923, 	767104
14499, 	0.119096, 	772437
14599, 	0.118280, 	777819
14699, 	0.117475, 	783127
14799, 	0.116682, 	788439
14899, 	0.115899, 	793745
14999, 	0.115126, 	799047
15099, 	0.114363, 	804408
15199, 	0.113611, 	809758
15299, 	0.112868, 	815050
15399, 	0.112135, 	820350
15499, 	0.111412, 	825675
15599, 	0.110698, 	831013
15699, 	0.109992, 	836293
15799, 	0.109296, 	841665
15899, 	0.108609, 	846984
15999, 	0.107930, 	852327
16099, 	0.107260, 	857638
16199, 	0.106597, 	862940
16299, 	0.105943, 	868268
16399, 	0.105297, 	873614
16499, 	0.104659, 	878947
16599, 	0.104029, 	884288
16699, 	0.103406, 	889593
16799, 	0.102790, 	894921
16899, 	0.102182, 	900231
16999, 	0.101581, 	905549
17099, 	0.100987, 	910877
17199, 	0.100400, 	916168
17299, 	0.099819, 	921522
17399, 	0.099245, 	926892
17499, 	0.098628, 	932192
17599, 	0.098142, 	937523
17699, 	0.097794, 	942881
17799, 	0.097244, 	948225
17899, 	0.096701, 	953531
17999, 	0.096164, 	958842
18099, 	0.095633, 	964195
18199, 	0.095107, 	969550
18299, 	0.094587, 	974856
18399, 	0.094073, 	980159
18499, 	0.093565, 	985500
18599, 	0.093062, 	990856
18699, 	0.092564, 	996164
18799, 	0.092072, 	1001490
18899, 	0.091584, 	1006814
18999, 	0.091102, 	1012159
19099, 	0.090625, 	1017479
19199, 	0.090153, 	1022821
19299, 	0.089686, 	1028156
19399, 	0.089224, 	1033447
19499, 	0.088766, 	1038800
19599, 	0.088313, 	1044149
19699, 	0.087865, 	1049458
19799, 	0.087421, 	1054815
19899, 	0.086982, 	1060152
19999, 	0.086547, 	1065517
20099, 	0.086116, 	1070841
20199, 	0.085690, 	1076152
20299, 	0.085268, 	1081477
20399, 	0.084850, 	1086785
20499, 	0.084436, 	1092125
20599, 	0.084026, 	1097424
20699, 	0.083620, 	1102794
20799, 	0.083218, 	1108138
20899, 	0.082820, 	1113466
20999, 	0.082426, 	1118765
21099, 	0.082035, 	1124119
21199, 	0.081648, 	1129445
21299, 	0.081265, 	1134802
21399, 	0.080885, 	1140142
21499, 	0.080509, 	1145448
21599, 	0.080136, 	1150817
21699, 	0.079767, 	1156186
21799, 	0.079401, 	1161503
21899, 	0.079038, 	1166826
21999, 	0.078679, 	1172172
22099, 	0.078323, 	1177493
22199, 	0.077970, 	1182820
22299, 	0.077620, 	1188163
22399, 	0.077274, 	1193486
22499, 	0.076930, 	1198810
22599, 	0.076590, 	1204126
22699, 	0.076252, 	1209465
22799, 	0.075918, 	1214787
22899, 	0.075586, 	1220124
22999, 	0.075258, 	1225456
23099, 	0.074932, 	1230747
23199, 	0.074609, 	1236025
23299, 	0.074289, 	1241370
23399, 	0.073971, 	1246691
23499, 	0.073657, 	1252018
23599, 	0.073344, 	1257355
23699, 	0.073035, 	1262653
23799, 	0.072728, 	1267983
23899, 	0.072424, 	1273299
23999, 	0.072122, 	1278613
24099, 	0.071823, 	1283924
24199, 	0.071526, 	1289220
24299, 	0.071231, 	1294554
24399, 	0.070940, 	1299867
24499, 	0.070650, 	1305175
24599, 	0.070363, 	1310506
24699, 	0.070078, 	1315852
24799, 	0.069795, 	1321193
24899, 	0.069515, 	1326473
24999, 	0.069237, 	1331836
25099, 	0.068961, 	1337157
25199, 	0.068687, 	1342521
25299, 	0.068416, 	1347888
25399, 	0.068147, 	1353248
25499, 	0.067879, 	1358614
25599, 	0.067614, 	1363960
25699, 	0.067351, 	1369281
25799, 	0.067090, 	1374634
25899, 	0.066831, 	1379960
25999, 	0.066574, 	1385276
26099, 	0.066319, 	1390612
26199, 	0.066066, 	1395966
26299, 	0.065814, 	1401296
26399, 	0.065565, 	1406643
26499, 	0.065318, 	1411981
26599, 	0.065072, 	1417290
26699, 	0.064828, 	1422630
26799, 	0.064587, 	1427949
26899, 	0.064346, 	1433267
26999, 	0.064108, 	1438563
27099, 	0.063872, 	1443896
27199, 	0.063637, 	1449250
27299, 	0.063404, 	1454562
27399, 	0.063172, 	1459892
27499, 	0.062942, 	1465258
27599, 	0.062714, 	1470581
27699, 	0.062488, 	1475938
27799, 	0.062263, 	1481281
27899, 	0.062040, 	1486622
27999, 	0.061818, 	1491959
28099, 	0.061598, 	1497272
28199, 	0.061380, 	1502609
28299, 	0.061163, 	1507928
28399, 	0.060948, 	1513211
28499, 	0.060734, 	1518543
28599, 	0.060521, 	1523828
28699, 	0.060311, 	1529126
28799, 	0.060101, 	1534432
28899, 	0.059893, 	1539769
28999, 	0.059687, 	1545095
29099, 	0.059482, 	1550425
29199, 	0.059278, 	1555730
29299, 	0.059076, 	1561042
29399, 	0.058875, 	1566403
29499, 	0.058675, 	1571706
29599, 	0.058477, 	1576990
29699, 	0.058280, 	1582329
29799, 	0.058084, 	1587672
29899, 	0.057890, 	1592998
29999, 	0.057697, 	1598301
30099, 	0.057505, 	1603655
30199, 	0.057315, 	1608964
30299, 	0.057126, 	1614298
30399, 	0.056938, 	1619640
30499, 	0.056751, 	1624978
30599, 	0.056566, 	1630288
30699, 	0.056381, 	1635547
30799, 	0.056198, 	1640876
30899, 	0.056017, 	1646190
30999, 	0.055836, 	1651508
31099, 	0.055656, 	1656831
31199, 	0.055478, 	1662153
31299, 	0.055301, 	1667486
31399, 	0.055125, 	1672816
31499, 	0.054949, 	1678152
31599, 	0.054776, 	1683447
31699, 	0.054603, 	1688717
31799, 	0.054431, 	1694044
31899, 	0.054260, 	1699368
31999, 	0.054091, 	1704737
32099, 	0.053922, 	1710041
32199, 	0.053755, 	1715404
32299, 	0.053588, 	1720736
32399, 	0.053423, 	1726049
32499, 	0.053259, 	1731374
32599, 	0.053095, 	1736714
32699, 	0.052933, 	1742066
32799, 	0.052772, 	1747364
32899, 	0.052611, 	1752702
32999, 	0.052452, 	1758016
33099, 	0.052293, 	1763335
33199, 	0.052136, 	1768636
33299, 	0.051979, 	1773916
33399, 	0.051824, 	1779266
33499, 	0.051669, 	1784606
33599, 	0.051515, 	1789953
33699, 	0.051362, 	1795312
33799, 	0.051210, 	1800607
33899, 	0.051059, 	1805924
33999, 	0.050909, 	1811237
34099, 	0.050760, 	1816575
34199, 	0.050611, 	1821899
34299, 	0.050464, 	1827246
34399, 	0.050317, 	1832589
34499, 	0.050171, 	1837962
34599, 	0.050026, 	1843281
34699, 	0.049882, 	1848572
34799, 	0.049739, 	1853894
34899, 	0.049596, 	1859190
34999, 	0.049454, 	1864501
35099, 	0.049313, 	1869840
35199, 	0.049173, 	1875152
35299, 	0.049034, 	1880482
35399, 	0.048896, 	1885800
35499, 	0.048758, 	1891089
35599, 	0.048621, 	1896434
35699, 	0.048485, 	1901732
35799, 	0.048349, 	1907062
35899, 	0.048215, 	1912371
35999, 	0.048081, 	1917692
36099, 	0.047947, 	1922949
36199, 	0.047815, 	1928295
36299, 	0.047683, 	1933586
36399, 	0.047552, 	1938926
36499, 	0.047422, 	1944223
36599, 	0.047292, 	1949584
36699, 	0.047164, 	1954925
36799, 	0.047035, 	1960239
36899, 	0.046908, 	1965550
36999, 	0.046781, 	1970892
37099, 	0.046655, 	1976223
37199, 	0.046530, 	1981557
37299, 	0.046405, 	1986873
37399, 	0.046281, 	1992178
37499, 	0.046157, 	1997510
37599, 	0.046035, 	2002842
37699, 	0.045912, 	2008157
37799, 	0.045791, 	2013503
37899, 	0.045670, 	2018865
37999, 	0.045550, 	2024221
38099, 	0.045430, 	2029517
38199, 	0.045312, 	2034882
38299, 	0.045193, 	2040224
38399, 	0.045076, 	2045540
38499, 	0.044958, 	2050919
38599, 	0.044842, 	2056224
38699, 	0.044726, 	2061585
38799, 	0.044611, 	2066917
38899, 	0.044496, 	2072260
38999, 	0.044382, 	2077573
39099, 	0.044269, 	2082892
39199, 	0.044156, 	2088267
39299, 	0.044043, 	2093651
39399, 	0.043931, 	2099008
39499, 	0.043820, 	2104319
39599, 	0.043710, 	2109678
39699, 	0.043599, 	2115029
39799, 	0.043490, 	2120332
39899, 	0.043381, 	2125663
39999, 	0.043272, 	2130984
40099, 	0.043165, 	2136314
40199, 	0.043057, 	2141637
40299, 	0.042950, 	2146958
40399, 	0.042844, 	2152214
40499, 	0.042738, 	2157537
40599, 	0.042633, 	2162875
40699, 	0.042528, 	2168257
40799, 	0.042424, 	2173565
40899, 	0.042320, 	2178864
40999, 	0.042217, 	2184220
41099, 	0.042114, 	2189600
41199, 	0.042012, 	2194937
41299, 	0.041910, 	2200260
41399, 	0.041809, 	2205539
41499, 	0.041708, 	2210867
41599, 	0.041608, 	2216192
41699, 	0.041508, 	2221517
41799, 	0.041409, 	2226886
41899, 	0.041310, 	2232214
41999, 	0.041212, 	2237545
42099, 	0.041114, 	2242898
42199, 	0.041016, 	2248181
42299, 	0.040920, 	2253505
42399, 	0.040823, 	2258816
42499, 	0.040727, 	2264145
42599, 	0.040631, 	2269450
42699, 	0.040536, 	2274794
42799, 	0.040441, 	2280121
42899, 	0.040347, 	2285482
42999, 	0.040253, 	2290845
43099, 	0.040160, 	2296186
43199, 	0.040067, 	2301560
43299, 	0.039974, 	2306871
43399, 	0.039882, 	2312186
43499, 	0.039791, 	2317491
43599, 	0.039699, 	2322817
43699, 	0.039609, 	2328171
43799, 	0.039518, 	2333489
43899, 	0.039428, 	2338827
43999, 	0.039338, 	2344184
44099, 	0.039249, 	2349531
44199, 	0.039160, 	2354870
44299, 	0.039072, 	2360198
44399, 	0.038984, 	2365525
44499, 	0.038896, 	2370830
44599, 	0.038809, 	2376123
44699, 	0.038722, 	2381440
44799, 	0.038636, 	2386819
44899, 	0.038550, 	2392136
44999, 	0.038464, 	2397469
45099, 	0.038379, 	2402811
45199, 	0.038294, 	2408148
45299, 	0.038210, 	2413462
45399, 	0.038125, 	2418775
45499, 	0.038042, 	2424119
45599, 	0.037958, 	2429449
45699, 	0.037875, 	2434750
45799, 	0.037792, 	2440116
45899, 	0.037710, 	2445440
45999, 	0.037628, 	2450749
46099, 	0.037546, 	2456121
46199, 	0.037465, 	2461470
46299, 	0.037384, 	2466815
46399, 	0.037304, 	2472128
46499, 	0.037223, 	2477463
46599, 	0.037144, 	2482752
46699, 	0.037064, 	2488109
46799, 	0.036985, 	2493424
46899, 	0.036906, 	2498745
46999, 	0.036827, 	2504081
47099, 	0.036749, 	2509393
47199, 	0.036671, 	2514751
47299, 	0.036594, 	2520080
47399, 	0.036517, 	2525444
47499, 	0.036440, 	2530771
47599, 	0.036363, 	2536099
47699, 	0.036287, 	2541369
47799, 	0.036211, 	2546699
47899, 	0.036135, 	2552062
47999, 	0.036060, 	2557372
48099, 	0.035985, 	2562694
48199, 	0.035911, 	2568009
48299, 	0.035836, 	2573349
48399, 	0.035762, 	2578635
48499, 	0.035688, 	2583953
48599, 	0.035615, 	2589302
48699, 	0.035542, 	2594676
48799, 	0.035469, 	2599969
48899, 	0.035397, 	2605346
48999, 	0.035324, 	2610693
49099, 	0.035252, 	2615970
49199, 	0.035181, 	2621290
49299, 	0.035109, 	2626595
49399, 	0.035038, 	2631936
49499, 	0.034967, 	2637272
49599, 	0.034897, 	2642608
49699, 	0.034827, 	2647931
49799, 	0.034757, 	2653229
49899, 	0.034687, 	2658553
49999, 	0.034618, 	2663876
50099, 	0.034549, 	2669155
50199, 	0.034480, 	2674458
50299, 	0.034411, 	2679787
50399, 	0.034343, 	2685098
50499, 	0.034275, 	2690465
50599, 	0.034207, 	2695801
50699, 	0.034140, 	2701129
50799, 	0.034073, 	2706478
50899, 	0.034006, 	2711815
50999, 	0.033939, 	2717163
51099, 	0.033873, 	2722462
51199, 	0.033806, 	2727785
51299, 	0.033741, 	2733087
51399, 	0.033675, 	2738426
51499, 	0.033609, 	2743802
51599, 	0.033544, 	2749132
51699, 	0.033479, 	2754434
51799, 	0.033415, 	2759775
51899, 	0.033350, 	2765113
51999, 	0.033286, 	2770448
52099, 	0.033222, 	2775806
52199, 	0.033159, 	2781191
52299, 	0.033095, 	2786502
52399, 	0.033032, 	2791810
52499, 	0.032969, 	2797086
52599, 	0.032907, 	2802424
52699, 	0.032844, 	2807720
52799, 	0.032782, 	2813055
52899, 	0.032720, 	2818392
52999, 	0.032658, 	2823702
53099, 	0.032597, 	2829074
53199, 	0.032535, 	2834412
53299, 	0.032474, 	2839724
53399, 	0.032414, 	2845076
53499, 	0.032353, 	2850383
53599, 	0.032293, 	2855690
53699, 	0.032233, 	2861048
53799, 	0.032173, 	2866384
53899, 	0.032113, 	2871723
53999, 	0.032053, 	2877089
54099, 	0.031994, 	2882440
54199, 	0.031935, 	2887790
54299, 	0.031876, 	2893103
54399, 	0.031818, 	2898482
54499, 	0.031759, 	2903798
54599, 	0.031701, 	2909105
54699, 	0.031643, 	2914443
54799, 	0.031586, 	2919795
54899, 	0.031528, 	2925154
54999, 	0.031471, 	2930463
55099, 	0.031414, 	2935744
55199, 	0.031357, 	2941044
55299, 	0.031300, 	2946400
55399, 	0.031243, 	2951763
55499, 	0.031187, 	2957081
55599, 	0.031131, 	2962379
55699, 	0.031075, 	2967740
55799, 	0.031019, 	2973118
55899, 	0.030964, 	2978429
55999, 	0.030909, 	2983766
56099, 	0.030854, 	2989063
56199, 	0.030799, 	2994395
56299, 	0.030744, 	2999736
56399, 	0.030689, 	3005043
56499, 	0.030635, 	3010357
56599, 	0.030581, 	3015701
56699, 	0.030527, 	3021074
56799, 	0.030473, 	3026377
56899, 	0.030420, 	3031697
56999, 	0.030366, 	3036996
57099, 	0.030313, 	3042326
57199, 	0.030260, 	3047699
57299, 	0.030207, 	3053018
57399, 	0.030155, 	3058374
57499, 	0.030102, 	3063710
57599, 	0.030050, 	3069040
57699, 	0.029998, 	3074317
57799, 	0.029946, 	3079664
57899, 	0.029894, 	3084991
57999, 	0.029843, 	3090303
58099, 	0.029791, 	3095639
58199, 	0.029740, 	3100983
58299, 	0.029689, 	3106274
58399, 	0.029638, 	3111616
58499, 	0.029588, 	3116931
58599, 	0.029537, 	3122266
58699, 	0.029487, 	3127607
58799, 	0.029437, 	3132940
58899, 	0.029387, 	3138282
58999, 	0.029337, 	3143611
59099, 	0.029287, 	3148907
59199, 	0.029238, 	3154228
59299, 	0.029189, 	3159595
59399, 	0.029139, 	3164897
59499, 	0.029090, 	3170206
59599, 	0.029042, 	3175524
59699, 	0.028993, 	3180760
59799, 	0.028945, 	3186120
59899, 	0.028896, 	3191469
59999, 	0.028848, 	3196795
60099, 	0.028800, 	3202147
60199, 	0.028752, 	3207457
60299, 	0.028705, 	3212805
60399, 	0.028657, 	3218116
60499, 	0.028610, 	3223430
60599, 	0.028562, 	3228758
60699, 	0.028515, 	3234107
60799, 	0.028468, 	3239448
60899, 	0.028422, 	3244774
60999, 	0.028375, 	3250090
61099, 	0.028329, 	3255425
61199, 	0.028282, 	3260818
61299, 	0.028236, 	3266101
61399, 	0.028190, 	3271423
61499, 	0.028144, 	3276761
61599, 	0.028099, 	3282092
61699, 	0.028053, 	3287372
61799, 	0.028008, 	3292729
61899, 	0.027963, 	3298069
61999, 	0.027917, 	3303411
62099, 	0.027872, 	3308742
62199, 	0.027828, 	3314041
62299, 	0.027783, 	3319329
62399, 	0.027738, 	3324651
62499, 	0.027694, 	3329943
62599, 	0.027650, 	3335302
62699, 	0.027606, 	3340596
62799, 	0.027562, 	3345915
62899, 	0.027518, 	3351251
62999, 	0.027474, 	3356602
63099, 	0.027431, 	3361923
63199, 	0.027387, 	3367249
63299, 	0.027344, 	3372539
63399, 	0.027301, 	3377840
63499, 	0.027258, 	3383155
63599, 	0.027215, 	3388499
63699, 	0.027172, 	3393812
63799, 	0.027130, 	3399117
63899, 	0.027087, 	3404411
63999, 	0.027045, 	3409749
64099, 	0.027003, 	3415101
64199, 	0.026961, 	3420429
64299, 	0.026919, 	3425764
64399, 	0.026877, 	3431105
64499, 	0.026835, 	3436422
64599, 	0.026794, 	3441741
64699, 	0.026752, 	3447074
64799, 	0.026711, 	3452367
64899, 	0.026670, 	3457673
64999, 	0.026629, 	3462993
65099, 	0.026588, 	3468326
65199, 	0.026547, 	3473661
65299, 	0.026507, 	3479018
65399, 	0.026466, 	3484338
65499, 	0.026426, 	3489653
65599, 	0.026385, 	3495002
65699, 	0.026345, 	3500408
65799, 	0.026305, 	3505711
65899, 	0.026265, 	3511041
65999, 	0.026225, 	3516342
66099, 	0.026186, 	3521654
66199, 	0.026146, 	3526987
66299, 	0.026107, 	3532262
66399, 	0.026067, 	3537576
66499, 	0.026028, 	3542880
66599, 	0.025989, 	3548212
66699, 	0.025950, 	3553510
66799, 	0.025911, 	3558840
66899, 	0.025873, 	3564215
66999, 	0.025834, 	3569533
67099, 	0.025796, 	3574846
67199, 	0.025757, 	3580180
67299, 	0.025719, 	3585522
67399, 	0.025681, 	3590830
67499, 	0.025643, 	3596157
67599, 	0.025605, 	3601519
67699, 	0.025567, 	3606861
67799, 	0.025529, 	3612221
67899, 	0.025492, 	3617562
67999, 	0.025454, 	3622861
68099, 	0.025417, 	3628166
68199, 	0.025379, 	3633514
68299, 	0.025342, 	3638848
68399, 	0.025305, 	3644160
68499, 	0.025268, 	3649479
68599, 	0.025231, 	3654776
68699, 	0.025195, 	3660059
68799, 	0.025158, 	3665380
68899, 	0.025122, 	3670675
68999, 	0.025085, 	3676001
69099, 	0.025049, 	3681310
69199, 	0.025013, 	3686592
69299, 	0.024977, 	3691870
69399, 	0.024941, 	3697148
69499, 	0.024905, 	3702468
69599, 	0.024869, 	3707780
69699, 	0.024833, 	3713091
69799, 	0.024798, 	3718398
69899, 	0.024762, 	3723729
69999, 	0.024727, 	3729088
70099, 	0.024692, 	3734430
70199, 	0.024656, 	3739767
70299, 	0.024621, 	3745077
70399, 	0.024586, 	3750413
70499, 	0.024551, 	3755744
70599, 	0.024517, 	3761038
70699, 	0.024482, 	3766365
70799, 	0.024447, 	3771718
70899, 	0.024413, 	3777036
70999, 	0.024379, 	3782419
71099, 	0.024344, 	3787778
71199, 	0.024310, 	3793067
71299, 	0.024276, 	3798420
71399, 	0.024242, 	3803765
71499, 	0.024208, 	3809066
71599, 	0.024174, 	3814385
71699, 	0.024141, 	3819664
71799, 	0.024107, 	3825011
71899, 	0.024073, 	3830335
71999, 	0.024040, 	3835686
72099, 	0.024007, 	3841002
72199, 	0.023973, 	3846342
72299, 	0.023940, 	3851703
72399, 	0.023907, 	3857002
72499, 	0.023874, 	3862379
72599, 	0.023841, 	3867746
72699, 	0.023809, 	3873055
72799, 	0.023776, 	3878416
72899, 	0.023743, 	3883674
72999, 	0.023711, 	3888962
73099, 	0.023678, 	3894303
73199, 	0.023646, 	3899648
73299, 	0.023614, 	3905010
73399, 	0.023581, 	3910312
73499, 	0.023549, 	3915609
73599, 	0.023517, 	3920936
73699, 	0.023485, 	3926239
73799, 	0.023454, 	3931599
73899, 	0.023422, 	3936934
73999, 	0.023390, 	3942231
74099, 	0.023359, 	3947575
74199, 	0.023327, 	3952879
74299, 	0.023296, 	3958175
74399, 	0.023264, 	3963503
74499, 	0.023233, 	3968829
74599, 	0.023202, 	3974126
74699, 	0.023171, 	3979402
74799, 	0.023140, 	3984722
74899, 	0.023109, 	3990074
74999, 	0.023078, 	3995409
75099, 	0.023048, 	4000710
75199, 	0.023017, 	4006012
75299, 	0.022986, 	4011347
75399, 	0.022956, 	4016695
75499, 	0.022926, 	4021986
75599, 	0.022895, 	4027248
75699, 	0.022865, 	4032577
75799, 	0.022835, 	4037904
75899, 	0.022805, 	4043234
75999, 	0.022775, 	4048562
76099, 	0.022745, 	4053891
76199, 	0.022715, 	4059237
76299, 	0.022685, 	4064563
76399, 	0.022655, 	4069855
76499, 	0.022626, 	4075165
76599, 	0.022596, 	4080495
76699, 	0.022567, 	4085829
76799, 	0.022537, 	4091155
76899, 	0.022508, 	4096453
76999, 	0.022479, 	4101785
77099, 	0.022450, 	4107105
77199, 	0.022421, 	4112499
77299, 	0.022392, 	4117828
77399, 	0.022363, 	4123135
77499, 	0.022334, 	4128467
77599, 	0.022305, 	4133753
77699, 	0.022276, 	4139080
77799, 	0.022248, 	4144433
77899, 	0.022219, 	4149763
77999, 	0.022191, 	4155080
78099, 	0.022162, 	4160412
78199, 	0.022134, 	4165757
78299, 	0.022106, 	4171071
78399, 	0.022078, 	4176374
78499, 	0.022049, 	4181708
78599, 	0.022021, 	4187033
78699, 	0.021993, 	4192345
78799, 	0.021965, 	4197670
78899, 	0.021938, 	4203005
78999, 	0.021910, 	4208323
79099, 	0.021882, 	4213624
79199, 	0.021854, 	4218935
79299, 	0.021827, 	4224266
79399, 	0.021799, 	4229590
79499, 	0.021772, 	4234869
79599, 	0.021745, 	4240180
79699, 	0.021717, 	4245510
79799, 	0.021690, 	4250802
79899, 	0.021663, 	4256117
79999, 	0.021636, 	4261414
80099, 	0.021609, 	4266711
80199, 	0.021582, 	4272007
80299, 	0.021555, 	4277346
80399, 	0.021528, 	4282673
80499, 	0.021502, 	4288010
80599, 	0.021475, 	4293363
80699, 	0.021448, 	4298701
80799, 	0.021422, 	4304058
80899, 	0.021395, 	4309399
80999, 	0.021369, 	4314685
81099, 	0.021342, 	4320028
81199, 	0.021316, 	4325323
81299, 	0.021290, 	4330677
81399, 	0.021264, 	4335990
81499, 	0.021238, 	4341360
81599, 	0.021212, 	4346681
81699, 	0.021186, 	4352046
81799, 	0.021160, 	4357363
81899, 	0.021134, 	4362659
81999, 	0.021108, 	4367986
82099, 	0.021083, 	4373317
82199, 	0.021057, 	4378614
82299, 	0.021031, 	4383914
82399, 	0.021006, 	4389245
82499, 	0.020980, 	4394582
82599, 	0.020955, 	4399895
82699, 	0.020930, 	4405236
82799, 	0.020904, 	4410545
82899, 	0.020879, 	4415827
82999, 	0.020854, 	4421154
83099, 	0.020829, 	4426493
83199, 	0.020804, 	4431828
83299, 	0.020779, 	4437159
83399, 	0.020754, 	4442452
83499, 	0.020729, 	4447774
83599, 	0.020704, 	4453073
83699, 	0.020680, 	4458416
83799, 	0.020655, 	4463722
83899, 	0.020630, 	4468980
83999, 	0.020606, 	4474308
84099, 	0.020581, 	4479671
84199, 	0.020557, 	4484968
84299, 	0.020532, 	4490284
84399, 	0.020508, 	4495582
84499, 	0.020484, 	4500884
84599, 	0.020460, 	4506195
84699, 	0.020435, 	4511559
84799, 	0.020411, 	4516848
84899, 	0.020387, 	4522183
84999, 	0.020363, 	4527471
85099, 	0.020339, 	4532770
85199, 	0.020315, 	4538058
85299, 	0.020292, 	4543369
85399, 	0.020268, 	4548670
85499, 	0.020244, 	4554006
85599, 	0.020220, 	4559304
85699, 	0.020197, 	4564573
85799, 	0.020173, 	4569907
85899, 	0.020150, 	4575218
85999, 	0.020126, 	4580498
86099, 	0.020103, 	4585786
86199, 	0.020080, 	4591109
86299, 	0.020056, 	4596408
86399, 	0.020033, 	4601743
86499, 	0.020010, 	4607065
86599, 	0.019987, 	4612362
86699, 	0.019964, 	4617652
86799, 	0.019941, 	4622996
86899, 	0.019918, 	4628261
86999, 	0.019895, 	4633586
87099, 	0.019872, 	4638951
87199, 	0.019849, 	4644252
87299, 	0.019827, 	4649568
87399, 	0.019804, 	4654923
87499, 	0.019781, 	4660269
87599, 	0.019759, 	4665552
87699, 	0.019736, 	4670867
87799, 	0.019714, 	4676255
87899, 	0.019691, 	4681596
87999, 	0.019669, 	4686942
88099, 	0.019647, 	4692275
88199, 	0.019624, 	4697616
88299, 	0.019602, 	4702942
88399, 	0.019580, 	4708275
88499, 	0.019558, 	4713610
88599, 	0.019536, 	4718916
88699, 	0.019514, 	4724235
88799, 	0.019492, 	4729569
88899, 	0.019470, 	4734905
88999, 	0.019448, 	4740237
89099, 	0.019426, 	4745549
89199, 	0.019404, 	4750883
89299, 	0.019383, 	4756214
89399, 	0.019361, 	4761611
89499, 	0.019339, 	4766942
89599, 	0.019318, 	4772274
89699, 	0.019296, 	4777599
89799, 	0.019275, 	4782937
89899, 	0.019253, 	4788299
89999, 	0.019232, 	4793639
90099, 	0.019211, 	4798953
90199, 	0.019189, 	4804299
90299, 	0.019168, 	4809626
90399, 	0.019147, 	4815006
90499, 	0.019126, 	4820285
90599, 	0.019105, 	4825631
90699, 	0.019083, 	4830948
90799, 	0.019062, 	4836304
90899, 	0.019042, 	4841645
90999, 	0.019021, 	4846970
91099, 	0.019000, 	4852268
91199, 	0.018979, 	4857648
91299, 	0.018958, 	4862957
91399, 	0.018937, 	4868245
91499, 	0.018917, 	4873586
91599, 	0.018896, 	4878911
91699, 	0.018875, 	4884227
91799, 	0.018855, 	4889543
91899, 	0.018834, 	4894789
91999, 	0.018814, 	4900120
92099, 	0.018793, 	4905435
92199, 	0.018773, 	4910723
92299, 	0.018753, 	4916069
92399, 	0.018732, 	4921386
92499, 	0.018712, 	4926772
92599, 	0.018692, 	4932098
92699, 	0.018672, 	4937477
92799, 	0.018652, 	4942804
92899, 	0.018632, 	4948138
92999, 	0.018612, 	4953465
93099, 	0.018592, 	4958777
93199, 	0.018572, 	4964115
93299, 	0.018552, 	4969450
93399, 	0.018532, 	4974762
93499, 	0.018512, 	4980089
93599, 	0.018492, 	4985411
93699, 	0.018472, 	4990756
93799, 	0.018453, 	4996082
93899, 	0.018433, 	5001441
93999, 	0.018414, 	5006741
94099, 	0.018394, 	5012075
94199, 	0.018374, 	5017374
94299, 	0.018355, 	5022696
94399, 	0.018336, 	5028000
94499, 	0.018316, 	5033287
94599, 	0.018297, 	5038648
94699, 	0.018277, 	5043940
94799, 	0.018258, 	5049289
94899, 	0.018239, 	5054596
94999, 	0.018220, 	5059914
95099, 	0.018201, 	5065255
95199, 	0.018181, 	5070583
95299, 	0.018162, 	5075889
95399, 	0.018143, 	5081221
95499, 	0.018124, 	5086574
95599, 	0.018105, 	5091894
95699, 	0.018086, 	5097251
95799, 	0.018068, 	5102589
95899, 	0.018049, 	5107935
95999, 	0.018030, 	5113237
96099, 	0.018011, 	5118618
96199, 	0.017992, 	5123935
96299, 	0.017974, 	5129240
96399, 	0.017955, 	5134565
96499, 	0.017936, 	5139893
96599, 	0.017918, 	5145247
96699, 	0.017899, 	5150576
96799, 	0.017881, 	5155944
96899, 	0.017862, 	5161262
96999, 	0.017844, 	5166558
97099, 	0.017826, 	5171905
97199, 	0.017807, 	5177223
97299, 	0.017789, 	5182557
97399, 	0.017771, 	5187874
97499, 	0.017753, 	5193180
97599, 	0.017734, 	5198462
97699, 	0.017716, 	5203786
97799, 	0.017698, 	5209143
97899, 	0.017680, 	5214479
97999, 	0.017662, 	5219798
98099, 	0.017644, 	5225163
98199, 	0.017626, 	5230507
98299, 	0.017608, 	5235850
98399, 	0.017590, 	5241163
98499, 	0.017572, 	5246492
98599, 	0.017554, 	5251825
98699, 	0.017537, 	5257124
98799, 	0.017519, 	5262444
98899, 	0.017501, 	5267769
98999, 	0.017484, 	5273060
99099, 	0.017466, 	5278393
99199, 	0.017448, 	5283701
99299, 	0.017431, 	5289010
99399, 	0.017413, 	5294320
99499, 	0.017396, 	5299650
99599, 	0.017378, 	5304953
99699, 	0.017361, 	5310326
99799, 	0.017343, 	5315659
99899, 	0.017326, 	5320986
99999, 	0.017309, 	5326359


==> src/fig/ours/max-gaussian-dewa-m-be100.txt <==
t, 	regret, 	communication
99, 	0.176346, 	25313
199, 	0.180703, 	50997
299, 	0.168594, 	76539
399, 	0.157011, 	102261
499, 	0.138048, 	128101
599, 	0.153468, 	153942
699, 	0.146437, 	179607
799, 	0.134048, 	205593
899, 	0.120389, 	230989
999, 	0.111323, 	256625
1099, 	0.098677, 	282190
1199, 	0.090261, 	308362
1299, 	0.081696, 	334010
1399, 	0.077651, 	359703
1499, 	0.072470, 	385400
1599, 	0.067938, 	411191
1699, 	0.063939, 	436791
1799, 	0.060385, 	462049
1899, 	0.057205, 	487839
1999, 	0.054344, 	513629
2099, 	0.051755, 	539398
2199, 	0.049401, 	565083
2299, 	0.047252, 	590441
2399, 	0.045283, 	616390
2499, 	0.043471, 	641719
2599, 	0.041798, 	667319
2699, 	0.040249, 	693345
2799, 	0.038811, 	718877
2899, 	0.037473, 	744547
2999, 	0.036223, 	770205
3099, 	0.035054, 	795856
3199, 	0.033958, 	821469
3299, 	0.032929, 	846594
3399, 	0.031960, 	872138
3499, 	0.031047, 	897876
3599, 	0.030184, 	923488
3699, 	0.029368, 	948917
3799, 	0.028595, 	974766
3899, 	0.027862, 	1000331
3999, 	0.027165, 	1025632
4099, 	0.026502, 	1051454
4199, 	0.025871, 	1076822
4299, 	0.025269, 	1102547
4399, 	0.024695, 	1128116
4499, 	0.024146, 	1153800
4599, 	0.023621, 	1178978
4699, 	0.023118, 	1204740
4799, 	0.022637, 	1230368
4899, 	0.022175, 	1256156
4999, 	0.021731, 	1281417
5099, 	0.021305, 	1307499
5199, 	0.020895, 	1333105
5299, 	0.020501, 	1358930
5399, 	0.020121, 	1384749
5499, 	0.019755, 	1410381
5599, 	0.019402, 	1435596
5699, 	0.019062, 	1461428
5799, 	0.018733, 	1486887
5899, 	0.018416, 	1512301
5999, 	0.018109, 	1537497
6099, 	0.017812, 	1563463
6199, 	0.017524, 	1589005
6299, 	0.017246, 	1614738
6399, 	0.016977, 	1640501
6499, 	0.016715, 	1666314
6599, 	0.016462, 	1692076
6699, 	0.016216, 	1717740
6799, 	0.015978, 	1743404
6899, 	0.015746, 	1769259
6999, 	0.015521, 	1795000
7099, 	0.015303, 	1820339
7199, 	0.015090, 	1845880
7299, 	0.014883, 	1871261
7399, 	0.014682, 	1897475
7499, 	0.014486, 	1923233
7599, 	0.014296, 	1949004
7699, 	0.014110, 	1974376
7799, 	0.013929, 	1999811
7899, 	0.013753, 	2025401
7999, 	0.013581, 	2051235
8099, 	0.013413, 	2077130
8199, 	0.013250, 	2102678
8299, 	0.013090, 	2128356
8399, 	0.012934, 	2153815
8499, 	0.012782, 	2179679
8599, 	0.012633, 	2205383
8699, 	0.012488, 	2231187
8799, 	0.012346, 	2256790
8899, 	0.012207, 	2282555
8999, 	0.012072, 	2308140
9099, 	0.011939, 	2333906
9199, 	0.011809, 	2359760
9299, 	0.011682, 	2385621
9399, 	0.011558, 	2411366
9499, 	0.011436, 	2437205
9599, 	0.011317, 	2462711
9699, 	0.011200, 	2488350
9799, 	0.011086, 	2514068
9899, 	0.010974, 	2539656
9999, 	0.010864, 	2564669

==> src/fig/ours/max-gaussian-dewa-m-p-be1.txt <==
t, 	regret, 	communication
99, 	0.223982, 	41874
199, 	0.176977, 	83523
299, 	0.151843, 	125524
399, 	0.118109, 	167630
499, 	0.117203, 	209840
599, 	0.119697, 	251937
699, 	0.131449, 	294327
799, 	0.136122, 	336716
899, 	0.143766, 	378852
999, 	0.142015, 	420871
1099, 	0.136758, 	462219
1199, 	0.133394, 	503899
1299, 	0.137453, 	545732
1399, 	0.138152, 	587565
1499, 	0.137868, 	628616
1599, 	0.134217, 	670179
1699, 	0.128246, 	710449
1799, 	0.122375, 	751414
1899, 	0.115404, 	791886
1999, 	0.109631, 	833794
2099, 	0.104408, 	874793
2199, 	0.099623, 	916141
2299, 	0.095290, 	956786
2399, 	0.095578, 	998668
2499, 	0.099982, 	1040922
2599, 	0.098829, 	1082412
2699, 	0.097667, 	1123934
2799, 	0.101178, 	1166090
2899, 	0.103355, 	1208306
2999, 	0.103169, 	1249852
3099, 	0.105675, 	1291499
3199, 	0.103890, 	1333080
3299, 	0.104015, 	1375033
3399, 	0.105347, 	1416839
3499, 	0.104086, 	1458148
3599, 	0.105322, 	1499355
3699, 	0.110282, 	1541309
3799, 	0.111485, 	1583340
3899, 	0.114252, 	1624805
3999, 	0.115260, 	1665352
4099, 	0.117209, 	1706452
4199, 	0.115876, 	1747784
4299, 	0.116867, 	1789290
4399, 	0.118264, 	1830333
4499, 	0.118817, 	1871088
4599, 	0.116061, 	1911007
4699, 	0.113659, 	1951625
4799, 	0.111291, 	1991378
4899, 	0.109019, 	2031784
4999, 	0.106838, 	2072021
5099, 	0.104743, 	2112067
5199, 	0.105254, 	2152881
5299, 	0.103514, 	2193106
5399, 	0.101579, 	2233893
5499, 	0.099732, 	2274657
5599, 	0.097951, 	2315659
5699, 	0.096232, 	2356568
5799, 	0.094573, 	2395827
5899, 	0.092969, 	2435803
5999, 	0.091420, 	2475818
6099, 	0.089921, 	2516652
6199, 	0.088470, 	2557244
6299, 	0.087066, 	2597751
6399, 	0.085705, 	2638177
6499, 	0.084386, 	2678526
6599, 	0.083108, 	2719199
6699, 	0.081867, 	2759286
6799, 	0.080663, 	2799878
6899, 	0.079494, 	2841336
6999, 	0.078358, 	2881536
7099, 	0.077254, 	2921940
7199, 	0.076181, 	2962837
7299, 	0.075137, 	3002897
7399, 	0.074122, 	3044067
7499, 	0.073133, 	3084039
7599, 	0.072171, 	3124672
7699, 	0.071234, 	3164482
7799, 	0.070320, 	3203980
7899, 	0.069430, 	3244391
7999, 	0.068562, 	3284848
8099, 	0.067715, 	3325209
8199, 	0.066889, 	3365477
8299, 	0.066083, 	3407222
8399, 	0.065297, 	3447599
8499, 	0.064528, 	3488519
8599, 	0.063778, 	3529324
8699, 	0.063045, 	3569245
8799, 	0.062328, 	3609234
8899, 	0.061628, 	3649777
8999, 	0.060943, 	3689257
9099, 	0.060273, 	3729175
9199, 	0.059618, 	3770359
9299, 	0.058977, 	3810921
9399, 	0.058349, 	3851556
9499, 	0.057735, 	3892061
9599, 	0.057134, 	3932300
9699, 	0.056545, 	3972739
9799, 	0.055968, 	4014156
9899, 	0.055402, 	4055305
9999, 	0.054848, 	4095857
10099, 	0.054305, 	4136992
10199, 	0.053773, 	4177156
10299, 	0.053251, 	4217178
10399, 	0.052738, 	4258222
10499, 	0.052236, 	4298605
10599, 	0.051743, 	4338013
10699, 	0.051260, 	4378269
10799, 	0.050785, 	4417676
10899, 	0.050319, 	4457432
10999, 	0.049862, 	4497481
11099, 	0.049412, 	4537027
11199, 	0.048971, 	4577448
11299, 	0.048538, 	4617662
11399, 	0.048112, 	4658203
11499, 	0.047693, 	4698414
11599, 	0.047282, 	4738840
11699, 	0.046878, 	4778649
11799, 	0.046481, 	4818169
11899, 	0.046090, 	4857982
11999, 	0.045706, 	4897236
12099, 	0.045328, 	4936081
12199, 	0.044957, 	4975437
12299, 	0.044591, 	5015090
12399, 	0.044232, 	5054661
12499, 	0.043878, 	5096051
12599, 	0.043529, 	5136781
12699, 	0.043187, 	5178122
12799, 	0.042849, 	5218387
12899, 	0.042517, 	5259078
12999, 	0.042190, 	5299702
13099, 	0.041868, 	5340561
13199, 	0.041551, 	5380666
13299, 	0.041238, 	5420976
13399, 	0.040930, 	5461481
13499, 	0.040627, 	5500216
13599, 	0.040328, 	5539547
13699, 	0.040034, 	5579454
13799, 	0.039744, 	5620710
13899, 	0.039458, 	5660430
13999, 	0.039176, 	5700668
14099, 	0.038898, 	5741822
14199, 	0.038624, 	5781652
14299, 	0.038354, 	5823216
14399, 	0.038088, 	5863402
14499, 	0.037825, 	5903886
14599, 	0.037566, 	5944643
14699, 	0.037310, 	5985207
14799, 	0.037058, 	6026167
14899, 	0.036810, 	6066249
14999, 	0.036564, 	6106453
15099, 	0.036322, 	6147660
15199, 	0.036083, 	6188262
15299, 	0.035847, 	6228986
15399, 	0.035614, 	6269047
15499, 	0.035385, 	6309569
15599, 	0.035158, 	6349547
15699, 	0.034934, 	6390671
15799, 	0.034713, 	6431295
15899, 	0.034494, 	6470293
15999, 	0.034279, 	6509341
16099, 	0.034066, 	6549150
16199, 	0.033856, 	6589624
16299, 	0.033648, 	6630850
16399, 	0.033443, 	6670906
16499, 	0.033240, 	6711469
16599, 	0.033040, 	6750594
16699, 	0.032842, 	6790892
16799, 	0.032646, 	6830240
16899, 	0.032453, 	6869096
16999, 	0.032262, 	6910431
17099, 	0.032074, 	6950851
17199, 	0.031887, 	6990618
17299, 	0.031703, 	7031595
17399, 	0.031521, 	7070628
17499, 	0.031340, 	7111026
17599, 	0.031162, 	7151771
17699, 	0.030986, 	7190040
17799, 	0.030812, 	7230136
17899, 	0.030640, 	7269726
17999, 	0.030470, 	7309250
18099, 	0.030302, 	7349780
18199, 	0.030135, 	7389089
18299, 	0.029970, 	7428718
18399, 	0.029807, 	7467926
18499, 	0.029646, 	7508931
18599, 	0.029487, 	7549390
18699, 	0.029329, 	7589823
18799, 	0.029173, 	7629257
18899, 	0.029019, 	7669003
18999, 	0.028866, 	7708670
19099, 	0.028715, 	7749218
19199, 	0.028565, 	7789163
19299, 	0.028417, 	7828852
19399, 	0.028271, 	7867053
19499, 	0.028126, 	7906990
19599, 	0.027982, 	7946791
19699, 	0.027840, 	7985956
19799, 	0.027700, 	8025916
19899, 	0.027561, 	8066165
19999, 	0.027423, 	8105255
20099, 	0.027286, 	8144817
20199, 	0.027151, 	8184805
20299, 	0.027017, 	8224371
20399, 	0.026885, 	8264190
20499, 	0.026754, 	8304087
20599, 	0.026624, 	8343462
20699, 	0.026495, 	8382979
20799, 	0.026368, 	8422473
20899, 	0.026242, 	8461504
20999, 	0.026117, 	8502294
21099, 	0.025993, 	8542728
21199, 	0.025870, 	8580945
21299, 	0.025749, 	8620935
21399, 	0.025629, 	8660274
21499, 	0.025509, 	8700551
21599, 	0.025391, 	8738858
21699, 	0.025274, 	8778664
21799, 	0.025158, 	8818795
21899, 	0.025043, 	8858770
21999, 	0.024930, 	8898676
22099, 	0.024817, 	8938467
22199, 	0.024705, 	8977556
22299, 	0.024594, 	9017218
22399, 	0.024484, 	9058210
22499, 	0.024376, 	9098141
22599, 	0.024268, 	9137245
22699, 	0.024161, 	9177181
22799, 	0.024055, 	9217169
22899, 	0.023950, 	9257539
22999, 	0.023846, 	9297090
23099, 	0.023742, 	9337275
23199, 	0.023640, 	9376421
23299, 	0.023539, 	9417218
23399, 	0.023438, 	9455840
23499, 	0.023338, 	9495958
23599, 	0.023239, 	9535041
23699, 	0.023141, 	9573970
23799, 	0.023044, 	9614577
23899, 	0.022948, 	9654583
23999, 	0.022852, 	9693309
24099, 	0.022757, 	9732691
24199, 	0.022663, 	9771366
24299, 	0.022570, 	9810621
24399, 	0.022477, 	9850566
24499, 	0.022386, 	9890530
24599, 	0.022295, 	9930191
24699, 	0.022204, 	9969510
24799, 	0.022115, 	10010181
24899, 	0.022026, 	10050242
24999, 	0.021938, 	10089907
25099, 	0.021851, 	10129444
25199, 	0.021764, 	10168799
25299, 	0.021678, 	10208451
25399, 	0.021592, 	10247877
25499, 	0.021508, 	10287543
25599, 	0.021424, 	10327468
25699, 	0.021340, 	10366346
25799, 	0.021258, 	10405942
25899, 	0.021176, 	10445588
25999, 	0.021094, 	10485403
26099, 	0.021013, 	10525077
26199, 	0.020933, 	10564908
26299, 	0.020854, 	10603908
26399, 	0.020775, 	10643247
26499, 	0.020696, 	10681544
26599, 	0.020618, 	10720606
26699, 	0.020541, 	10760663
26799, 	0.020464, 	10800536
26899, 	0.020388, 	10840370
26999, 	0.020313, 	10880028
27099, 	0.020238, 	10919207
27199, 	0.020163, 	10959502
27299, 	0.020090, 	10999433
27399, 	0.020016, 	11037937
27499, 	0.019944, 	11078398
27599, 	0.019871, 	11119567
27699, 	0.019800, 	11160044
27799, 	0.019728, 	11201087
27899, 	0.019658, 	11240453
27999, 	0.019587, 	11280357
28099, 	0.019518, 	11319451
28199, 	0.019448, 	11358833
28299, 	0.019380, 	11399278
28399, 	0.019311, 	11438675
28499, 	0.019244, 	11478494
28599, 	0.019176, 	11517753
28699, 	0.019110, 	11557289
28799, 	0.019043, 	11596591
28899, 	0.018977, 	11636315
28999, 	0.018912, 	11676344
29099, 	0.018847, 	11714704
29199, 	0.018782, 	11753689
29299, 	0.018718, 	11793516
29399, 	0.018655, 	11832817
29499, 	0.018591, 	11872231
29599, 	0.018529, 	11911343
29699, 	0.018466, 	11950881
29799, 	0.018404, 	11990053
29899, 	0.018343, 	12029975
29999, 	0.018282, 	12067705
30099, 	0.018221, 	12107829
30199, 	0.018160, 	12147400
30299, 	0.018100, 	12187195
30399, 	0.018041, 	12227123
30499, 	0.017982, 	12266841
30599, 	0.017923, 	12307045
30699, 	0.017865, 	12346304
30799, 	0.017807, 	12386118
30899, 	0.017749, 	12425252
30999, 	0.017692, 	12464101
31099, 	0.017635, 	12502729
31199, 	0.017578, 	12541982
31299, 	0.017522, 	12582191
31399, 	0.017466, 	12622569
31499, 	0.017411, 	12662540
31599, 	0.017356, 	12702365
31699, 	0.017301, 	12741173
31799, 	0.017247, 	12782075
31899, 	0.017193, 	12821441
31999, 	0.017139, 	12861736
32099, 	0.017085, 	12900717
32199, 	0.017032, 	12939622
32299, 	0.016980, 	12978574
32399, 	0.016927, 	13017366
32499, 	0.016875, 	13056753
32599, 	0.016823, 	13097073
32699, 	0.016772, 	13135792
32799, 	0.016721, 	13173303
32899, 	0.016670, 	13212834
32999, 	0.016620, 	13252308
33099, 	0.016569, 	13292070
33199, 	0.016519, 	13330280
33299, 	0.016470, 	13369507
33399, 	0.016420, 	13410233
33499, 	0.016371, 	13450678
33599, 	0.016323, 	13490760
33699, 	0.016274, 	13530111
33799, 	0.016226, 	13570124
33899, 	0.016178, 	13610273
33999, 	0.016131, 	13651441
34099, 	0.016083, 	13692016
34199, 	0.016036, 	13731797
34299, 	0.015990, 	13770327
34399, 	0.015943, 	13809207
34499, 	0.015897, 	13849642
34599, 	0.015851, 	13889049
34699, 	0.015805, 	13927984
34799, 	0.015760, 	13966018
34899, 	0.015715, 	14004952
34999, 	0.015670, 	14043455
35099, 	0.015625, 	14082266
35199, 	0.015581, 	14121955
35299, 	0.015537, 	14161461
35399, 	0.015493, 	14201501
35499, 	0.015449, 	14239637
35599, 	0.015406, 	14280028
35699, 	0.015363, 	14319398
35799, 	0.015320, 	14359108
35899, 	0.015277, 	14399674
35999, 	0.015235, 	14438324
36099, 	0.015192, 	14477532
36199, 	0.015150, 	14517220
36299, 	0.015109, 	14557223
36399, 	0.015067, 	14596499
36499, 	0.015026, 	14636237
36599, 	0.014985, 	14674584
36699, 	0.014944, 	14714885
36799, 	0.014903, 	14754047
36899, 	0.014863, 	14793107
36999, 	0.014823, 	14833245
37099, 	0.014783, 	14873325
37199, 	0.014743, 	14912642
37299, 	0.014704, 	14951489
37399, 	0.014664, 	14990759
37499, 	0.014625, 	15031192
37599, 	0.014586, 	15069997
37699, 	0.014548, 	15108583
37799, 	0.014509, 	15148199
37899, 	0.014471, 	15188160
37999, 	0.014433, 	15226429
38099, 	0.014395, 	15265831
38199, 	0.014357, 	15305667
38299, 	0.014320, 	15345353
38399, 	0.014282, 	15384608
38499, 	0.014245, 	15424281
38599, 	0.014208, 	15464263
38699, 	0.014172, 	15504070
38799, 	0.014135, 	15544112
38899, 	0.014099, 	15582876
38999, 	0.014063, 	15622967
39099, 	0.014027, 	15663423
39199, 	0.013991, 	15703272
39299, 	0.013955, 	15742443
39399, 	0.013920, 	15783390
39499, 	0.013885, 	15823719
39599, 	0.013850, 	15863443
39699, 	0.013815, 	15903708
39799, 	0.013780, 	15943576
39899, 	0.013745, 	15983560
39999, 	0.013711, 	16022519
40099, 	0.013677, 	16060971
40199, 	0.013643, 	16099594
40299, 	0.013609, 	16139437
40399, 	0.013575, 	16178675
40499, 	0.013542, 	16217572
40599, 	0.013508, 	16256917
40699, 	0.013475, 	16298702
40799, 	0.013442, 	16337525
40899, 	0.013409, 	16377482
40999, 	0.013377, 	16416885
41099, 	0.013344, 	16456062
41199, 	0.013312, 	16495305
41299, 	0.013279, 	16536200
41399, 	0.013247, 	16575631
41499, 	0.013215, 	16615004
41599, 	0.013184, 	16653972
41699, 	0.013152, 	16694436
41799, 	0.013121, 	16734418
41899, 	0.013089, 	16774084
41999, 	0.013058, 	16813322
42099, 	0.013027, 	16852345
42199, 	0.012996, 	16892313
42299, 	0.012965, 	16932142
42399, 	0.012935, 	16970029
42499, 	0.012904, 	17010063
42599, 	0.012874, 	17051158
42699, 	0.012844, 	17090181
42799, 	0.012814, 	17129586
42899, 	0.012784, 	17169290
42999, 	0.012754, 	17209393
43099, 	0.012725, 	17247798
43199, 	0.012695, 	17286815
43299, 	0.012666, 	17326157
43399, 	0.012637, 	17366236
43499, 	0.012608, 	17405922
43599, 	0.012579, 	17445499
43699, 	0.012550, 	17483410
43799, 	0.012521, 	17522510
43899, 	0.012493, 	17563904
43999, 	0.012465, 	17603024
44099, 	0.012436, 	17643111
44199, 	0.012408, 	17682445
44299, 	0.012380, 	17722807
44399, 	0.012352, 	17762642
44499, 	0.012324, 	17802593
44599, 	0.012297, 	17841451
44699, 	0.012269, 	17881052
44799, 	0.012242, 	17922338
44899, 	0.012215, 	17962157
44999, 	0.012188, 	18001242
45099, 	0.012161, 	18040079
45199, 	0.012134, 	18080515
45299, 	0.012107, 	18120949
45399, 	0.012080, 	18158866
45499, 	0.012054, 	18198828
45599, 	0.012027, 	18237595
45699, 	0.012001, 	18277625
45799, 	0.011975, 	18316793
45899, 	0.011949, 	18356281
45999, 	0.011923, 	18396540
46099, 	0.011897, 	18434922
46199, 	0.011871, 	18473890
46299, 	0.011845, 	18513419
46399, 	0.011820, 	18552836
46499, 	0.011794, 	18592955
46599, 	0.011769, 	18631738
46699, 	0.011744, 	18670334
46799, 	0.011719, 	18710022
46899, 	0.011694, 	18748350
46999, 	0.011669, 	18787819
47099, 	0.011644, 	18827200
47199, 	0.011619, 	18866794
47299, 	0.011595, 	18907568
47399, 	0.011570, 	18947665
47499, 	0.011546, 	18987989
47599, 	0.011522, 	19027823
47699, 	0.011498, 	19067691
47799, 	0.011474, 	19107808
47899, 	0.011450, 	19148264
47999, 	0.011426, 	19187360
48099, 	0.011402, 	19226910
48199, 	0.011378, 	19265845
48299, 	0.011355, 	19305197
48399, 	0.011331, 	19343708
48499, 	0.011308, 	19383474
48599, 	0.011285, 	19423550
48699, 	0.011262, 	19463006
48799, 	0.011238, 	19503729
48899, 	0.011216, 	19543316
48999, 	0.011193, 	19583412
49099, 	0.011170, 	19623241
49199, 	0.011147, 	19663408
49299, 	0.011125, 	19704411
49399, 	0.011102, 	19744527
49499, 	0.011080, 	19783802
49599, 	0.011057, 	19824546
49699, 	0.011035, 	19865859
49799, 	0.011013, 	19905600
49899, 	0.010991, 	19944479
49999, 	0.010969, 	19985027
50099, 	0.010947, 	20024663
50199, 	0.010925, 	20063833
50299, 	0.010903, 	20103470
50399, 	0.010882, 	20143100
50499, 	0.010860, 	20183471
50599, 	0.010839, 	20222707
50699, 	0.010817, 	20263094
50799, 	0.010796, 	20303833
50899, 	0.010775, 	20343388
50999, 	0.010754, 	20384134
51099, 	0.010733, 	20422774
51199, 	0.010712, 	20461599
51299, 	0.010691, 	20500206
51399, 	0.010670, 	20540355
51499, 	0.010649, 	20579878
51599, 	0.010629, 	20618651
51699, 	0.010608, 	20658523
51799, 	0.010588, 	20699580
51899, 	0.010567, 	20739681
51999, 	0.010547, 	20780028
52099, 	0.010527, 	20820057
52199, 	0.010506, 	20860353
52299, 	0.010486, 	20901083
52399, 	0.010466, 	20941067
52499, 	0.010446, 	20981350
52599, 	0.010427, 	21022600
52699, 	0.010407, 	21062302
52799, 	0.010387, 	21102054
52899, 	0.010367, 	21140059
52999, 	0.010348, 	21178148
53099, 	0.010328, 	21217554
53199, 	0.010309, 	21257058
53299, 	0.010290, 	21296638
53399, 	0.010270, 	21336650
53499, 	0.010251, 	21375540
53599, 	0.010232, 	21414046
53699, 	0.010213, 	21453486
53799, 	0.010194, 	21493639
53899, 	0.010175, 	21532486
53999, 	0.010156, 	21571122
54099, 	0.010137, 	21611246
54199, 	0.010119, 	21651146
54299, 	0.010100, 	21691155
54399, 	0.010082, 	21731557
54499, 	0.010063, 	21771937
54599, 	0.010045, 	21813403
54699, 	0.010026, 	21854125
54799, 	0.010008, 	21894115
54899, 	0.009990, 	21935561
54999, 	0.009972, 	21976520
55099, 	0.009953, 	22015621
55199, 	0.009935, 	22054810
55299, 	0.009917, 	22093277
55399, 	0.009900, 	22133061
55499, 	0.009882, 	22172631
55599, 	0.009864, 	22213381
55699, 	0.009846, 	22253953
55799, 	0.009829, 	22294133
55899, 	0.009811, 	22334586
55999, 	0.009794, 	22373817
56099, 	0.009776, 	22412480
56199, 	0.009759, 	22451563
56299, 	0.009741, 	22490332
56399, 	0.009724, 	22529962
56499, 	0.009707, 	22569835
56599, 	0.009690, 	22609062
56699, 	0.009673, 	22649237
56799, 	0.009656, 	22689126
56899, 	0.009639, 	22728766
56999, 	0.009622, 	22767671
57099, 	0.009605, 	22806913
57199, 	0.009588, 	22846182
57299, 	0.009571, 	22886185
57399, 	0.009555, 	22926487
57499, 	0.009538, 	22967853
57599, 	0.009521, 	23006665
57699, 	0.009505, 	23045947
57799, 	0.009489, 	23085237
57899, 	0.009472, 	23124120
57999, 	0.009456, 	23163204
58099, 	0.009440, 	23202911
58199, 	0.009423, 	23242582
58299, 	0.009407, 	23281515
58399, 	0.009391, 	23321627
58499, 	0.009375, 	23362855
58599, 	0.009359, 	23401248
58699, 	0.009343, 	23441241
58799, 	0.009327, 	23480927
58899, 	0.009311, 	23520906
58999, 	0.009296, 	23560707
59099, 	0.009280, 	23601236
59199, 	0.009264, 	23641226
59299, 	0.009249, 	23681370
59399, 	0.009233, 	23719874
59499, 	0.009217, 	23758384
59599, 	0.009202, 	23797626
59699, 	0.009187, 	23837716
59799, 	0.009171, 	23876915
59899, 	0.009156, 	23917350
59999, 	0.009141, 	23957495
60099, 	0.009125, 	23997177
60199, 	0.009110, 	24035580
60299, 	0.009095, 	24074312
60399, 	0.009080, 	24114088
60499, 	0.009065, 	24154151
60599, 	0.009050, 	24194242
60699, 	0.009035, 	24234426
60799, 	0.009020, 	24273632
60899, 	0.009006, 	24312865
60999, 	0.008991, 	24352421
61099, 	0.008976, 	24391673
61199, 	0.008961, 	24431517
61299, 	0.008947, 	24470097
61399, 	0.008932, 	24509954
61499, 	0.008918, 	24550070
61599, 	0.008903, 	24588911
61699, 	0.008889, 	24628043
61799, 	0.008874, 	24666257
61899, 	0.008860, 	24705962
61999, 	0.008846, 	24745376
62099, 	0.008831, 	24785554
62199, 	0.008817, 	24823915
62299, 	0.008803, 	24864690
62399, 	0.008789, 	24905353
62499, 	0.008775, 	24945293
62599, 	0.008761, 	24985278
62699, 	0.008747, 	25024222
62799, 	0.008733, 	25063090
62899, 	0.008719, 	25102714
62999, 	0.008705, 	25143905
63099, 	0.008692, 	25183432
63199, 	0.008678, 	25222183
63299, 	0.008664, 	25262446
63399, 	0.008650, 	25301952
63499, 	0.008637, 	25340466
63599, 	0.008623, 	25379333
63699, 	0.008610, 	25419468
63799, 	0.008596, 	25459619
63899, 	0.008583, 	25500603
63999, 	0.008569, 	25540307
64099, 	0.008556, 	25579974
64199, 	0.008543, 	25619980
64299, 	0.008529, 	25661061
64399, 	0.008516, 	25701820
64499, 	0.008503, 	25741201
64599, 	0.008490, 	25780349
64699, 	0.008477, 	25819040
64799, 	0.008464, 	25860689
64899, 	0.008450, 	25901133
64999, 	0.008437, 	25940534
65099, 	0.008425, 	25979996
65199, 	0.008412, 	26019033
65299, 	0.008399, 	26057323
65399, 	0.008386, 	26097619
65499, 	0.008373, 	26136899
65599, 	0.008360, 	26177265
65699, 	0.008348, 	26216280
65799, 	0.008335, 	26256216
65899, 	0.008322, 	26294691
65999, 	0.008310, 	26335147
66099, 	0.008297, 	26375860
66199, 	0.008285, 	26415268
66299, 	0.008272, 	26452414
66399, 	0.008260, 	26492942
66499, 	0.008247, 	26531267
66599, 	0.008235, 	26570240
66699, 	0.008222, 	26609888
66799, 	0.008210, 	26649531
66899, 	0.008198, 	26688824
66999, 	0.008186, 	26728134
67099, 	0.008173, 	26767369
67199, 	0.008161, 	26807937
67299, 	0.008149, 	26848791
67399, 	0.008137, 	26888944
67499, 	0.008125, 	26928735
67599, 	0.008113, 	26968560
67699, 	0.008101, 	27008041
67799, 	0.008089, 	27047084
67899, 	0.008077, 	27087190
67999, 	0.008065, 	27127051
68099, 	0.008053, 	27166426
68199, 	0.008042, 	27205191
68299, 	0.008030, 	27244780
68399, 	0.008018, 	27284176
68499, 	0.008006, 	27323728
68599, 	0.007995, 	27362964
68699, 	0.007983, 	27403020
68799, 	0.007971, 	27443478
68899, 	0.007960, 	27482878
68999, 	0.007948, 	27522665
69099, 	0.007937, 	27562026
69199, 	0.007925, 	27601031
69299, 	0.007914, 	27639842
69399, 	0.007903, 	27678782
69499, 	0.007891, 	27718726
69599, 	0.007880, 	27759151
69699, 	0.007869, 	27799337
69799, 	0.007857, 	27837841
69899, 	0.007846, 	27876766
69999, 	0.007835, 	27917046
70099, 	0.007824, 	27955680
70199, 	0.007812, 	27995116
70299, 	0.007801, 	28034955
70399, 	0.007790, 	28074977
70499, 	0.007779, 	28114667
70599, 	0.007768, 	28153932
70699, 	0.007757, 	28194350
70799, 	0.007746, 	28235222
70899, 	0.007735, 	28274177
70999, 	0.007724, 	28315211
71099, 	0.007714, 	28355797
71199, 	0.007703, 	28395514
71299, 	0.007692, 	28434778
71399, 	0.007681, 	28475702
71499, 	0.007670, 	28514903
71599, 	0.007660, 	28553685
71699, 	0.007649, 	28594314
71799, 	0.007638, 	28634073
71899, 	0.007628, 	28673146
71999, 	0.007617, 	28713085
72099, 	0.007607, 	28753091
72199, 	0.007596, 	28793656
72299, 	0.007586, 	28834564
72399, 	0.007575, 	28874731
72499, 	0.007565, 	28915310
72599, 	0.007554, 	28954823
72699, 	0.007544, 	28995235
72799, 	0.007533, 	29034862
72899, 	0.007523, 	29074288
72999, 	0.007513, 	29113352
73099, 	0.007503, 	29154012
73199, 	0.007492, 	29193229
73299, 	0.007482, 	29233122
73399, 	0.007472, 	29273058
73499, 	0.007462, 	29311956
73599, 	0.007452, 	29352542
73699, 	0.007441, 	29392029
73799, 	0.007431, 	29431752
73899, 	0.007421, 	29470296
73999, 	0.007411, 	29509748
74099, 	0.007401, 	29549835
74199, 	0.007391, 	29591031
74299, 	0.007381, 	29630389
74399, 	0.007371, 	29670505
74499, 	0.007362, 	29709816
74599, 	0.007352, 	29750275
74699, 	0.007342, 	29790112
74799, 	0.007332, 	29830257
74899, 	0.007322, 	29869943
74999, 	0.007312, 	29910805
75099, 	0.007303, 	29950512
75199, 	0.007293, 	29988690
75299, 	0.007283, 	30028266
75399, 	0.007274, 	30068840
75499, 	0.007264, 	30108395
75599, 	0.007254, 	30148509
75699, 	0.007245, 	30188678
75799, 	0.007235, 	30228187
75899, 	0.007226, 	30267869
75999, 	0.007216, 	30306710
76099, 	0.007207, 	30345710
76199, 	0.007197, 	30384888
76299, 	0.007188, 	30424596
76399, 	0.007178, 	30464131
76499, 	0.007169, 	30505050
76599, 	0.007160, 	30545488
76699, 	0.007150, 	30584760
76799, 	0.007141, 	30625445
76899, 	0.007132, 	30665636
76999, 	0.007123, 	30705604
77099, 	0.007113, 	30746259
77199, 	0.007104, 	30786997
77299, 	0.007095, 	30827015
77399, 	0.007086, 	30867586
77499, 	0.007077, 	30907437
77599, 	0.007067, 	30945936
77699, 	0.007058, 	30986020
77799, 	0.007049, 	31024937
77899, 	0.007040, 	31063636
77999, 	0.007031, 	31102413
78099, 	0.007022, 	31142517
78199, 	0.007013, 	31182272
78299, 	0.007004, 	31221729
78399, 	0.006995, 	31261893
78499, 	0.006986, 	31300125
78599, 	0.006978, 	31338417
78699, 	0.006969, 	31378241
78799, 	0.006960, 	31417592
78899, 	0.006951, 	31457596
78999, 	0.006942, 	31497583
79099, 	0.006933, 	31536843
79199, 	0.006925, 	31577299
79299, 	0.006916, 	31616425
79399, 	0.006907, 	31657133
79499, 	0.006899, 	31695060
79599, 	0.006890, 	31733962
79699, 	0.006881, 	31773383
79799, 	0.006873, 	31814128
79899, 	0.006864, 	31854048
79999, 	0.006855, 	31893228
80099, 	0.006847, 	31933105
80199, 	0.006838, 	31972526
80299, 	0.006830, 	32012082
80399, 	0.006821, 	32051156
80499, 	0.006813, 	32090232
80599, 	0.006804, 	32130323
80699, 	0.006796, 	32171075
80799, 	0.006788, 	32209327
80899, 	0.006779, 	32247566
80999, 	0.006771, 	32287243
81099, 	0.006762, 	32326172
81199, 	0.006754, 	32365543
81299, 	0.006746, 	32404802
81399, 	0.006738, 	32445308
81499, 	0.006729, 	32487231
81599, 	0.006721, 	32527910
81699, 	0.006713, 	32568326
81799, 	0.006705, 	32607592
81899, 	0.006696, 	32648456
81999, 	0.006688, 	32689213
82099, 	0.006680, 	32729275
82199, 	0.006672, 	32770652
82299, 	0.006664, 	32811704
82399, 	0.006656, 	32851635
82499, 	0.006648, 	32890130
82599, 	0.006640, 	32930554
82699, 	0.006632, 	32971093
82799, 	0.006624, 	33010879
82899, 	0.006616, 	33050868
82999, 	0.006608, 	33090464
83099, 	0.006600, 	33130611
83199, 	0.006592, 	33169537
83299, 	0.006584, 	33209817
83399, 	0.006576, 	33249814
83499, 	0.006568, 	33289215
83599, 	0.006560, 	33327110
83699, 	0.006552, 	33366204
83799, 	0.006545, 	33406690
83899, 	0.006537, 	33446780
83999, 	0.006529, 	33485727
84099, 	0.006521, 	33525974
84199, 	0.006513, 	33567195
84299, 	0.006506, 	33606262
84399, 	0.006498, 	33645985
84499, 	0.006490, 	33686576
84599, 	0.006483, 	33726078
84699, 	0.006475, 	33767133
84799, 	0.006467, 	33807809
84899, 	0.006460, 	33847264
84999, 	0.006452, 	33887435
85099, 	0.006445, 	33926483
85199, 	0.006437, 	33966268
85299, 	0.006429, 	34005905
85399, 	0.006422, 	34045535
85499, 	0.006414, 	34084367
85599, 	0.006407, 	34124640
85699, 	0.006399, 	34163705
85799, 	0.006392, 	34202766
85899, 	0.006385, 	34242929
85999, 	0.006377, 	34282271
86099, 	0.006370, 	34322233
86199, 	0.006362, 	34362647
86299, 	0.006355, 	34402930
86399, 	0.006348, 	34443626
86499, 	0.006340, 	34482222
86599, 	0.006333, 	34521782
86699, 	0.006326, 	34561980
86799, 	0.006318, 	34602108
86899, 	0.006311, 	34640952
86999, 	0.006304, 	34679452
87099, 	0.006297, 	34719774
87199, 	0.006289, 	34759131
87299, 	0.006282, 	34798337
87399, 	0.006275, 	34837778
87499, 	0.006268, 	34877469
87599, 	0.006261, 	34916855
87699, 	0.006254, 	34955931
87799, 	0.006246, 	34995780
87899, 	0.006239, 	35033673
87999, 	0.006232, 	35073347
88099, 	0.006225, 	35113865
88199, 	0.006218, 	35153581
88299, 	0.006211, 	35193763
88399, 	0.006204, 	35233553
88499, 	0.006197, 	35273077
88599, 	0.006190, 	35313188
88699, 	0.006183, 	35353366
88799, 	0.006176, 	35394246
88899, 	0.006169, 	35433924
88999, 	0.006162, 	35473342
89099, 	0.006155, 	35512395
89199, 	0.006148, 	35551837
89299, 	0.006141, 	35589616
89399, 	0.006135, 	35630357
89499, 	0.006128, 	35669837
89599, 	0.006121, 	35709995
89699, 	0.006114, 	35750281
89799, 	0.006107, 	35790512
89899, 	0.006100, 	35830963
89999, 	0.006094, 	35870452
90099, 	0.006087, 	35909797
90199, 	0.006080, 	35949386
90299, 	0.006073, 	35989638
90399, 	0.006067, 	36030270
90499, 	0.006060, 	36069812
90599, 	0.006053, 	36110386
90699, 	0.006047, 	36150481
90799, 	0.006040, 	36190338
90899, 	0.006033, 	36230289
90999, 	0.006027, 	36269859
91099, 	0.006020, 	36309875
91199, 	0.006014, 	36349413
91299, 	0.006007, 	36390445
91399, 	0.006000, 	36429786
91499, 	0.005994, 	36469401
91599, 	0.005987, 	36509255
91699, 	0.005981, 	36548531
91799, 	0.005974, 	36587582
91899, 	0.005968, 	36627694
91999, 	0.005961, 	36666995
92099, 	0.005955, 	36706256
92199, 	0.005948, 	36745653
92299, 	0.005942, 	36785973
92399, 	0.005935, 	36826473
92499, 	0.005929, 	36865994
92599, 	0.005923, 	36907026
92699, 	0.005916, 	36947272
92799, 	0.005910, 	36988139
92899, 	0.005903, 	37028299
92999, 	0.005897, 	37068045
93099, 	0.005891, 	37107724
93199, 	0.005884, 	37147095
93299, 	0.005878, 	37186604
93399, 	0.005872, 	37227261
93499, 	0.005866, 	37268614
93599, 	0.005859, 	37308408
93699, 	0.005853, 	37347572
93799, 	0.005847, 	37388275
93899, 	0.005841, 	37427944
93999, 	0.005834, 	37467936
94099, 	0.005828, 	37506801
94199, 	0.005822, 	37547678
94299, 	0.005816, 	37587393
94399, 	0.005810, 	37626275
94499, 	0.005804, 	37664865
94599, 	0.005797, 	37703020
94699, 	0.005791, 	37743226
94799, 	0.005785, 	37783564
94899, 	0.005779, 	37823267
94999, 	0.005773, 	37862564
95099, 	0.005767, 	37901533
95199, 	0.005761, 	37940298
95299, 	0.005755, 	37980141
95399, 	0.005749, 	38019003
95499, 	0.005743, 	38058720
95599, 	0.005737, 	38098373
95699, 	0.005731, 	38136999
95799, 	0.005725, 	38177243
95899, 	0.005719, 	38216362
95999, 	0.005713, 	38256523
96099, 	0.005707, 	38295753
96199, 	0.005701, 	38336043
96299, 	0.005695, 	38377686
96399, 	0.005689, 	38417095
96499, 	0.005683, 	38456262
96599, 	0.005677, 	38495654
96699, 	0.005671, 	38535896
96799, 	0.005666, 	38576437
96899, 	0.005660, 	38616369
96999, 	0.005654, 	38656288
97099, 	0.005648, 	38696964
97199, 	0.005642, 	38736452
97299, 	0.005637, 	38775085
97399, 	0.005631, 	38815380
97499, 	0.005625, 	38855040
97599, 	0.005619, 	38894372
97699, 	0.005613, 	38934016
97799, 	0.005608, 	38974579
97899, 	0.005602, 	39013954
97999, 	0.005596, 	39052834
98099, 	0.005591, 	39092505
98199, 	0.005585, 	39132463
98299, 	0.005579, 	39171767
98399, 	0.005574, 	39211252
98499, 	0.005568, 	39250529
98599, 	0.005562, 	39291501
98699, 	0.005557, 	39331172
98799, 	0.005551, 	39371006
98899, 	0.005545, 	39412015
98999, 	0.005540, 	39450375
99099, 	0.005534, 	39488907
99199, 	0.005529, 	39527825
99299, 	0.005523, 	39567489
99399, 	0.005517, 	39606561
99499, 	0.005512, 	39645209
99599, 	0.005506, 	39683467
99699, 	0.005501, 	39723026
99799, 	0.005495, 	39762936
99899, 	0.005490, 	39802134
99999, 	0.005484, 	39841755

==> src/fig/ours/max-gaussian-dewa-m-p-be100.txt <==
t, 	regret, 	communication
99, 	0.287106, 	102754
199, 	0.237925, 	206000
299, 	0.214685, 	306676
399, 	0.199750, 	409366
499, 	0.174781, 	510847
599, 	0.153749, 	611792
699, 	0.130304, 	712377
799, 	0.114285, 	813258
899, 	0.102661, 	915990
999, 	0.092031, 	1016546
1099, 	0.084566, 	1116604
1199, 	0.077513, 	1217577
1299, 	0.071546, 	1318617
1399, 	0.066432, 	1418377
1499, 	0.062000, 	1519442
1599, 	0.058123, 	1621077
1699, 	0.054702, 	1721895
1799, 	0.051661, 	1821831
1899, 	0.048941, 	1922034
1999, 	0.046493, 	2023607
2099, 	0.044278, 	2124677
2199, 	0.042264, 	2224523
2299, 	0.040426, 	2325199
2399, 	0.038741, 	2424544
2499, 	0.037190, 	2524194
2599, 	0.035759, 	2625049
2699, 	0.034434, 	2724726
2799, 	0.033204, 	2825335
2899, 	0.032059, 	2926320
2999, 	0.030990, 	3027279
3099, 	0.029990, 	3128554
3199, 	0.029052, 	3229499
3299, 	0.028172, 	3329974
3399, 	0.027343, 	3431796
3499, 	0.026561, 	3530986
3599, 	0.025823, 	3633243
3699, 	0.025125, 	3732899
3799, 	0.024464, 	3832152
3899, 	0.023837, 	3931168
3999, 	0.023240, 	4030787
4099, 	0.022673, 	4132565
4199, 	0.022133, 	4234234
4299, 	0.021619, 	4335184
4399, 	0.021127, 	4436220
4499, 	0.020658, 	4536144
4599, 	0.020208, 	4636985
4699, 	0.019778, 	4737184
4799, 	0.019366, 	4836117
4899, 	0.018971, 	4938576
4999, 	0.018591, 	5039818
5099, 	0.018227, 	5140755
5199, 	0.017876, 	5240728
5299, 	0.017539, 	5340832
5399, 	0.017214, 	5442410
5499, 	0.016901, 	5541628
5599, 	0.016599, 	5641487
5699, 	0.016308, 	5743224
5799, 	0.016027, 	5843200
5899, 	0.015755, 	5944941
5999, 	0.015492, 	6044621
6099, 	0.015238, 	6145487
6199, 	0.014993, 	6245874
6299, 	0.014754, 	6346438
6399, 	0.014524, 	6445717
6499, 	0.014300, 	6546681
6599, 	0.014084, 	6648691
6699, 	0.013873, 	6748383
6799, 	0.013669, 	6848420
6899, 	0.013471, 	6949430
6999, 	0.013279, 	7051518
7099, 	0.013092, 	7152701
7199, 	0.012910, 	7254437
7299, 	0.012733, 	7353641
7399, 	0.012561, 	7453391
7499, 	0.012393, 	7553234
7599, 	0.012230, 	7653254
7699, 	0.012072, 	7754456
7799, 	0.011917, 	7854065
7899, 	0.011766, 	7955709
7999, 	0.011619, 	8058033
8099, 	0.011475, 	8158643
8199, 	0.011335, 	8258852
8299, 	0.011199, 	8360067
8399, 	0.011065, 	8462027
8499, 	0.010935, 	8561793
8599, 	0.010808, 	8662380
8699, 	0.010684, 	8762234
8799, 	0.010562, 	8862419
8899, 	0.010444, 	8963510
8999, 	0.010328, 	9064284
9099, 	0.010214, 	9164864
9199, 	0.010103, 	9265114
9299, 	0.009994, 	9365762
9399, 	0.009888, 	9465673
9499, 	0.009784, 	9565569
9599, 	0.009682, 	9664700
9699, 	0.009582, 	9766430
9799, 	0.009484, 	9867329
9899, 	0.009389, 	9969424
9999, 	0.009295, 	10071243

==> src/fig/ours/max-sparse-gaussian-dewa-m-be1.txt <==
t, 	regret, 	communication
99, 	0.083413, 	5075
199, 	0.071456, 	10146
299, 	0.092128, 	15219
399, 	0.102473, 	20294
499, 	0.106072, 	25371
599, 	0.103580, 	30436
699, 	0.105521, 	35517
799, 	0.106360, 	40595
899, 	0.114186, 	45667
999, 	0.114974, 	50735
1099, 	0.115461, 	55805
1199, 	0.129492, 	60875
1299, 	0.138880, 	65944
1399, 	0.132074, 	71014
1499, 	0.131598, 	76084
1599, 	0.131068, 	81161
1699, 	0.129571, 	86235
1799, 	0.129296, 	91308
1899, 	0.127359, 	96376
1999, 	0.134087, 	101447
2099, 	0.132650, 	106521
2199, 	0.133816, 	111593
2299, 	0.130554, 	116668
2399, 	0.133223, 	121738
2499, 	0.130449, 	126815
2599, 	0.135475, 	131885
2699, 	0.132270, 	136965
2799, 	0.131421, 	142038
2899, 	0.131484, 	147113
2999, 	0.135594, 	152188
3099, 	0.136149, 	157268
3199, 	0.137561, 	162339
3299, 	0.138957, 	167413
3399, 	0.140459, 	172489
3499, 	0.142852, 	177564
3599, 	0.145053, 	182632
3699, 	0.145772, 	187700
3799, 	0.148954, 	192777
3899, 	0.148802, 	197849
3999, 	0.148968, 	202923
4099, 	0.150177, 	207999
4199, 	0.149732, 	213071
4299, 	0.150344, 	218139
4399, 	0.149448, 	223214
4499, 	0.148445, 	228286
4599, 	0.149035, 	233358
4699, 	0.149131, 	238427
4799, 	0.148859, 	243496
4899, 	0.147774, 	248567
4999, 	0.146425, 	253638
5099, 	0.145646, 	258706
5199, 	0.146470, 	263784
5299, 	0.147124, 	268860
5399, 	0.147217, 	273933
5499, 	0.148254, 	279009
5599, 	0.148154, 	284074
5699, 	0.148155, 	289143
5799, 	0.147495, 	294217
5899, 	0.147111, 	299282
5999, 	0.149410, 	304355
6099, 	0.148450, 	309437
6199, 	0.149378, 	314504
6299, 	0.147660, 	319579
6399, 	0.147879, 	324655
6499, 	0.147339, 	329725
6599, 	0.147627, 	334796
6699, 	0.147563, 	339869
6799, 	0.146324, 	344942
6899, 	0.145564, 	350011
6999, 	0.145665, 	355087
7099, 	0.146489, 	360159
7199, 	0.147433, 	365232
7299, 	0.148053, 	370302
7399, 	0.148951, 	375370
7499, 	0.148815, 	380444
7599, 	0.149046, 	385515
7699, 	0.149678, 	390580
7799, 	0.150438, 	395649
7899, 	0.150729, 	400731
7999, 	0.151394, 	405798
8099, 	0.151375, 	410875
8199, 	0.150612, 	415949
8299, 	0.150631, 	421017
8399, 	0.149882, 	426090
8499, 	0.148463, 	431164
8599, 	0.147745, 	436231
8699, 	0.148553, 	441302
8799, 	0.148438, 	446368
8899, 	0.147744, 	451442
8999, 	0.148358, 	456511
9099, 	0.147205, 	461576
9199, 	0.147821, 	466655
9299, 	0.149103, 	471722
9399, 	0.149136, 	476793
9499, 	0.149089, 	481866
9599, 	0.149544, 	486931
9699, 	0.149643, 	491998
9799, 	0.149697, 	497074
9899, 	0.148768, 	502143
9999, 	0.148641, 	507214
10099, 	0.149860, 	512291
10199, 	0.151175, 	517357
10299, 	0.150914, 	522424
10399, 	0.150707, 	527498
10499, 	0.150406, 	532567
10599, 	0.150005, 	537634
10699, 	0.149873, 	542707
10799, 	0.150324, 	547778
10899, 	0.150768, 	552853
10999, 	0.151588, 	557924
11099, 	0.150931, 	562997
11199, 	0.149583, 	568074
11299, 	0.148348, 	573153
11399, 	0.147047, 	578219
11499, 	0.145768, 	583291
11599, 	0.144511, 	588363
11699, 	0.143276, 	593434
11799, 	0.142062, 	598504
11899, 	0.140868, 	603573
11999, 	0.139694, 	608640
12099, 	0.139306, 	613709
12199, 	0.138999, 	618781
12299, 	0.138447, 	623853
12399, 	0.138649, 	628921
12499, 	0.139176, 	633995
12599, 	0.139642, 	639063
12699, 	0.138995, 	644138
12799, 	0.139502, 	649204
12899, 	0.140027, 	654268
12999, 	0.139169, 	659338
13099, 	0.139115, 	664411
13199, 	0.138962, 	669478
13299, 	0.139722, 	674544
13399, 	0.140291, 	679615
13499, 	0.139881, 	684687
13599, 	0.140133, 	689763
13699, 	0.139935, 	694841
13799, 	0.139635, 	699902
13899, 	0.139633, 	704971
13999, 	0.139501, 	710044
14099, 	0.138871, 	715112
14199, 	0.138629, 	720185
14299, 	0.138646, 	725262
14399, 	0.138981, 	730335
14499, 	0.139591, 	735399
14599, 	0.139758, 	740464
14699, 	0.139700, 	745531
14799, 	0.139284, 	750602
14899, 	0.139071, 	755681
14999, 	0.139811, 	760749
15099, 	0.139908, 	765827
15199, 	0.140024, 	770895
15299, 	0.140249, 	775962
15399, 	0.140104, 	781040
15499, 	0.141001, 	786108
15599, 	0.141446, 	791183
15699, 	0.141661, 	796254
15799, 	0.142306, 	801327
15899, 	0.142479, 	806401
15999, 	0.142352, 	811476
16099, 	0.142106, 	816539
16199, 	0.142109, 	821611
16299, 	0.142092, 	826688
16399, 	0.142219, 	831763
16499, 	0.141687, 	836833
16599, 	0.141412, 	841903
16699, 	0.141294, 	846975
16799, 	0.141011, 	852055
16899, 	0.141632, 	857133
16999, 	0.141456, 	862208
17099, 	0.140814, 	867278
17199, 	0.140588, 	872346
17299, 	0.140333, 	877419
17399, 	0.140437, 	882495
17499, 	0.140262, 	887562
17599, 	0.140006, 	892623
17699, 	0.140490, 	897702
17799, 	0.140480, 	902777
17899, 	0.140470, 	907845
17999, 	0.140942, 	912914
18099, 	0.141352, 	917993
18199, 	0.141385, 	923068
18299, 	0.141195, 	928135
18399, 	0.140621, 	933205
18499, 	0.140392, 	938271
18599, 	0.140211, 	943341
18699, 	0.139987, 	948412
18799, 	0.139809, 	953487
18899, 	0.139535, 	958555
18999, 	0.139573, 	963627
19099, 	0.139817, 	968700
19199, 	0.140016, 	973767
19299, 	0.139861, 	978836
19399, 	0.139931, 	983906
19499, 	0.139843, 	988973
19599, 	0.139590, 	994039
19699, 	0.139329, 	999115
19799, 	0.138887, 	1004184
19899, 	0.138475, 	1009260
19999, 	0.139009, 	1014325
20099, 	0.139074, 	1019406
20199, 	0.139611, 	1024488
20299, 	0.139560, 	1029562
20399, 	0.139735, 	1034637
20499, 	0.139644, 	1039709
20599, 	0.139800, 	1044782
20699, 	0.139930, 	1049849
20799, 	0.139814, 	1054922
20899, 	0.139561, 	1059994
20999, 	0.139812, 	1065063
21099, 	0.139777, 	1070136
21199, 	0.140095, 	1075203
21299, 	0.140016, 	1080280
21399, 	0.140998, 	1085348
21499, 	0.141051, 	1090424
21599, 	0.141581, 	1095490
21699, 	0.141730, 	1100560
21799, 	0.141999, 	1105634
21899, 	0.142284, 	1110705
21999, 	0.142171, 	1115780
22099, 	0.141965, 	1120847
22199, 	0.141876, 	1125917
22299, 	0.141608, 	1130988
22399, 	0.141901, 	1136065
22499, 	0.142129, 	1141146
22599, 	0.142009, 	1146221
22699, 	0.142436, 	1151279
22799, 	0.142492, 	1156348
22899, 	0.142807, 	1161413
22999, 	0.142348, 	1166494
23099, 	0.142650, 	1171562
23199, 	0.142594, 	1176636
23299, 	0.142717, 	1181705
23399, 	0.142988, 	1186779
23499, 	0.142871, 	1191857
23599, 	0.142852, 	1196940
23699, 	0.142919, 	1202008
23799, 	0.142578, 	1207078
23899, 	0.142861, 	1212151
23999, 	0.142493, 	1217224
24099, 	0.142438, 	1222299
24199, 	0.142440, 	1227373
24299, 	0.142178, 	1232449
24399, 	0.142571, 	1237531
24499, 	0.141870, 	1242608
24599, 	0.142288, 	1247683
24699, 	0.142023, 	1252761
24799, 	0.142182, 	1257830
24899, 	0.142245, 	1262909
24999, 	0.142008, 	1267987
25099, 	0.142074, 	1273062
25199, 	0.142088, 	1278142
25299, 	0.142175, 	1283217
25399, 	0.141606, 	1288291
25499, 	0.141189, 	1293355
25599, 	0.141292, 	1298434
25699, 	0.141245, 	1303500
25799, 	0.141332, 	1308573
25899, 	0.141002, 	1313644
25999, 	0.140648, 	1318719
26099, 	0.141143, 	1323795
26199, 	0.141064, 	1328873
26299, 	0.141304, 	1333944
26399, 	0.141662, 	1339019
26499, 	0.141898, 	1344095
26599, 	0.142054, 	1349169
26699, 	0.141900, 	1354243
26799, 	0.141907, 	1359310
26899, 	0.141872, 	1364375
26999, 	0.141878, 	1369451
27099, 	0.142054, 	1374524
27199, 	0.142362, 	1379606
27299, 	0.142136, 	1384675
27399, 	0.142581, 	1389748
27499, 	0.142449, 	1394817
27599, 	0.142400, 	1399893
27699, 	0.142206, 	1404960
27799, 	0.142265, 	1410027
27899, 	0.142362, 	1415107
27999, 	0.142100, 	1420182
28099, 	0.142236, 	1425255
28199, 	0.142415, 	1430328
28299, 	0.142461, 	1435403
28399, 	0.142281, 	1440478
28499, 	0.142420, 	1445550
28599, 	0.142743, 	1450622
28699, 	0.142842, 	1455690
28799, 	0.142652, 	1460770
28899, 	0.142318, 	1465842
28999, 	0.142269, 	1470910
29099, 	0.142345, 	1475982
29199, 	0.142225, 	1481060
29299, 	0.142092, 	1486136
29399, 	0.141929, 	1491205
29499, 	0.141882, 	1496278
29599, 	0.141790, 	1501349
29699, 	0.141921, 	1506426
29799, 	0.141928, 	1511494
29899, 	0.141828, 	1516567
29999, 	0.141985, 	1521643
30099, 	0.141527, 	1526723
30199, 	0.141187, 	1531793
30299, 	0.140721, 	1536866
30399, 	0.140258, 	1541941
30499, 	0.139819, 	1547015
30599, 	0.139416, 	1552088
30699, 	0.139495, 	1557163
30799, 	0.139116, 	1562235
30899, 	0.138953, 	1567302
30999, 	0.139151, 	1572371
31099, 	0.138846, 	1577443
31199, 	0.138410, 	1582511
31299, 	0.138051, 	1587589
31399, 	0.138155, 	1592657
31499, 	0.137746, 	1597730
31599, 	0.137356, 	1602806
31699, 	0.137539, 	1607889
31799, 	0.137193, 	1612961
31899, 	0.136940, 	1618029
31999, 	0.136646, 	1623103
32099, 	0.136309, 	1628180
32199, 	0.136302, 	1633252
32299, 	0.136193, 	1638320
32399, 	0.136046, 	1643390
32499, 	0.135818, 	1648469
32599, 	0.135662, 	1653550
32699, 	0.135823, 	1658617
32799, 	0.136019, 	1663688
32899, 	0.135954, 	1668765
32999, 	0.136270, 	1673837
33099, 	0.135982, 	1678910
33199, 	0.135887, 	1683977
33299, 	0.135953, 	1689053
33399, 	0.135504, 	1694119
33499, 	0.135129, 	1699191
33599, 	0.134727, 	1704268
33699, 	0.134327, 	1709337
33799, 	0.133930, 	1714402
33899, 	0.133535, 	1719476
33999, 	0.133142, 	1724552
34099, 	0.132834, 	1729625
34199, 	0.132913, 	1734698
34299, 	0.132525, 	1739776
34399, 	0.132230, 	1744846
34499, 	0.132186, 	1749920
34599, 	0.131974, 	1754993
34699, 	0.131594, 	1760069
34799, 	0.131216, 	1765137
34899, 	0.130840, 	1770214
34999, 	0.130466, 	1775290
35099, 	0.130094, 	1780370
35199, 	0.129724, 	1785444
35299, 	0.129357, 	1790517
35399, 	0.128992, 	1795588
35499, 	0.128688, 	1800656
35599, 	0.128799, 	1805728
35699, 	0.128651, 	1810798
35799, 	0.128338, 	1815875
35899, 	0.127980, 	1820947
35999, 	0.127625, 	1826022
36099, 	0.127271, 	1831089
36199, 	0.126920, 	1836165
36299, 	0.126570, 	1841238
36399, 	0.126222, 	1846313
36499, 	0.125876, 	1851386
36599, 	0.125532, 	1856466
36699, 	0.125190, 	1861543
36799, 	0.124850, 	1866613
36899, 	0.124512, 	1871685
36999, 	0.124175, 	1876763
37099, 	0.123841, 	1881838
37199, 	0.123508, 	1886909
37299, 	0.123177, 	1891985
37399, 	0.122847, 	1897052
37499, 	0.122520, 	1902118
37599, 	0.122194, 	1907181
37699, 	0.121870, 	1912250
37799, 	0.121547, 	1917318
37899, 	0.121227, 	1922387
37999, 	0.120907, 	1927450
38099, 	0.120590, 	1932524
38199, 	0.120274, 	1937601
38299, 	0.119960, 	1942669
38399, 	0.119648, 	1947745
38499, 	0.119337, 	1952817
38599, 	0.119028, 	1957887
38699, 	0.118720, 	1962951
38799, 	0.118414, 	1968028
38899, 	0.118110, 	1973101
38999, 	0.117807, 	1978173
39099, 	0.117506, 	1983244
39199, 	0.117206, 	1988306
39299, 	0.116908, 	1993380
39399, 	0.116611, 	1998462
39499, 	0.116316, 	2003529
39599, 	0.116022, 	2008606
39699, 	0.115730, 	2013687
39799, 	0.115439, 	2018764
39899, 	0.115150, 	2023832
39999, 	0.114862, 	2028902
40099, 	0.114576, 	2033978
40199, 	0.114291, 	2039050
40299, 	0.114007, 	2044127
40399, 	0.113725, 	2049194
40499, 	0.113444, 	2054272
40599, 	0.113164, 	2059331
40699, 	0.112886, 	2064398
40799, 	0.112610, 	2069470
40899, 	0.112334, 	2074526
40999, 	0.112060, 	2079597
41099, 	0.111788, 	2084669
41199, 	0.111516, 	2089743
41299, 	0.111246, 	2094816
41399, 	0.110978, 	2099887
41499, 	0.110710, 	2104964
41599, 	0.110444, 	2110035
41699, 	0.110179, 	2115101
41799, 	0.109916, 	2120176
41899, 	0.109653, 	2125245
41999, 	0.109392, 	2130319
42099, 	0.109132, 	2135393
42199, 	0.108874, 	2140467
42299, 	0.108616, 	2145531
42399, 	0.108360, 	2150603
42499, 	0.108105, 	2155679
42599, 	0.107851, 	2160752
42699, 	0.107599, 	2165824
42799, 	0.107347, 	2170900
42899, 	0.107097, 	2175979
42999, 	0.106848, 	2181051
43099, 	0.106600, 	2186129
43199, 	0.106353, 	2191193
43299, 	0.106108, 	2196260
43399, 	0.105863, 	2201332
43499, 	0.105620, 	2206403
43599, 	0.105378, 	2211482
43699, 	0.105137, 	2216554
43799, 	0.104897, 	2221624
43899, 	0.104658, 	2226697
43999, 	0.104420, 	2231766
44099, 	0.104183, 	2236843
44199, 	0.103947, 	2241921
44299, 	0.103713, 	2246988
44399, 	0.103479, 	2252058
44499, 	0.103246, 	2257134
44599, 	0.103015, 	2262212
44699, 	0.102784, 	2267285
44799, 	0.102555, 	2272364
44899, 	0.102327, 	2277436
44999, 	0.102099, 	2282502
45099, 	0.101873, 	2287567
45199, 	0.101647, 	2292636
45299, 	0.101423, 	2297703
45399, 	0.101200, 	2302781
45499, 	0.100977, 	2307847
45599, 	0.100756, 	2312921
45699, 	0.100535, 	2317992
45799, 	0.100316, 	2323064
45899, 	0.100097, 	2328138
45999, 	0.099880, 	2333213
46099, 	0.099663, 	2338288
46199, 	0.099447, 	2343363
46299, 	0.099232, 	2348439
46399, 	0.099019, 	2353503
46499, 	0.098806, 	2358573
46599, 	0.098594, 	2363643
46699, 	0.098382, 	2368709
46799, 	0.098172, 	2373778
46899, 	0.097963, 	2378844
46999, 	0.097755, 	2383917
47099, 	0.097547, 	2388990
47199, 	0.097340, 	2394071
47299, 	0.097134, 	2399144
47399, 	0.096930, 	2404211
47499, 	0.096725, 	2409290
47599, 	0.096522, 	2414362
47699, 	0.096320, 	2419438
47799, 	0.096118, 	2424507
47899, 	0.095918, 	2429586
47999, 	0.095718, 	2434656
48099, 	0.095519, 	2439728
48199, 	0.095321, 	2444795
48299, 	0.095123, 	2449866
48399, 	0.094927, 	2454937
48499, 	0.094731, 	2460001
48599, 	0.094536, 	2465075
48699, 	0.094342, 	2470145
48799, 	0.094149, 	2475219
48899, 	0.093956, 	2480293
48999, 	0.093764, 	2485363
49099, 	0.093573, 	2490435
49199, 	0.093383, 	2495504
49299, 	0.093194, 	2500579
49399, 	0.093005, 	2505653
49499, 	0.092817, 	2510725
49599, 	0.092630, 	2515796
49699, 	0.092444, 	2520869
49799, 	0.092258, 	2525946
49899, 	0.092073, 	2531014
49999, 	0.091889, 	2536088
50099, 	0.091706, 	2541160
50199, 	0.091523, 	2546235
50299, 	0.091341, 	2551302
50399, 	0.091160, 	2556367
50499, 	0.090979, 	2561438
50599, 	0.090799, 	2566514
50699, 	0.090620, 	2571590
50799, 	0.090442, 	2576667
50899, 	0.090264, 	2581739
50999, 	0.090087, 	2586813
51099, 	0.089911, 	2591888
51199, 	0.089735, 	2596961
51299, 	0.089560, 	2602033
51399, 	0.089386, 	2607108
51499, 	0.089213, 	2612184
51599, 	0.089040, 	2617254
51699, 	0.088868, 	2622332
51799, 	0.088696, 	2627403
51899, 	0.088525, 	2632478
51999, 	0.088355, 	2637547
52099, 	0.088185, 	2642616
52199, 	0.088016, 	2647686
52299, 	0.087848, 	2652751
52399, 	0.087680, 	2657819
52499, 	0.087513, 	2662888
52599, 	0.087347, 	2667965
52699, 	0.087181, 	2673033
52799, 	0.087016, 	2678109
52899, 	0.086852, 	2683188
52999, 	0.086688, 	2688261
53099, 	0.086524, 	2693336
53199, 	0.086362, 	2698401
53299, 	0.086200, 	2703470
53399, 	0.086038, 	2708545
53499, 	0.085878, 	2713613
53599, 	0.085717, 	2718680
53699, 	0.085558, 	2723744
53799, 	0.085399, 	2728811
53899, 	0.085240, 	2733885
53999, 	0.085082, 	2738951
54099, 	0.084925, 	2744028
54199, 	0.084768, 	2749102
54299, 	0.084612, 	2754177
54399, 	0.084457, 	2759250
54499, 	0.084302, 	2764322
54599, 	0.084147, 	2769393
54699, 	0.083994, 	2774465
54799, 	0.083840, 	2779537
54899, 	0.083688, 	2784602
54999, 	0.083535, 	2789669
55099, 	0.083384, 	2794735
55199, 	0.083233, 	2799807
55299, 	0.083082, 	2804878
55399, 	0.082932, 	2809951
55499, 	0.082783, 	2815018
55599, 	0.082634, 	2820089
55699, 	0.082486, 	2825161
55799, 	0.082338, 	2830228
55899, 	0.082190, 	2835306
55999, 	0.082044, 	2840380
56099, 	0.081897, 	2845454
56199, 	0.081752, 	2850520
56299, 	0.081606, 	2855584
56399, 	0.081462, 	2860660
56499, 	0.081318, 	2865733
56599, 	0.081174, 	2870802
56699, 	0.081031, 	2875879
56799, 	0.080888, 	2880954
56899, 	0.080746, 	2886025
56999, 	0.080604, 	2891098
57099, 	0.080463, 	2896172
57199, 	0.080322, 	2901245
57299, 	0.080182, 	2906321
57399, 	0.080043, 	2911400
57499, 	0.079903, 	2916479
57599, 	0.079765, 	2921550
57699, 	0.079626, 	2926626
57799, 	0.079489, 	2931701
57899, 	0.079351, 	2936774
57999, 	0.079215, 	2941846
58099, 	0.079078, 	2946922
58199, 	0.078942, 	2951996
58299, 	0.078807, 	2957062
58399, 	0.078672, 	2962131
58499, 	0.078537, 	2967202
58599, 	0.078403, 	2972280
58699, 	0.078270, 	2977350
58799, 	0.078137, 	2982422
58899, 	0.078004, 	2987502
58999, 	0.077872, 	2992571
59099, 	0.077740, 	2997643
59199, 	0.077609, 	3002713
59299, 	0.077478, 	3007782
59399, 	0.077347, 	3012860
59499, 	0.077217, 	3017938
59599, 	0.077088, 	3023015
59699, 	0.076959, 	3028094
59799, 	0.076830, 	3033166
59899, 	0.076702, 	3038238
59999, 	0.076574, 	3043305
60099, 	0.076447, 	3048373
60199, 	0.076320, 	3053444
60299, 	0.076193, 	3058517
60399, 	0.076067, 	3063586
60499, 	0.075941, 	3068663
60599, 	0.075816, 	3073733
60699, 	0.075691, 	3078806
60799, 	0.075566, 	3083882
60899, 	0.075442, 	3088952
60999, 	0.075319, 	3094028
61099, 	0.075195, 	3099104
61199, 	0.075073, 	3104173
61299, 	0.074950, 	3109245
61399, 	0.074828, 	3114320
61499, 	0.074706, 	3119391
61599, 	0.074585, 	3124457
61699, 	0.074464, 	3129528
61799, 	0.074344, 	3134604
61899, 	0.074224, 	3139673
61999, 	0.074104, 	3144750
62099, 	0.073985, 	3149823
62199, 	0.073866, 	3154899
62299, 	0.073747, 	3159981
62399, 	0.073629, 	3165054
62499, 	0.073511, 	3170125
62599, 	0.073394, 	3175195
62699, 	0.073277, 	3180276
62799, 	0.073160, 	3185339
62899, 	0.073044, 	3190417
62999, 	0.072928, 	3195488
63099, 	0.072812, 	3200564
63199, 	0.072697, 	3205637
63299, 	0.072582, 	3210707
63399, 	0.072467, 	3215782
63499, 	0.072353, 	3220848
63599, 	0.072240, 	3225920
63699, 	0.072126, 	3230997
63799, 	0.072013, 	3236070
63899, 	0.071900, 	3241142
63999, 	0.071788, 	3246221
64099, 	0.071676, 	3251292
64199, 	0.071564, 	3256365
64299, 	0.071453, 	3261437
64399, 	0.071342, 	3266506
64499, 	0.071232, 	3271578
64599, 	0.071121, 	3276645
64699, 	0.071011, 	3281727
64799, 	0.070902, 	3286795
64899, 	0.070793, 	3291864
64999, 	0.070684, 	3296930
65099, 	0.070575, 	3302001
65199, 	0.070467, 	3307066
65299, 	0.070359, 	3312139
65399, 	0.070251, 	3317206
65499, 	0.070144, 	3322285
65599, 	0.070037, 	3327352
65699, 	0.069930, 	3332424
65799, 	0.069824, 	3337491
65899, 	0.069718, 	3342562
65999, 	0.069613, 	3347627
66099, 	0.069507, 	3352693
66199, 	0.069402, 	3357753
66299, 	0.069298, 	3362822
66399, 	0.069193, 	3367896
66499, 	0.069089, 	3372968
66599, 	0.068985, 	3378033
66699, 	0.068882, 	3383105
66799, 	0.068779, 	3388168
66899, 	0.068676, 	3393235
66999, 	0.068574, 	3398303
67099, 	0.068471, 	3403375
67199, 	0.068370, 	3408445
67299, 	0.068268, 	3413509
67399, 	0.068167, 	3418580
67499, 	0.068066, 	3423648
67599, 	0.067965, 	3428723
67699, 	0.067865, 	3433798
67799, 	0.067764, 	3438870
67899, 	0.067665, 	3443945
67999, 	0.067565, 	3449015
68099, 	0.067466, 	3454083
68199, 	0.067367, 	3459156
68299, 	0.067268, 	3464225
68399, 	0.067170, 	3469291
68499, 	0.067072, 	3474370
68599, 	0.066974, 	3479448
68699, 	0.066877, 	3484531
68799, 	0.066780, 	3489607
68899, 	0.066683, 	3494676
68999, 	0.066586, 	3499747
69099, 	0.066490, 	3504821
69199, 	0.066394, 	3509883
69299, 	0.066298, 	3514951
69399, 	0.066202, 	3520021
69499, 	0.066107, 	3525092
69599, 	0.066012, 	3530164
69699, 	0.065917, 	3535238
69799, 	0.065823, 	3540314
69899, 	0.065729, 	3545387
69999, 	0.065635, 	3550464
70099, 	0.065541, 	3555536
70199, 	0.065448, 	3560608
70299, 	0.065355, 	3565677
70399, 	0.065262, 	3570754
70499, 	0.065169, 	3575829
70599, 	0.065077, 	3580900
70699, 	0.064985, 	3585969
70799, 	0.064893, 	3591050
70899, 	0.064802, 	3596126
70999, 	0.064710, 	3601205
71099, 	0.064619, 	3606276
71199, 	0.064528, 	3611353
71299, 	0.064438, 	3616433
71399, 	0.064348, 	3621502
71499, 	0.064258, 	3626576
71599, 	0.064168, 	3631645
71699, 	0.064078, 	3636722
71799, 	0.063989, 	3641802
71899, 	0.063900, 	3646876
71999, 	0.063811, 	3651953
72099, 	0.063723, 	3657028
72199, 	0.063635, 	3662096
72299, 	0.063547, 	3667164
72399, 	0.063459, 	3672238
72499, 	0.063371, 	3677305
72599, 	0.063284, 	3682377
72699, 	0.063197, 	3687454
72799, 	0.063110, 	3692530
72899, 	0.063024, 	3697605
72999, 	0.062937, 	3702674
73099, 	0.062851, 	3707747
73199, 	0.062765, 	3712817
73299, 	0.062680, 	3717891
73399, 	0.062594, 	3722969
73499, 	0.062509, 	3728048
73599, 	0.062424, 	3733118
73699, 	0.062340, 	3738191
73799, 	0.062255, 	3743263
73899, 	0.062171, 	3748329
73999, 	0.062087, 	3753407
74099, 	0.062003, 	3758473
74199, 	0.061919, 	3763555
74299, 	0.061836, 	3768623
74399, 	0.061753, 	3773694
74499, 	0.061670, 	3778766
74599, 	0.061587, 	3783843
74699, 	0.061505, 	3788917
74799, 	0.061423, 	3794001
74899, 	0.061341, 	3799070
74999, 	0.061259, 	3804135
75099, 	0.061177, 	3809205
75199, 	0.061096, 	3814279
75299, 	0.061015, 	3819347
75399, 	0.060934, 	3824418
75499, 	0.060853, 	3829495
75599, 	0.060773, 	3834566
75699, 	0.060693, 	3839648
75799, 	0.060612, 	3844719
75899, 	0.060533, 	3849793
75999, 	0.060453, 	3854869
76099, 	0.060374, 	3859945
76199, 	0.060294, 	3865019
76299, 	0.060215, 	3870088
76399, 	0.060136, 	3875174
76499, 	0.060058, 	3880242
76599, 	0.059979, 	3885314
76699, 	0.059901, 	3890385
76799, 	0.059823, 	3895458
76899, 	0.059745, 	3900536
76999, 	0.059668, 	3905607
77099, 	0.059590, 	3910681
77199, 	0.059513, 	3915760
77299, 	0.059436, 	3920837
77399, 	0.059359, 	3925907
77499, 	0.059283, 	3930973
77599, 	0.059206, 	3936049
77699, 	0.059130, 	3941131
77799, 	0.059054, 	3946201
77899, 	0.058978, 	3951272
77999, 	0.058903, 	3956347
78099, 	0.058827, 	3961418
78199, 	0.058752, 	3966495
78299, 	0.058677, 	3971567
78399, 	0.058602, 	3976639
78499, 	0.058528, 	3981706
78599, 	0.058453, 	3986778
78699, 	0.058379, 	3991851
78799, 	0.058305, 	3996920
78899, 	0.058231, 	4001989
78999, 	0.058157, 	4007064
79099, 	0.058084, 	4012129
79199, 	0.058010, 	4017204
79299, 	0.057937, 	4022271
79399, 	0.057864, 	4027343
79499, 	0.057791, 	4032404
79599, 	0.057719, 	4037475
79699, 	0.057646, 	4042548
79799, 	0.057574, 	4047623
79899, 	0.057502, 	4052688
79999, 	0.057430, 	4057768
80099, 	0.057359, 	4062841
80199, 	0.057287, 	4067912
80299, 	0.057216, 	4072988
80399, 	0.057145, 	4078055
80499, 	0.057074, 	4083125
80599, 	0.057003, 	4088199
80699, 	0.056932, 	4093274
80799, 	0.056862, 	4098342
80899, 	0.056791, 	4103422
80999, 	0.056721, 	4108492
81099, 	0.056651, 	4113564
81199, 	0.056582, 	4118638
81299, 	0.056512, 	4123704
81399, 	0.056443, 	4128773
81499, 	0.056373, 	4133843
81599, 	0.056304, 	4138919
81699, 	0.056235, 	4143984
81799, 	0.056167, 	4149054
81899, 	0.056098, 	4154123
81999, 	0.056030, 	4159202
82099, 	0.055961, 	4164274
82199, 	0.055893, 	4169347
82299, 	0.055825, 	4174416
82399, 	0.055758, 	4179485
82499, 	0.055690, 	4184550
82599, 	0.055623, 	4189622
82699, 	0.055555, 	4194699
82799, 	0.055488, 	4199771
82899, 	0.055421, 	4204843
82999, 	0.055354, 	4209912
83099, 	0.055288, 	4214978
83199, 	0.055221, 	4220050
83299, 	0.055155, 	4225121
83399, 	0.055089, 	4230195
83499, 	0.055023, 	4235266
83599, 	0.054957, 	4240336
83699, 	0.054892, 	4245408
83799, 	0.054826, 	4250485
83899, 	0.054761, 	4255554
83999, 	0.054695, 	4260632
84099, 	0.054630, 	4265704
84199, 	0.054566, 	4270783
84299, 	0.054501, 	4275861
84399, 	0.054436, 	4280928
84499, 	0.054372, 	4286006
84599, 	0.054308, 	4291081
84699, 	0.054243, 	4296153
84799, 	0.054179, 	4301228
84899, 	0.054116, 	4306305
84999, 	0.054052, 	4311375
85099, 	0.053988, 	4316442
85199, 	0.053925, 	4321516
85299, 	0.053862, 	4326587
85399, 	0.053799, 	4331663
85499, 	0.053736, 	4336732
85599, 	0.053673, 	4341810
85699, 	0.053610, 	4346893
85799, 	0.053548, 	4351966
85899, 	0.053486, 	4357039
85999, 	0.053423, 	4362111
86099, 	0.053361, 	4367175
86199, 	0.053300, 	4372249
86299, 	0.053238, 	4377319
86399, 	0.053176, 	4382389
86499, 	0.053115, 	4387455
86599, 	0.053053, 	4392538
86699, 	0.052992, 	4397605
86799, 	0.052931, 	4402675
86899, 	0.052870, 	4407752
86999, 	0.052809, 	4412825
87099, 	0.052749, 	4417901
87199, 	0.052688, 	4422969
87299, 	0.052628, 	4428042
87399, 	0.052568, 	4433114
87499, 	0.052508, 	4438192
87599, 	0.052448, 	4443269
87699, 	0.052388, 	4448339
87799, 	0.052328, 	4453417
87899, 	0.052269, 	4458487
87999, 	0.052209, 	4463566
88099, 	0.052150, 	4468636
88199, 	0.052091, 	4473707
88299, 	0.052032, 	4478781
88399, 	0.051973, 	4483852
88499, 	0.051914, 	4488922
88599, 	0.051856, 	4494002
88699, 	0.051797, 	4499079
88799, 	0.051739, 	4504149
88899, 	0.051681, 	4509216
88999, 	0.051623, 	4514284
89099, 	0.051565, 	4519364
89199, 	0.051507, 	4524437
89299, 	0.051449, 	4529504
89399, 	0.051392, 	4534576
89499, 	0.051334, 	4539642
89599, 	0.051277, 	4544720
89699, 	0.051220, 	4549789
89799, 	0.051163, 	4554858
89899, 	0.051106, 	4559928
89999, 	0.051049, 	4564997
90099, 	0.050992, 	4570068
90199, 	0.050936, 	4575139
90299, 	0.050879, 	4580218
90399, 	0.050823, 	4585288
90499, 	0.050767, 	4590352
90599, 	0.050711, 	4595427
90699, 	0.050655, 	4600495
90799, 	0.050599, 	4605565
90899, 	0.050544, 	4610643
90999, 	0.050488, 	4615718
91099, 	0.050433, 	4620795
91199, 	0.050377, 	4625862
91299, 	0.050322, 	4630931
91399, 	0.050267, 	4636006
91499, 	0.050212, 	4641079
91599, 	0.050157, 	4646147
91699, 	0.050103, 	4651224
91799, 	0.050048, 	4656293
91899, 	0.049994, 	4661362
91999, 	0.049939, 	4666441
92099, 	0.049885, 	4671517
92199, 	0.049831, 	4676596
92299, 	0.049777, 	4681665
92399, 	0.049723, 	4686738
92499, 	0.049669, 	4691814
92599, 	0.049616, 	4696885
92699, 	0.049562, 	4701963
92799, 	0.049509, 	4707038
92899, 	0.049455, 	4712111
92999, 	0.049402, 	4717187
93099, 	0.049349, 	4722255
93199, 	0.049296, 	4727327
93299, 	0.049243, 	4732400
93399, 	0.049191, 	4737464
93499, 	0.049138, 	4742538
93599, 	0.049086, 	4747604
93699, 	0.049033, 	4752674
93799, 	0.048981, 	4757749
93899, 	0.048929, 	4762814
93999, 	0.048877, 	4767887
94099, 	0.048825, 	4772963
94199, 	0.048773, 	4778029
94299, 	0.048721, 	4783097
94399, 	0.048670, 	4788165
94499, 	0.048618, 	4793235
94599, 	0.048567, 	4798309
94699, 	0.048515, 	4803385
94799, 	0.048464, 	4808461
94899, 	0.048413, 	4813523
94999, 	0.048362, 	4818596
95099, 	0.048311, 	4823659
95199, 	0.048261, 	4828734
95299, 	0.048210, 	4833812
95399, 	0.048159, 	4838884
95499, 	0.048109, 	4843960
95599, 	0.048059, 	4849030
95699, 	0.048008, 	4854101
95799, 	0.047958, 	4859171
95899, 	0.047908, 	4864239
95999, 	0.047858, 	4869311
96099, 	0.047809, 	4874385
96199, 	0.047759, 	4879453
96299, 	0.047709, 	4884528
96399, 	0.047660, 	4889595
96499, 	0.047610, 	4894663
96599, 	0.047561, 	4899731
96699, 	0.047512, 	4904805
96799, 	0.047463, 	4909862
96899, 	0.047414, 	4914940
96999, 	0.047365, 	4920009
97099, 	0.047316, 	4925084
97199, 	0.047268, 	4930153
97299, 	0.047219, 	4935221
97399, 	0.047171, 	4940296
97499, 	0.047122, 	4945374
97599, 	0.047074, 	4950453
97699, 	0.047026, 	4955524
97799, 	0.046978, 	4960594
97899, 	0.046930, 	4965667
97999, 	0.046882, 	4970737
98099, 	0.046834, 	4975815
98199, 	0.046786, 	4980886
98299, 	0.046739, 	4985953
98399, 	0.046691, 	4991028
98499, 	0.046644, 	4996097
98599, 	0.046596, 	5001173
98699, 	0.046549, 	5006244
98799, 	0.046502, 	5011315
98899, 	0.046455, 	5016383
98999, 	0.046408, 	5021459
99099, 	0.046361, 	5026534
99199, 	0.046315, 	5031602
99299, 	0.046268, 	5036667
99399, 	0.046221, 	5041743
99499, 	0.046175, 	5046815
99599, 	0.046129, 	5051887
99699, 	0.046082, 	5056950
99799, 	0.046036, 	5062027
99899, 	0.045990, 	5067098
99999, 	0.045944, 	5072170

==> src/fig/ours/max-sparse-gaussian-dewa-m-be100.txt <==
t, 	regret, 	communication
99, 	0.037299, 	9643
199, 	0.119996, 	19255
299, 	0.141357, 	28837
399, 	0.137141, 	38428
499, 	0.136758, 	48058
599, 	0.124332, 	57673
699, 	0.116659, 	67223
799, 	0.104388, 	76765
899, 	0.095473, 	86366
999, 	0.089124, 	95876
1099, 	0.081014, 	105503
1199, 	0.074257, 	115100
1299, 	0.068541, 	124655
1399, 	0.063641, 	134258
1499, 	0.059396, 	143824
1599, 	0.055681, 	153445
1699, 	0.052404, 	163069
1799, 	0.049491, 	172593
1899, 	0.046885, 	182130
1999, 	0.044539, 	191723
2099, 	0.042418, 	201311
2199, 	0.040489, 	210915
2299, 	0.038727, 	220477
2399, 	0.037113, 	230049
2499, 	0.035628, 	239671
2599, 	0.034257, 	249262
2699, 	0.032988, 	258903
2799, 	0.031809, 	268470
2899, 	0.030712, 	278046
2999, 	0.029688, 	287623
3099, 	0.028730, 	297219
3199, 	0.027832, 	306830
3299, 	0.026988, 	316407
3399, 	0.026194, 	325988
3499, 	0.025446, 	335496
3599, 	0.024739, 	345106
3699, 	0.024070, 	354769
3799, 	0.023436, 	364349
3899, 	0.022835, 	373923
3999, 	0.022264, 	383549
4099, 	0.021721, 	393122
4199, 	0.021204, 	402672
4299, 	0.020710, 	412251
4399, 	0.020240, 	421839
4499, 	0.019790, 	431456
4599, 	0.019360, 	441081
4699, 	0.018948, 	450714
4799, 	0.018553, 	460337
4899, 	0.018174, 	469938
4999, 	0.017810, 	479593
5099, 	0.017461, 	489177
5199, 	0.017125, 	498840
5299, 	0.016802, 	508350
5399, 	0.016491, 	517981
5499, 	0.016191, 	527526
5599, 	0.015902, 	537095
5699, 	0.015623, 	546690
5799, 	0.015353, 	556243
5899, 	0.015093, 	565894
5999, 	0.014842, 	575439
6099, 	0.014598, 	585051
6199, 	0.014363, 	594742
6299, 	0.014135, 	604325
6399, 	0.013914, 	613864
6499, 	0.013700, 	623405
6599, 	0.013492, 	632972
6699, 	0.013291, 	642638
6799, 	0.013095, 	652335
6899, 	0.012905, 	661887
6999, 	0.012721, 	671498
7099, 	0.012542, 	681064
7199, 	0.012368, 	690683
7299, 	0.012198, 	700303
7399, 	0.012033, 	709913
7499, 	0.011873, 	719545
7599, 	0.011717, 	729155
7699, 	0.011564, 	738678
7799, 	0.011416, 	748254
7899, 	0.011272, 	757895
7999, 	0.011131, 	767495
8099, 	0.010993, 	777102
8199, 	0.010859, 	786661
8299, 	0.010728, 	796303
8399, 	0.010601, 	805940
8499, 	0.010476, 	815561
8599, 	0.010354, 	825060
8699, 	0.010235, 	834669
8799, 	0.010119, 	844215
8899, 	0.010005, 	853839
8999, 	0.009894, 	863347
9099, 	0.009785, 	872935
9199, 	0.009679, 	882493
9299, 	0.009575, 	892057
9399, 	0.009473, 	901593
9499, 	0.009373, 	911165
9599, 	0.009275, 	920740
9699, 	0.009180, 	930273
9799, 	0.009086, 	939913
9899, 	0.008994, 	949531
9999, 	0.008904, 	959126

==> src/fig/ours/max-sparse-gaussian-dewa-m-p-be1.txt <==
t, 	regret, 	communication
99, 	0.176328, 	30441
199, 	0.176161, 	60876
299, 	0.167422, 	91298
399, 	0.147417, 	121726
499, 	0.151548, 	152172
599, 	0.141157, 	182584
699, 	0.131349, 	213010
799, 	0.133294, 	243443
899, 	0.138160, 	273876
999, 	0.151994, 	304307
1099, 	0.157285, 	334731
1199, 	0.155566, 	365159
1299, 	0.159084, 	395603
1399, 	0.162507, 	426023
1499, 	0.159624, 	456455
1599, 	0.147498, 	486879
1699, 	0.140108, 	517294
1799, 	0.133690, 	547710
1899, 	0.127138, 	578122
1999, 	0.122158, 	608532
2099, 	0.116338, 	638941
2199, 	0.111047, 	669359
2299, 	0.107096, 	699782
2399, 	0.107210, 	730191
2499, 	0.108335, 	760612
2599, 	0.105822, 	791031
2699, 	0.101901, 	821426
2799, 	0.098260, 	851819
2899, 	0.094871, 	882243
2999, 	0.091707, 	912645
3099, 	0.088748, 	943044
3199, 	0.085974, 	973456
3299, 	0.083368, 	1003851
3399, 	0.080915, 	1034247
3499, 	0.078603, 	1064636
3599, 	0.076419, 	1095032
3699, 	0.080046, 	1125456
3799, 	0.080948, 	1155877
3899, 	0.081518, 	1186308
3999, 	0.080954, 	1216726
4099, 	0.078578, 	1247150
4199, 	0.076707, 	1277552
4299, 	0.075078, 	1307973
4399, 	0.073371, 	1338399
4499, 	0.071740, 	1368807
4599, 	0.070180, 	1399213
4699, 	0.068687, 	1429620
4799, 	0.067256, 	1460010
4899, 	0.065883, 	1490410
4999, 	0.064565, 	1520808
5099, 	0.063299, 	1551210
5199, 	0.062081, 	1581600
5299, 	0.060910, 	1611994
5399, 	0.059781, 	1642398
5499, 	0.058694, 	1672823
5599, 	0.057646, 	1703239
5699, 	0.056635, 	1733646
5799, 	0.055658, 	1764059
5899, 	0.054714, 	1794453
5999, 	0.053802, 	1824854
6099, 	0.052920, 	1855236
6199, 	0.052066, 	1885666
6299, 	0.051240, 	1916048
6399, 	0.050439, 	1946452
6499, 	0.049663, 	1976850
6599, 	0.048910, 	2007252
6699, 	0.048180, 	2037653
6799, 	0.047472, 	2068071
6899, 	0.046784, 	2098472
6999, 	0.046115, 	2128885
7099, 	0.045466, 	2159299
7199, 	0.044834, 	2189704
7299, 	0.044220, 	2220114
7399, 	0.043622, 	2250507
7499, 	0.043040, 	2280928
7599, 	0.042474, 	2311331
7699, 	0.041922, 	2341731
7799, 	0.041385, 	2372129
7899, 	0.040861, 	2402541
7999, 	0.040350, 	2432947
8099, 	0.039852, 	2463339
8199, 	0.039366, 	2493751
8299, 	0.038891, 	2524182
8399, 	0.038428, 	2554601
8499, 	0.037976, 	2585008
8599, 	0.037535, 	2615420
8699, 	0.037103, 	2645832
8799, 	0.036681, 	2676247
8899, 	0.036269, 	2706673
8999, 	0.035866, 	2737114
9099, 	0.035472, 	2767521
9199, 	0.035086, 	2797930
9299, 	0.034709, 	2828340
9399, 	0.035650, 	2858759
9499, 	0.035275, 	2889185
9599, 	0.034908, 	2919577
9699, 	0.034548, 	2949972
9799, 	0.034195, 	2980389
9899, 	0.033850, 	3010770
9999, 	0.033511, 	3041179
10099, 	0.033179, 	3071589
10199, 	0.032854, 	3101984
10299, 	0.032535, 	3132397
10399, 	0.032222, 	3162809
10499, 	0.031915, 	3193228
10599, 	0.031614, 	3223636
10699, 	0.031319, 	3254046
10799, 	0.031004, 	3284452
10899, 	0.030720, 	3314850
10999, 	0.030440, 	3345250
11099, 	0.030381, 	3375671
11199, 	0.030110, 	3406071
11299, 	0.029843, 	3436468
11399, 	0.029582, 	3466863
11499, 	0.029324, 	3497276
11599, 	0.029071, 	3527706
11699, 	0.028823, 	3558112
11799, 	0.028579, 	3588514
11899, 	0.028338, 	3618910
11999, 	0.028102, 	3649308
12099, 	0.027870, 	3679699
12199, 	0.027642, 	3710113
12299, 	0.027417, 	3740527
12399, 	0.027196, 	3770958
12499, 	0.026978, 	3801364
12599, 	0.026764, 	3831776
12699, 	0.026553, 	3862184
12799, 	0.026346, 	3892593
12899, 	0.026142, 	3922995
12999, 	0.025940, 	3953407
13099, 	0.025742, 	3983805
13199, 	0.025547, 	4014205
13299, 	0.025355, 	4044627
13399, 	0.025166, 	4075016
13499, 	0.024980, 	4105419
13599, 	0.024796, 	4135821
13699, 	0.024615, 	4166243
13799, 	0.024437, 	4196636
13899, 	0.024261, 	4227008
13999, 	0.024087, 	4257410
14099, 	0.023917, 	4287818
14199, 	0.023748, 	4318216
14299, 	0.023582, 	4348635
14399, 	0.023418, 	4379038
14499, 	0.023257, 	4409424
14599, 	0.023097, 	4439814
14699, 	0.022940, 	4470237
14799, 	0.022785, 	4500654
14899, 	0.022632, 	4531040
14999, 	0.022481, 	4561441
15099, 	0.022333, 	4591854
15199, 	0.022186, 	4622270
15299, 	0.022041, 	4652685
15399, 	0.021898, 	4683106
15499, 	0.021756, 	4713523
15599, 	0.021617, 	4743902
15699, 	0.021479, 	4774314
15799, 	0.021343, 	4804735
15899, 	0.021209, 	4835151
15999, 	0.021076, 	4865531
16099, 	0.020945, 	4895948
16199, 	0.020816, 	4926331
16299, 	0.020688, 	4956711
16399, 	0.020562, 	4987093
16499, 	0.020438, 	5017489
16599, 	0.020314, 	5047874
16699, 	0.020193, 	5078292
16799, 	0.020073, 	5108687
16899, 	0.019954, 	5139067
16999, 	0.019836, 	5169482
17099, 	0.019720, 	5199910
17199, 	0.019606, 	5230315
17299, 	0.019492, 	5260706
17399, 	0.019380, 	5291096
17499, 	0.019270, 	5321509
17599, 	0.019160, 	5351888
17699, 	0.019052, 	5382293
17799, 	0.018945, 	5412689
17899, 	0.018839, 	5443081
17999, 	0.018734, 	5473481
18099, 	0.018631, 	5503879
18199, 	0.018528, 	5534270
18299, 	0.018427, 	5564644
18399, 	0.018327, 	5595038
18499, 	0.018228, 	5625414
18599, 	0.018130, 	5655791
18699, 	0.018033, 	5686189
18799, 	0.017937, 	5716582
18899, 	0.017842, 	5746974
18999, 	0.017748, 	5777348
19099, 	0.017655, 	5807739
19199, 	0.017563, 	5838143
19299, 	0.017472, 	5868549
19399, 	0.017382, 	5898914
19499, 	0.017293, 	5929333
19599, 	0.017205, 	5959713
19699, 	0.017118, 	5990122
19799, 	0.017031, 	6020488
19899, 	0.016946, 	6050898
19999, 	0.016861, 	6081270
20099, 	0.016777, 	6111657
20199, 	0.016694, 	6142038
20299, 	0.016612, 	6172429
20399, 	0.016530, 	6202795
20499, 	0.016450, 	6233166
20599, 	0.016370, 	6263570
20699, 	0.016291, 	6293941
20799, 	0.016212, 	6324323
20899, 	0.016135, 	6354711
20999, 	0.016058, 	6385100
21099, 	0.015982, 	6415439
21199, 	0.015906, 	6445845
21299, 	0.015832, 	6476236
21399, 	0.015758, 	6506641
21499, 	0.015684, 	6537052
21599, 	0.015612, 	6567472
21699, 	0.015540, 	6597863
21799, 	0.015469, 	6628242
21899, 	0.015398, 	6658631
21999, 	0.015328, 	6688966
22099, 	0.015259, 	6719353
22199, 	0.015190, 	6749763
22299, 	0.015122, 	6780153
22399, 	0.015054, 	6810534
22499, 	0.014987, 	6840940
22599, 	0.014921, 	6871337
22699, 	0.014855, 	6901698
22799, 	0.014790, 	6932094
22899, 	0.014726, 	6962476
22999, 	0.014661, 	6992870
23099, 	0.014598, 	7023272
23199, 	0.014535, 	7053656
23299, 	0.014473, 	7084036
23399, 	0.014411, 	7114444
23499, 	0.014350, 	7144822
23599, 	0.014289, 	7175190
23699, 	0.014228, 	7205595
23799, 	0.014169, 	7236014
23899, 	0.014109, 	7266407
23999, 	0.014051, 	7296804
24099, 	0.013992, 	7327191
24199, 	0.013934, 	7357570
24299, 	0.013877, 	7387946
24399, 	0.013820, 	7418339
24499, 	0.013764, 	7448726
24599, 	0.013708, 	7479127
24699, 	0.013652, 	7509511
24799, 	0.013597, 	7539933
24899, 	0.013543, 	7570331
24999, 	0.013489, 	7600740
25099, 	0.013435, 	7631125
25199, 	0.013381, 	7661525
25299, 	0.013329, 	7691914
25399, 	0.013276, 	7722305
25499, 	0.013224, 	7752706
25599, 	0.013172, 	7783127
25699, 	0.013121, 	7813544
25799, 	0.013070, 	7843940
25899, 	0.013020, 	7874334
25999, 	0.012970, 	7904705
26099, 	0.012920, 	7935110
26199, 	0.012871, 	7965519
26299, 	0.012822, 	7995896
26399, 	0.012773, 	8026312
26499, 	0.012725, 	8056712
26599, 	0.012677, 	8087126
26699, 	0.012630, 	8117507
26799, 	0.012583, 	8147894
26899, 	0.012536, 	8178299
26999, 	0.012489, 	8208673
27099, 	0.012443, 	8239083
27199, 	0.012398, 	8269482
27299, 	0.012352, 	8299844
27399, 	0.012307, 	8330243
27499, 	0.012262, 	8360635
27599, 	0.012218, 	8391018
27699, 	0.012174, 	8421395
27799, 	0.012130, 	8451767
27899, 	0.012086, 	8482152
27999, 	0.012043, 	8512578
28099, 	0.012000, 	8542979
28199, 	0.011958, 	8573361
28299, 	0.011916, 	8603752
28399, 	0.011874, 	8634125
28499, 	0.011832, 	8664524
28599, 	0.011791, 	8694909
28699, 	0.011750, 	8725312
28799, 	0.011709, 	8755695
28899, 	0.011668, 	8786097
28999, 	0.011628, 	8816486
29099, 	0.011588, 	8846884
29199, 	0.011548, 	8877292
29299, 	0.011509, 	8907680
29399, 	0.011470, 	8938071
29499, 	0.011431, 	8968463
29599, 	0.011392, 	8998826
29699, 	0.011354, 	9029223
29799, 	0.011316, 	9059597
29899, 	0.011278, 	9090006
29999, 	0.011240, 	9120384
30099, 	0.011203, 	9150791
30199, 	0.011166, 	9181210
30299, 	0.011129, 	9211600
30399, 	0.011092, 	9242014
30499, 	0.011056, 	9272411
30599, 	0.011020, 	9302810
30699, 	0.010984, 	9333208
30799, 	0.010948, 	9363587
30899, 	0.010913, 	9393990
30999, 	0.010878, 	9424380
31099, 	0.010843, 	9454767
31199, 	0.010808, 	9485177
31299, 	0.010773, 	9515572
31399, 	0.010739, 	9545981
31499, 	0.010705, 	9576381
31599, 	0.010671, 	9606781
31699, 	0.010638, 	9637187
31799, 	0.010604, 	9667598
31899, 	0.010571, 	9697982
31999, 	0.010538, 	9728370
32099, 	0.010505, 	9758730
32199, 	0.010472, 	9789137
32299, 	0.010440, 	9819553
32399, 	0.010408, 	9849921
32499, 	0.010376, 	9880305
32599, 	0.010344, 	9910699
32699, 	0.010312, 	9941104
32799, 	0.010281, 	9971479
32899, 	0.010250, 	10001875
32999, 	0.010218, 	10032259
33099, 	0.010188, 	10062665
33199, 	0.010157, 	10093037
33299, 	0.010126, 	10123440
33399, 	0.010096, 	10153832
33499, 	0.010066, 	10184251
33599, 	0.010036, 	10214634
33699, 	0.010006, 	10245025
33799, 	0.009977, 	10275403
33899, 	0.009947, 	10305779
33999, 	0.009918, 	10336141
34099, 	0.009889, 	10366539
34199, 	0.009860, 	10396939
34299, 	0.009831, 	10427308
34399, 	0.009803, 	10457709
34499, 	0.009774, 	10488107
34599, 	0.009746, 	10518498
34699, 	0.009718, 	10548892
34799, 	0.009690, 	10579298
34899, 	0.009662, 	10609666
34999, 	0.009635, 	10640029
35099, 	0.009607, 	10670424
35199, 	0.009580, 	10700835
35299, 	0.009553, 	10731214
35399, 	0.009526, 	10761607
35499, 	0.009499, 	10792009
35599, 	0.009472, 	10822421
35699, 	0.009446, 	10852821
35799, 	0.009419, 	10883223
35899, 	0.009393, 	10913582
35999, 	0.009367, 	10943969
36099, 	0.009341, 	10974373
36199, 	0.009315, 	11004774
36299, 	0.009290, 	11035176
36399, 	0.009264, 	11065557
36499, 	0.009239, 	11095949
36599, 	0.009213, 	11126337
36699, 	0.009188, 	11156725
36799, 	0.009163, 	11187136
36899, 	0.009138, 	11217524
36999, 	0.009114, 	11247920
37099, 	0.009089, 	11278311
37199, 	0.009065, 	11308686
37299, 	0.009040, 	11339077
37399, 	0.009016, 	11369449
37499, 	0.008992, 	11399815
37599, 	0.008968, 	11430171
37699, 	0.008945, 	11460556
37799, 	0.008921, 	11490948
37899, 	0.008897, 	11521337
37999, 	0.008874, 	11551745
38099, 	0.008851, 	11582135
38199, 	0.008827, 	11612538
38299, 	0.008804, 	11642936
38399, 	0.008781, 	11673306
38499, 	0.008759, 	11703700
38599, 	0.008736, 	11734098
38699, 	0.008713, 	11764494
38799, 	0.008691, 	11794890
38899, 	0.008669, 	11825288
38999, 	0.008646, 	11855713
39099, 	0.008624, 	11886104
39199, 	0.008602, 	11916517
39299, 	0.008580, 	11946904
39399, 	0.008559, 	11977311
39499, 	0.008537, 	12007720
39599, 	0.008515, 	12038126
39699, 	0.008494, 	12068535
39799, 	0.008473, 	12098940
39899, 	0.008451, 	12129310
39999, 	0.008430, 	12159701
40099, 	0.008409, 	12190099
40199, 	0.008388, 	12220488
40299, 	0.008367, 	12250865
40399, 	0.008347, 	12281279
40499, 	0.008326, 	12311643
40599, 	0.008306, 	12342035
40699, 	0.008285, 	12372427
40799, 	0.008265, 	12402840
40899, 	0.008245, 	12433216
40999, 	0.008225, 	12463611
41099, 	0.008205, 	12493995
41199, 	0.008185, 	12524387
41299, 	0.008165, 	12554773
41399, 	0.008145, 	12585161
41499, 	0.008125, 	12615568
41599, 	0.008106, 	12645993
41699, 	0.008087, 	12676384
41799, 	0.008067, 	12706809
41899, 	0.008048, 	12737217
41999, 	0.008029, 	12767590
42099, 	0.008010, 	12797983
42199, 	0.007991, 	12828340
42299, 	0.007972, 	12858727
42399, 	0.007953, 	12889157
42499, 	0.007934, 	12919581
42599, 	0.007916, 	12949955
42699, 	0.007897, 	12980327
42799, 	0.007879, 	13010702
42899, 	0.007860, 	13041070
42999, 	0.007842, 	13071453
43099, 	0.007824, 	13101850
43199, 	0.007806, 	13132215
43299, 	0.007788, 	13162617
43399, 	0.007770, 	13193019
43499, 	0.007752, 	13223379
43599, 	0.007734, 	13253781
43699, 	0.007716, 	13284180
43799, 	0.007699, 	13314557
43899, 	0.007681, 	13344925
43999, 	0.007664, 	13375351
44099, 	0.007646, 	13405762
44199, 	0.007629, 	13436127
44299, 	0.007612, 	13466510
44399, 	0.007595, 	13496898
44499, 	0.007578, 	13527287
44599, 	0.007561, 	13557688
44699, 	0.007544, 	13588112
44799, 	0.007527, 	13618519
44899, 	0.007510, 	13648941
44999, 	0.007493, 	13679311
45099, 	0.007477, 	13709718
45199, 	0.007460, 	13740114
45299, 	0.007444, 	13770490
45399, 	0.007427, 	13800884
45499, 	0.007411, 	13831281
45599, 	0.007395, 	13861698
45699, 	0.007379, 	13892076
45799, 	0.007363, 	13922492
45899, 	0.007347, 	13952880
45999, 	0.007331, 	13983259
46099, 	0.007315, 	14013671
46199, 	0.007299, 	14044085
46299, 	0.007283, 	14074465
46399, 	0.007267, 	14104870
46499, 	0.007252, 	14135275
46599, 	0.007236, 	14165648
46699, 	0.007221, 	14196049
46799, 	0.007205, 	14226431
46899, 	0.007190, 	14256822
46999, 	0.007175, 	14287227
47099, 	0.007159, 	14317595
47199, 	0.007144, 	14348000
47299, 	0.007129, 	14378417
47399, 	0.007114, 	14408806
47499, 	0.007099, 	14439193
47599, 	0.007084, 	14469592
47699, 	0.007069, 	14499995
47799, 	0.007055, 	14530384
47899, 	0.007040, 	14560794
47999, 	0.007025, 	14591192
48099, 	0.007011, 	14621603
48199, 	0.006996, 	14651975
48299, 	0.006982, 	14682403
48399, 	0.006967, 	14712794
48499, 	0.006953, 	14743163
48599, 	0.006938, 	14773553
48699, 	0.006924, 	14803901
48799, 	0.006910, 	14834274
48899, 	0.006896, 	14864694
48999, 	0.006882, 	14895059
49099, 	0.006868, 	14925446
49199, 	0.006854, 	14955830
49299, 	0.006840, 	14986218
49399, 	0.006826, 	15016575
49499, 	0.006812, 	15046997
49599, 	0.006799, 	15077370
49699, 	0.006785, 	15107752
49799, 	0.006771, 	15138166
49899, 	0.006758, 	15168561
49999, 	0.006744, 	15198936
50099, 	0.006731, 	15229315
50199, 	0.006717, 	15259704
50299, 	0.006704, 	15290071
50399, 	0.006691, 	15320472
50499, 	0.006677, 	15350893
50599, 	0.006664, 	15381291
50699, 	0.006651, 	15411676
50799, 	0.006638, 	15442064
50899, 	0.006625, 	15472469
50999, 	0.006612, 	15502839
51099, 	0.006599, 	15533267
51199, 	0.006586, 	15563650
51299, 	0.006573, 	15594005
51399, 	0.006560, 	15624399
51499, 	0.006548, 	15654781
51599, 	0.006535, 	15685151
51699, 	0.006522, 	15715537
51799, 	0.006510, 	15745954
51899, 	0.006497, 	15776321
51999, 	0.006485, 	15806733
52099, 	0.006472, 	15837112
52199, 	0.006460, 	15867501
52299, 	0.006448, 	15897907
52399, 	0.006435, 	15928304
52499, 	0.006423, 	15958686
52599, 	0.006411, 	15989098
52699, 	0.006399, 	16019483
52799, 	0.006386, 	16049896
52899, 	0.006374, 	16080309
52999, 	0.006362, 	16110721
53099, 	0.006350, 	16141108
53199, 	0.006338, 	16171486
53299, 	0.006327, 	16201866
53399, 	0.006315, 	16232245
53499, 	0.006303, 	16262618
53599, 	0.006291, 	16293002
53699, 	0.006279, 	16323402
53799, 	0.006268, 	16353786
53899, 	0.006256, 	16384186
53999, 	0.006245, 	16414578
54099, 	0.006233, 	16444980
54199, 	0.006222, 	16475371
54299, 	0.006210, 	16505769
54399, 	0.006199, 	16536174
54499, 	0.006187, 	16566556
54599, 	0.006176, 	16596960
54699, 	0.006165, 	16627353
54799, 	0.006153, 	16657729
54899, 	0.006142, 	16688117
54999, 	0.006131, 	16718512
55099, 	0.006120, 	16748890
55199, 	0.006109, 	16779287
55299, 	0.006098, 	16809693
55399, 	0.006087, 	16840084
55499, 	0.006076, 	16870463
55599, 	0.006065, 	16900862
55699, 	0.006054, 	16931227
55799, 	0.006043, 	16961639
55899, 	0.006032, 	16992041
55999, 	0.006022, 	17022422
56099, 	0.006011, 	17052797
56199, 	0.006000, 	17083187
56299, 	0.005989, 	17113588
56399, 	0.005979, 	17143966
56499, 	0.005968, 	17174352
56599, 	0.005958, 	17204714
56699, 	0.005947, 	17235116
56799, 	0.005937, 	17265519
56899, 	0.005926, 	17295945
56999, 	0.005916, 	17326346
57099, 	0.005906, 	17356727
57199, 	0.005895, 	17387129
57299, 	0.005885, 	17417550
57399, 	0.005875, 	17447923
57499, 	0.005864, 	17478314
57599, 	0.005854, 	17508684
57699, 	0.005844, 	17539108
57799, 	0.005834, 	17569492
57899, 	0.005824, 	17599910
57999, 	0.005814, 	17630319
58099, 	0.005804, 	17660716
58199, 	0.005794, 	17691117
58299, 	0.005784, 	17721476
58399, 	0.005774, 	17751844
58499, 	0.005764, 	17782231
58599, 	0.005754, 	17812603
58699, 	0.005745, 	17843000
58799, 	0.005735, 	17873401
58899, 	0.005725, 	17903808
58999, 	0.005715, 	17934205
59099, 	0.005706, 	17964619
59199, 	0.005696, 	17994995
59299, 	0.005686, 	18025376
59399, 	0.005677, 	18055783
59499, 	0.005667, 	18086157
59599, 	0.005658, 	18116556
59699, 	0.005648, 	18146967
59799, 	0.005639, 	18177362
59899, 	0.005629, 	18207731
59999, 	0.005620, 	18238121
60099, 	0.005611, 	18268514
60199, 	0.005601, 	18298904
60299, 	0.005592, 	18329300
60399, 	0.005583, 	18359708
60499, 	0.005574, 	18390117
60599, 	0.005564, 	18420537
60699, 	0.005555, 	18450918
60799, 	0.005546, 	18481342
60899, 	0.005537, 	18511732
60999, 	0.005528, 	18542141
61099, 	0.005519, 	18572533
61199, 	0.005510, 	18602910
61299, 	0.005501, 	18633326
61399, 	0.005492, 	18663731
61499, 	0.005483, 	18694133
61599, 	0.005474, 	18724549
61699, 	0.005465, 	18754941
61799, 	0.005456, 	18785310
61899, 	0.005448, 	18815711
61999, 	0.005439, 	18846098
62099, 	0.005430, 	18876481
62199, 	0.005421, 	18906867
62299, 	0.005413, 	18937245
62399, 	0.005404, 	18967629
62499, 	0.005395, 	18998008
62599, 	0.005387, 	19028403
62699, 	0.005378, 	19058802
62799, 	0.005370, 	19089189
62899, 	0.005361, 	19119580
62999, 	0.005352, 	19149975
63099, 	0.005344, 	19180344
63199, 	0.005336, 	19210721
63299, 	0.005327, 	19241130
63399, 	0.005319, 	19271520
63499, 	0.005310, 	19301906
63599, 	0.005302, 	19332286
63699, 	0.005294, 	19362669
63799, 	0.005285, 	19393053
63899, 	0.005277, 	19423430
63999, 	0.005269, 	19453866
64099, 	0.005261, 	19484287
64199, 	0.005252, 	19514687
64299, 	0.005244, 	19545089
64399, 	0.005236, 	19575474
64499, 	0.005228, 	19605860
64599, 	0.005220, 	19636235
64699, 	0.005212, 	19666629
64799, 	0.005204, 	19696998
64899, 	0.005196, 	19727378
64999, 	0.005188, 	19757769
65099, 	0.005180, 	19788159
65199, 	0.005172, 	19818525
65299, 	0.005164, 	19848912
65399, 	0.005156, 	19879325
65499, 	0.005148, 	19909712
65599, 	0.005140, 	19940126
65699, 	0.005132, 	19970539
65799, 	0.005125, 	20000908
65899, 	0.005117, 	20031312
65999, 	0.005109, 	20061710
66099, 	0.005101, 	20092084
66199, 	0.005094, 	20122484
66299, 	0.005086, 	20152861
66399, 	0.005078, 	20183239
66499, 	0.005071, 	20213620
66599, 	0.005063, 	20244012
66699, 	0.005056, 	20274404
66799, 	0.005048, 	20304789
66899, 	0.005040, 	20335185
66999, 	0.005033, 	20365561
67099, 	0.005025, 	20395952
67199, 	0.005018, 	20426357
67299, 	0.005010, 	20456762
67399, 	0.005003, 	20487144
67499, 	0.004996, 	20517511
67599, 	0.004988, 	20547890
67699, 	0.004981, 	20578285
67799, 	0.004974, 	20608671
67899, 	0.004966, 	20639058
67999, 	0.004959, 	20669458
68099, 	0.004952, 	20699822
68199, 	0.004944, 	20730182
68299, 	0.004937, 	20760560
68399, 	0.004930, 	20790963
68499, 	0.004923, 	20821380
68599, 	0.004916, 	20851797
68699, 	0.004908, 	20882189
68799, 	0.004901, 	20912589
68899, 	0.004894, 	20942991
68999, 	0.004887, 	20973403
69099, 	0.004880, 	21003807
69199, 	0.004873, 	21034200
69299, 	0.004866, 	21064556
69399, 	0.004859, 	21094963
69499, 	0.004852, 	21125316
69599, 	0.004845, 	21155713
69699, 	0.004838, 	21186101
69799, 	0.004831, 	21216487
69899, 	0.004824, 	21246884
69999, 	0.004817, 	21277294
70099, 	0.004810, 	21307708
70199, 	0.004803, 	21338099
70299, 	0.004797, 	21368507
70399, 	0.004790, 	21398927
70499, 	0.004783, 	21429334
70599, 	0.004776, 	21459758
70699, 	0.004770, 	21490139
70799, 	0.004763, 	21520527
70899, 	0.004756, 	21550884
70999, 	0.004749, 	21581269
71099, 	0.004743, 	21611664
71199, 	0.004736, 	21642072
71299, 	0.004729, 	21672461
71399, 	0.004723, 	21702844
71499, 	0.004716, 	21733235
71599, 	0.004710, 	21763647
71699, 	0.004703, 	21794064
71799, 	0.004696, 	21824471
71899, 	0.004690, 	21854890
71999, 	0.004683, 	21885270
72099, 	0.004677, 	21915679
72199, 	0.004670, 	21946043
72299, 	0.004664, 	21976446
72399, 	0.004658, 	22006822
72499, 	0.004651, 	22037229
72599, 	0.004645, 	22067607
72699, 	0.004638, 	22097998
72799, 	0.004632, 	22128403
72899, 	0.004626, 	22158800
72999, 	0.004619, 	22189178
73099, 	0.004613, 	22219592
73199, 	0.004607, 	22249973
73299, 	0.004600, 	22280375
73399, 	0.004594, 	22310774
73499, 	0.004588, 	22341142
73599, 	0.004582, 	22371558
73699, 	0.004575, 	22401921
73799, 	0.004569, 	22432303
73899, 	0.004563, 	22462683
73999, 	0.004557, 	22493082
74099, 	0.004551, 	22523438
74199, 	0.004545, 	22553857
74299, 	0.004538, 	22584227
74399, 	0.004532, 	22614607
74499, 	0.004526, 	22645010
74599, 	0.004520, 	22675400
74699, 	0.004514, 	22705788
74799, 	0.004508, 	22736176
74899, 	0.004502, 	22766563
74999, 	0.004496, 	22796956
75099, 	0.004490, 	22827337
75199, 	0.004484, 	22857733
75299, 	0.004478, 	22888151
75399, 	0.004472, 	22918514
75499, 	0.004466, 	22948925
75599, 	0.004460, 	22979330
75699, 	0.004454, 	23009718
75799, 	0.004449, 	23040118
75899, 	0.004443, 	23070510
75999, 	0.004437, 	23100925
76099, 	0.004431, 	23131339
76199, 	0.004425, 	23161731
76299, 	0.004419, 	23192101
76399, 	0.004414, 	23222451
76499, 	0.004408, 	23252850
76599, 	0.004402, 	23283244
76699, 	0.004396, 	23313634
76799, 	0.004391, 	23344002
76899, 	0.004385, 	23374406
76999, 	0.004379, 	23404811
77099, 	0.004374, 	23435201
77199, 	0.004368, 	23465617
77299, 	0.004362, 	23496010
77399, 	0.004357, 	23526359
77499, 	0.004351, 	23556776
77599, 	0.004345, 	23587189
77699, 	0.004340, 	23617585
77799, 	0.004334, 	23647998
77899, 	0.004329, 	23678393
77999, 	0.004323, 	23708776
78099, 	0.004318, 	23739156
78199, 	0.004312, 	23769536
78299, 	0.004307, 	23799907
78399, 	0.004301, 	23830291
78499, 	0.004296, 	23860673
78599, 	0.004290, 	23891080
78699, 	0.004285, 	23921444
78799, 	0.004279, 	23951817
78899, 	0.004274, 	23982189
78999, 	0.004268, 	24012547
79099, 	0.004263, 	24042928
79199, 	0.004258, 	24073305
79299, 	0.004252, 	24103676
79399, 	0.004247, 	24134070
79499, 	0.004242, 	24164496
79599, 	0.004236, 	24194875
79699, 	0.004231, 	24225277
79799, 	0.004226, 	24255670
79899, 	0.004220, 	24286039
79999, 	0.004215, 	24316400
80099, 	0.004210, 	24346790
80199, 	0.004205, 	24377180
80299, 	0.004199, 	24407592
80399, 	0.004194, 	24437978
80499, 	0.004189, 	24468371
80599, 	0.004184, 	24498761
80699, 	0.004178, 	24529141
80799, 	0.004173, 	24559505
80899, 	0.004168, 	24589890
80999, 	0.004163, 	24620277
81099, 	0.004158, 	24650689
81199, 	0.004153, 	24681084
81299, 	0.004148, 	24711495
81399, 	0.004143, 	24741868
81499, 	0.004137, 	24772268
81599, 	0.004132, 	24802643
81699, 	0.004127, 	24833066
81799, 	0.004122, 	24863461
81899, 	0.004117, 	24893864
81999, 	0.004112, 	24924267
82099, 	0.004107, 	24954650
82199, 	0.004102, 	24985028
82299, 	0.004097, 	25015416
82399, 	0.004092, 	25045815
82499, 	0.004087, 	25076187
82599, 	0.004082, 	25106601
82699, 	0.004077, 	25137002
82799, 	0.004073, 	25167398
82899, 	0.004068, 	25197749
82999, 	0.004063, 	25228131
83099, 	0.004058, 	25258513
83199, 	0.004053, 	25288902
83299, 	0.004048, 	25319300
83399, 	0.004043, 	25349680
83499, 	0.004038, 	25380075
83599, 	0.004034, 	25410448
83699, 	0.004029, 	25440860
83799, 	0.004024, 	25471249
83899, 	0.004019, 	25501628
83999, 	0.004014, 	25532009
84099, 	0.004010, 	25562408
84199, 	0.004005, 	25592794
84299, 	0.004000, 	25623202
84399, 	0.003995, 	25653600
84499, 	0.003991, 	25683983
84599, 	0.003986, 	25714355
84699, 	0.003981, 	25744725
84799, 	0.003976, 	25775080
84899, 	0.003972, 	25805461
84999, 	0.003967, 	25835863
85099, 	0.003962, 	25866266
85199, 	0.003958, 	25896685
85299, 	0.003953, 	25927100
85399, 	0.003949, 	25957505
85499, 	0.003944, 	25987912
85599, 	0.003939, 	26018340
85699, 	0.003935, 	26048702
85799, 	0.003930, 	26079103
85899, 	0.003926, 	26109512
85999, 	0.003921, 	26139873
86099, 	0.003916, 	26170270
86199, 	0.003912, 	26200648
86299, 	0.003907, 	26231027
86399, 	0.003903, 	26261443
86499, 	0.003898, 	26291851
86599, 	0.003894, 	26322241
86699, 	0.003889, 	26352628
86799, 	0.003885, 	26382996
86899, 	0.003880, 	26413391
86999, 	0.003876, 	26443787
87099, 	0.003871, 	26474146
87199, 	0.003867, 	26504549
87299, 	0.003863, 	26534950
87399, 	0.003858, 	26565325
87499, 	0.003854, 	26595703
87599, 	0.003849, 	26626107
87699, 	0.003845, 	26656506
87799, 	0.003841, 	26686879
87899, 	0.003836, 	26717268
87999, 	0.003832, 	26747658
88099, 	0.003828, 	26778066
88199, 	0.003823, 	26808438
88299, 	0.003819, 	26838823
88399, 	0.003815, 	26869245
88499, 	0.003810, 	26899663
88599, 	0.003806, 	26930034
88699, 	0.003802, 	26960430
88799, 	0.003797, 	26990829
88899, 	0.003793, 	27021220
88999, 	0.003789, 	27051610
89099, 	0.003785, 	27082018
89199, 	0.003780, 	27112422
89299, 	0.003776, 	27142816
89399, 	0.003772, 	27173211
89499, 	0.003768, 	27203633
89599, 	0.003763, 	27234004
89699, 	0.003759, 	27264401
89799, 	0.003755, 	27294798
89899, 	0.003751, 	27325193
89999, 	0.003747, 	27355574
90099, 	0.003743, 	27385975
90199, 	0.003738, 	27416393
90299, 	0.003734, 	27446785
90399, 	0.003730, 	27477149
90499, 	0.003726, 	27507535
90599, 	0.003722, 	27537926
90699, 	0.003718, 	27568329
90799, 	0.003714, 	27598684
90899, 	0.003710, 	27629071
90999, 	0.003706, 	27659443
91099, 	0.003701, 	27689803
91199, 	0.003697, 	27720166
91299, 	0.003693, 	27750564
91399, 	0.003689, 	27780933
91499, 	0.003685, 	27811324
91599, 	0.003681, 	27841680
91699, 	0.003677, 	27872072
91799, 	0.003673, 	27902458
91899, 	0.003669, 	27932841
91999, 	0.003665, 	27963251
92099, 	0.003661, 	27993654
92199, 	0.003657, 	28024042
92299, 	0.003653, 	28054426
92399, 	0.003649, 	28084795
92499, 	0.003645, 	28115186
92599, 	0.003642, 	28145578
92699, 	0.003638, 	28175982
92799, 	0.003634, 	28206366
92899, 	0.003630, 	28236738
92999, 	0.003626, 	28267142
93099, 	0.003622, 	28297508
93199, 	0.003618, 	28327878
93299, 	0.003614, 	28358233
93399, 	0.003610, 	28388617
93499, 	0.003606, 	28419013
93599, 	0.003603, 	28449398
93699, 	0.003599, 	28479803
93799, 	0.003595, 	28510182
93899, 	0.003591, 	28540575
93999, 	0.003587, 	28571006
94099, 	0.003583, 	28601428
94199, 	0.003580, 	28631827
94299, 	0.003576, 	28662203
94399, 	0.003572, 	28692606
94499, 	0.003568, 	28722993
94599, 	0.003565, 	28753386
94699, 	0.003561, 	28783742
94799, 	0.003557, 	28814136
94899, 	0.003553, 	28844523
94999, 	0.003550, 	28874888
95099, 	0.003546, 	28905273
95199, 	0.003542, 	28935687
95299, 	0.003538, 	28966096
95399, 	0.003535, 	28996495
95499, 	0.003531, 	29026909
95599, 	0.003527, 	29057292
95699, 	0.003524, 	29087646
95799, 	0.003520, 	29118055
95899, 	0.003516, 	29148469
95999, 	0.003513, 	29178851
96099, 	0.003509, 	29209254
96199, 	0.003505, 	29239647
96299, 	0.003502, 	29270019
96399, 	0.003498, 	29300405
96499, 	0.003494, 	29330801
96599, 	0.003491, 	29361186
96699, 	0.003487, 	29391608
96799, 	0.003484, 	29422024
96899, 	0.003480, 	29452429
96999, 	0.003476, 	29482839
97099, 	0.003473, 	29513232
97199, 	0.003469, 	29543631
97299, 	0.003466, 	29574053
97399, 	0.003462, 	29604442
97499, 	0.003458, 	29634844
97599, 	0.003455, 	29665237
97699, 	0.003451, 	29695683
97799, 	0.003448, 	29726077
97899, 	0.003444, 	29756476
97999, 	0.003441, 	29786877
98099, 	0.003437, 	29817277
98199, 	0.003434, 	29847697
98299, 	0.003430, 	29878103
98399, 	0.003427, 	29908503
98499, 	0.003423, 	29938851
98599, 	0.003420, 	29969244
98699, 	0.003416, 	29999619
98799, 	0.003413, 	30029986
98899, 	0.003410, 	30060380
98999, 	0.003406, 	30090804
99099, 	0.003403, 	30121214
99199, 	0.003399, 	30151585
99299, 	0.003396, 	30182002
99399, 	0.003392, 	30212401
99499, 	0.003389, 	30242794
99599, 	0.003386, 	30273220
99699, 	0.003382, 	30303594
99799, 	0.003379, 	30333993
99899, 	0.003375, 	30364401
99999, 	0.003372, 	30394785

==> src/fig/ours/max-sparse-gaussian-dewa-m-p-be100.txt <==
t, 	regret, 	communication
99, 	0.114636, 	43822
199, 	0.135752, 	87802
299, 	0.150065, 	131927
399, 	0.159081, 	176083
499, 	0.149835, 	220058
599, 	0.138182, 	263969
699, 	0.130874, 	308009
799, 	0.116955, 	352055
899, 	0.106770, 	396139
999, 	0.096483, 	440199
1099, 	0.086968, 	483902
1199, 	0.080101, 	527865
1299, 	0.073934, 	571829
1399, 	0.068536, 	615755
1499, 	0.063964, 	659722
1599, 	0.059964, 	703668
1699, 	0.056434, 	747753
1799, 	0.053297, 	791956
1899, 	0.050491, 	835974
1999, 	0.047965, 	879752
2099, 	0.045680, 	923606
2199, 	0.043603, 	967362
2299, 	0.041706, 	1011474
2399, 	0.039967, 	1055242
2499, 	0.038368, 	1099167
2599, 	0.036892, 	1143180
2699, 	0.035525, 	1187183
2799, 	0.034256, 	1231099
2899, 	0.033074, 	1274964
2999, 	0.031971, 	1319015
3099, 	0.030940, 	1362947
3199, 	0.029972, 	1406718
3299, 	0.029064, 	1450818
3399, 	0.028209, 	1494622
3499, 	0.027403, 	1538646
3599, 	0.026641, 	1582662
3699, 	0.025921, 	1626724
3799, 	0.025239, 	1670625
3899, 	0.024591, 	1714638
3999, 	0.023976, 	1758630
4099, 	0.023392, 	1802535
4199, 	0.022834, 	1846596
4299, 	0.022303, 	1890557
4399, 	0.021796, 	1934423
4499, 	0.021312, 	1978383
4599, 	0.020848, 	2022406
4699, 	0.020405, 	2066525
4799, 	0.019980, 	2110459
4899, 	0.019572, 	2154268
4999, 	0.019180, 	2198468
5099, 	0.018804, 	2242435
5199, 	0.018442, 	2286245
5299, 	0.018094, 	2330343
5399, 	0.017759, 	2374308
5499, 	0.017436, 	2418313
5599, 	0.017125, 	2461967
5699, 	0.016824, 	2505742
5799, 	0.016534, 	2549802
5899, 	0.016254, 	2593806
5999, 	0.015983, 	2637691
6099, 	0.015721, 	2681469
6199, 	0.015467, 	2725364
6299, 	0.015222, 	2769170
6399, 	0.014984, 	2813327
6499, 	0.014753, 	2857303
6599, 	0.014530, 	2901346
6699, 	0.014313, 	2945298
6799, 	0.014102, 	2989229
6899, 	0.013898, 	3033236
6999, 	0.013699, 	3077219
7099, 	0.013506, 	3121276
7199, 	0.013319, 	3165248
7299, 	0.013136, 	3209140
7399, 	0.012959, 	3252930
7499, 	0.012786, 	3297028
7599, 	0.012618, 	3340941
7699, 	0.012454, 	3384742
7799, 	0.012294, 	3428762
7899, 	0.012138, 	3472662
7999, 	0.011987, 	3516685
8099, 	0.011839, 	3560474
8199, 	0.011694, 	3604388
8299, 	0.011553, 	3648021
8399, 	0.011416, 	3691924
8499, 	0.011282, 	3735992
8599, 	0.011150, 	3779836
8699, 	0.011022, 	3823965
8799, 	0.010897, 	3867750
8899, 	0.010774, 	3911544
8999, 	0.010655, 	3955492
9099, 	0.010538, 	3999463
9199, 	0.010423, 	4043489
9299, 	0.010311, 	4087415
9399, 	0.010201, 	4131529
9499, 	0.010094, 	4175625
9599, 	0.009989, 	4219532
9699, 	0.009886, 	4263585
9799, 	0.009785, 	4307708
9899, 	0.009686, 	4351765
9999, 	0.009589, 	4395723

==> src/fig/ours/sparse-gaussian-dewa-be1.txt <==
t, 	regret, 	communication
99, 	0.141145, 	5064
199, 	0.152284, 	10129
299, 	0.154116, 	15189
399, 	0.151044, 	20245
499, 	0.153084, 	25294
599, 	0.156186, 	30354
699, 	0.156099, 	35401
799, 	0.154081, 	40448
899, 	0.153664, 	45503
999, 	0.152776, 	50564
1099, 	0.153125, 	55613
1199, 	0.154085, 	60673
1299, 	0.154147, 	65720
1399, 	0.153511, 	70784
1499, 	0.152701, 	75838
1599, 	0.152967, 	80894
1699, 	0.153293, 	85940
1799, 	0.154164, 	91002
1899, 	0.153802, 	96052
1999, 	0.154054, 	101098
2099, 	0.153574, 	106144
2199, 	0.153337, 	111189
2299, 	0.153250, 	116250
2399, 	0.152750, 	121308
2499, 	0.151428, 	126350
2599, 	0.148334, 	131416
2699, 	0.145509, 	136469
2799, 	0.144210, 	141538
2899, 	0.141776, 	146594
2999, 	0.139974, 	151637
3099, 	0.136251, 	156690
3199, 	0.131992, 	161732
3299, 	0.127991, 	166782
3399, 	0.125205, 	171844
3499, 	0.122284, 	176901
3599, 	0.119727, 	181944
3699, 	0.118338, 	186999
3799, 	0.119192, 	192054
3899, 	0.119980, 	197115
3999, 	0.120382, 	202159
4099, 	0.121059, 	207207
4199, 	0.121969, 	212259
4299, 	0.122908, 	217311
4399, 	0.123597, 	222369
4499, 	0.124163, 	227434
4599, 	0.124774, 	232491
4699, 	0.124983, 	237543
4799, 	0.125142, 	242604
4899, 	0.125109, 	247654
4999, 	0.124260, 	252701
5099, 	0.123537, 	257755
5199, 	0.124174, 	262806
5299, 	0.123552, 	267867
5399, 	0.121773, 	272923
5499, 	0.119559, 	277978
5599, 	0.117423, 	283031
5699, 	0.115363, 	288075
5799, 	0.113373, 	293146
5899, 	0.111452, 	298202
5999, 	0.109594, 	303243
6099, 	0.107797, 	308293
6199, 	0.106058, 	313348
6299, 	0.104374, 	318403
6399, 	0.102743, 	323463
6499, 	0.101162, 	328527
6599, 	0.099629, 	333587
6699, 	0.098142, 	338642
6799, 	0.096698, 	343697
6899, 	0.095297, 	348756
6999, 	0.093935, 	353808
7099, 	0.092612, 	358871
7199, 	0.091326, 	363923
7299, 	0.090074, 	368977
7399, 	0.088857, 	374022
7499, 	0.087672, 	379087
7599, 	0.086518, 	384153
7699, 	0.085395, 	389202
7799, 	0.084300, 	394245
7899, 	0.083232, 	399302
7999, 	0.082192, 	404362
8099, 	0.081177, 	409411
8199, 	0.080187, 	414459
8299, 	0.079221, 	419508
8399, 	0.078278, 	424566
8499, 	0.077356, 	429628
8599, 	0.076457, 	434667
8699, 	0.075578, 	439714
8799, 	0.074719, 	444770
8899, 	0.073879, 	449820
8999, 	0.073058, 	454862
9099, 	0.072256, 	459908
9199, 	0.071470, 	464965
9299, 	0.070701, 	470020
9399, 	0.069949, 	475081
9499, 	0.069213, 	480140
9599, 	0.068492, 	485193
9699, 	0.067786, 	490237
9799, 	0.067094, 	495300
9899, 	0.066416, 	500373
9999, 	0.065752, 	505436
10099, 	0.065101, 	510506
10199, 	0.064462, 	515560
10299, 	0.063837, 	520621
10399, 	0.063223, 	525671
10499, 	0.062621, 	530730
10599, 	0.062030, 	535798
10699, 	0.061450, 	540848
10799, 	0.060881, 	545896
10899, 	0.060322, 	550941
10999, 	0.059774, 	555994
11099, 	0.059235, 	561050
11199, 	0.058706, 	566087
11299, 	0.058187, 	571140
11399, 	0.057676, 	576190
11499, 	0.057175, 	581242
11599, 	0.056682, 	586295
11699, 	0.056197, 	591349
11799, 	0.055721, 	596398
11899, 	0.055253, 	601444
11999, 	0.054792, 	606502
12099, 	0.054339, 	611543
12199, 	0.053894, 	616594
12299, 	0.053456, 	621650
12399, 	0.053025, 	626698
12499, 	0.052600, 	631751
12599, 	0.052183, 	636803
12699, 	0.051772, 	641854
12799, 	0.051368, 	646896
12899, 	0.050969, 	651952
12999, 	0.050577, 	657007
13099, 	0.050191, 	662064
13199, 	0.049811, 	667114
13299, 	0.049436, 	672163
13399, 	0.049067, 	677217
13499, 	0.048704, 	682276
13599, 	0.048346, 	687328
13699, 	0.047993, 	692388
13799, 	0.047645, 	697435
13899, 	0.047302, 	702492
13999, 	0.046964, 	707549
14099, 	0.046631, 	712602
14199, 	0.046303, 	717648
14299, 	0.045979, 	722708
14399, 	0.045660, 	727758
14499, 	0.045345, 	732818
14599, 	0.045034, 	737880
14699, 	0.044728, 	742942
14799, 	0.044425, 	748003
14899, 	0.044127, 	753039
14999, 	0.043833, 	758084
15099, 	0.043543, 	763130
15199, 	0.043256, 	768183
15299, 	0.042974, 	773240
15399, 	0.042695, 	778287
15499, 	0.042419, 	783352
15599, 	0.042147, 	788397
15699, 	0.041879, 	793453
15799, 	0.041614, 	798519
15899, 	0.041352, 	803580
15999, 	0.041093, 	808626
16099, 	0.040838, 	813667
16199, 	0.040586, 	818726
16299, 	0.040337, 	823781
16399, 	0.040091, 	828830
16499, 	0.039848, 	833884
16599, 	0.039608, 	838939
16699, 	0.039371, 	843987
16799, 	0.039136, 	849038
16899, 	0.038905, 	854074
16999, 	0.038676, 	859133
17099, 	0.038450, 	864186
17199, 	0.038226, 	869239
17299, 	0.038005, 	874294
17399, 	0.037787, 	879352
17499, 	0.037571, 	884409
17599, 	0.037357, 	889465
17699, 	0.037146, 	894516
17799, 	0.036938, 	899566
17899, 	0.036731, 	904611
17999, 	0.036527, 	909669
18099, 	0.036325, 	914717
18199, 	0.036126, 	919761
18299, 	0.035928, 	924821
18399, 	0.035733, 	929883
18499, 	0.035540, 	934945
18599, 	0.035349, 	939995
18699, 	0.035160, 	945038
18799, 	0.034973, 	950079
18899, 	0.034788, 	955125
18999, 	0.034605, 	960171
19099, 	0.034423, 	965225
19199, 	0.034244, 	970273
19299, 	0.034067, 	975324
19399, 	0.033891, 	980363
19499, 	0.033717, 	985418
19599, 	0.033545, 	990473
19699, 	0.033375, 	995523
19799, 	0.033206, 	1000579
19899, 	0.033039, 	1005627
19999, 	0.032874, 	1010692
20099, 	0.032711, 	1015739
20199, 	0.032549, 	1020799
20299, 	0.032388, 	1025854
20399, 	0.032230, 	1030917
20499, 	0.032072, 	1035974
20599, 	0.031917, 	1041025
20699, 	0.031763, 	1046085
20799, 	0.031610, 	1051150
20899, 	0.031459, 	1056214
20999, 	0.031309, 	1061268
21099, 	0.031160, 	1066311
21199, 	0.031013, 	1071364
21299, 	0.030868, 	1076419
21399, 	0.030724, 	1081490
21499, 	0.030581, 	1086541
21599, 	0.030439, 	1091600
21699, 	0.030299, 	1096659
21799, 	0.030160, 	1101709
21899, 	0.030022, 	1106755
21999, 	0.029886, 	1111815
22099, 	0.029750, 	1116880
22199, 	0.029616, 	1121949
22299, 	0.029484, 	1127004
22399, 	0.029352, 	1132055
22499, 	0.029221, 	1137116
22599, 	0.029092, 	1142173
22699, 	0.028964, 	1147224
22799, 	0.028837, 	1152292
22899, 	0.028711, 	1157346
22999, 	0.028586, 	1162400
23099, 	0.028462, 	1167452
23199, 	0.028340, 	1172507
23299, 	0.028218, 	1177562
23399, 	0.028097, 	1182626
23499, 	0.027978, 	1187673
23599, 	0.027859, 	1192727
23699, 	0.027742, 	1197788
23799, 	0.027625, 	1202830
23899, 	0.027510, 	1207903
23999, 	0.027395, 	1212962
24099, 	0.027281, 	1218013
24199, 	0.027169, 	1223070
24299, 	0.027057, 	1228128
24399, 	0.026946, 	1233179
24499, 	0.026836, 	1238252
24599, 	0.026727, 	1243308
24699, 	0.026619, 	1248360
24799, 	0.026511, 	1253426
24899, 	0.026405, 	1258482
24999, 	0.026299, 	1263548
25099, 	0.026194, 	1268599
25199, 	0.026090, 	1273649
25299, 	0.025987, 	1278703
25399, 	0.025885, 	1283751
25499, 	0.025783, 	1288805
25599, 	0.025683, 	1293865
25699, 	0.025583, 	1298918
25799, 	0.025484, 	1303971
25899, 	0.025385, 	1309035
25999, 	0.025288, 	1314105
26099, 	0.025191, 	1319159
26199, 	0.025095, 	1324210
26299, 	0.024999, 	1329270
26399, 	0.024904, 	1334315
26499, 	0.024810, 	1339373
26599, 	0.024717, 	1344429
26699, 	0.024625, 	1349471
26799, 	0.024533, 	1354531
26899, 	0.024442, 	1359592
26999, 	0.024351, 	1364644
27099, 	0.024261, 	1369701
27199, 	0.024172, 	1374756
27299, 	0.024083, 	1379803
27399, 	0.023996, 	1384863
27499, 	0.023908, 	1389922
27599, 	0.023822, 	1394979
27699, 	0.023736, 	1400046
27799, 	0.023650, 	1405091
27899, 	0.023565, 	1410138
27999, 	0.023481, 	1415197
28099, 	0.023398, 	1420238
28199, 	0.023315, 	1425285
28299, 	0.023232, 	1430332
28399, 	0.023151, 	1435386
28499, 	0.023069, 	1440445
28599, 	0.022989, 	1445510
28699, 	0.022909, 	1450550
28799, 	0.022829, 	1455598
28899, 	0.022750, 	1460656
28999, 	0.022672, 	1465721
29099, 	0.022594, 	1470783
29199, 	0.022516, 	1475822
29299, 	0.022439, 	1480866
29399, 	0.022363, 	1485918
29499, 	0.022287, 	1490977
29599, 	0.022212, 	1496018
29699, 	0.022137, 	1501076
29799, 	0.022063, 	1506119
29899, 	0.021989, 	1511170
29999, 	0.021916, 	1516222
30099, 	0.021843, 	1521276
30199, 	0.021771, 	1526333
30299, 	0.021699, 	1531388
30399, 	0.021627, 	1536437
30499, 	0.021557, 	1541493
30599, 	0.021486, 	1546556
30699, 	0.021416, 	1551616
30799, 	0.021347, 	1556671
30899, 	0.021277, 	1561725
30999, 	0.021209, 	1566769
31099, 	0.021141, 	1571829
31199, 	0.021073, 	1576882
31299, 	0.021006, 	1581925
31399, 	0.020939, 	1586980
31499, 	0.020872, 	1592044
31599, 	0.020806, 	1597098
31699, 	0.020740, 	1602151
31799, 	0.020675, 	1607213
31899, 	0.020610, 	1612272
31999, 	0.020546, 	1617343
32099, 	0.020482, 	1622405
32199, 	0.020418, 	1627461
32299, 	0.020355, 	1632506
32399, 	0.020292, 	1637553
32499, 	0.020230, 	1642614
32599, 	0.020168, 	1647663
32699, 	0.020106, 	1652716
32799, 	0.020045, 	1657767
32899, 	0.019984, 	1662827
32999, 	0.019923, 	1667881
33099, 	0.019863, 	1672935
33199, 	0.019803, 	1677979
33299, 	0.019744, 	1683041
33399, 	0.019685, 	1688091
33499, 	0.019626, 	1693153
33599, 	0.019568, 	1698210
33699, 	0.019510, 	1703263
33799, 	0.019452, 	1708315
33899, 	0.019394, 	1713356
33999, 	0.019337, 	1718407
34099, 	0.019281, 	1723472
34199, 	0.019224, 	1728517
34299, 	0.019168, 	1733563
34399, 	0.019113, 	1738618
34499, 	0.019057, 	1743676
34599, 	0.019002, 	1748736
34699, 	0.018947, 	1753792
34799, 	0.018893, 	1758854
34899, 	0.018839, 	1763899
34999, 	0.018785, 	1768963
35099, 	0.018731, 	1774006
35199, 	0.018678, 	1779053
35299, 	0.018625, 	1784098
35399, 	0.018573, 	1789152
35499, 	0.018520, 	1794204
35599, 	0.018468, 	1799248
35699, 	0.018417, 	1804303
35799, 	0.018365, 	1809347
35899, 	0.018314, 	1814399
35999, 	0.018263, 	1819434
36099, 	0.018212, 	1824486
36199, 	0.018162, 	1829544
36299, 	0.018112, 	1834593
36399, 	0.018062, 	1839642
36499, 	0.018013, 	1844693
36599, 	0.017964, 	1849748
36699, 	0.017915, 	1854808
36799, 	0.017866, 	1859859
36899, 	0.017818, 	1864912
36999, 	0.017769, 	1869966
37099, 	0.017722, 	1875018
37199, 	0.017674, 	1880080
37299, 	0.017627, 	1885136
37399, 	0.017579, 	1890193
37499, 	0.017533, 	1895239
37599, 	0.017486, 	1900287
37699, 	0.017440, 	1905346
37799, 	0.017393, 	1910400
37899, 	0.017347, 	1915446
37999, 	0.017302, 	1920490
38099, 	0.017256, 	1925544
38199, 	0.017211, 	1930605
38299, 	0.017166, 	1935672
38399, 	0.017122, 	1940719
38499, 	0.017077, 	1945777
38599, 	0.017033, 	1950833
38699, 	0.016989, 	1955892
38799, 	0.016945, 	1960946
38899, 	0.016902, 	1966005
38999, 	0.016858, 	1971056
39099, 	0.016815, 	1976107
39199, 	0.016772, 	1981150
39299, 	0.016730, 	1986206
39399, 	0.016687, 	1991254
39499, 	0.016645, 	1996310
39599, 	0.016603, 	2001368
39699, 	0.016561, 	2006405
39799, 	0.016519, 	2011455
39899, 	0.016478, 	2016501
39999, 	0.016437, 	2021540
40099, 	0.016396, 	2026576
40199, 	0.016355, 	2031628
40299, 	0.016314, 	2036679
40399, 	0.016274, 	2041719
40499, 	0.016234, 	2046771
40599, 	0.016194, 	2051829
40699, 	0.016154, 	2056889
40799, 	0.016114, 	2061933
40899, 	0.016075, 	2066987
40999, 	0.016036, 	2072042
41099, 	0.015997, 	2077087
41199, 	0.015958, 	2082144
41299, 	0.015919, 	2087201
41399, 	0.015881, 	2092248
41499, 	0.015843, 	2097305
41599, 	0.015805, 	2102361
41699, 	0.015767, 	2107411
41799, 	0.015729, 	2112469
41899, 	0.015691, 	2117520
41999, 	0.015654, 	2122564
42099, 	0.015617, 	2127625
42199, 	0.015580, 	2132680
42299, 	0.015543, 	2137731
42399, 	0.015506, 	2142796
42499, 	0.015470, 	2147862
42599, 	0.015434, 	2152913
42699, 	0.015397, 	2157967
42799, 	0.015361, 	2163016
42899, 	0.015326, 	2168067
42999, 	0.015290, 	2173124
43099, 	0.015254, 	2178172
43199, 	0.015219, 	2183226
43299, 	0.015184, 	2188273
43399, 	0.015149, 	2193326
43499, 	0.015114, 	2198377
43599, 	0.015080, 	2203428
43699, 	0.015045, 	2208478
43799, 	0.015011, 	2213533
43899, 	0.014976, 	2218583
43999, 	0.014942, 	2223647
44099, 	0.014909, 	2228694
44199, 	0.014875, 	2233749
44299, 	0.014841, 	2238804
44399, 	0.014808, 	2243859
44499, 	0.014775, 	2248908
44599, 	0.014741, 	2253948
44699, 	0.014708, 	2259001
44799, 	0.014676, 	2264060
44899, 	0.014643, 	2269115
44999, 	0.014610, 	2274181
45099, 	0.014578, 	2279236
45199, 	0.014546, 	2284290
45299, 	0.014514, 	2289345
45399, 	0.014482, 	2294398
45499, 	0.014450, 	2299441
45599, 	0.014418, 	2304493
45699, 	0.014387, 	2309541
45799, 	0.014355, 	2314590
45899, 	0.014324, 	2319659
45999, 	0.014293, 	2324721
46099, 	0.014262, 	2329776
46199, 	0.014231, 	2334831
46299, 	0.014200, 	2339885
46399, 	0.014170, 	2344931
46499, 	0.014139, 	2349988
46599, 	0.014109, 	2355036
46699, 	0.014079, 	2360089
46799, 	0.014048, 	2365134
46899, 	0.014018, 	2370179
46999, 	0.013989, 	2375236
47099, 	0.013959, 	2380296
47199, 	0.013929, 	2385348
47299, 	0.013900, 	2390401
47399, 	0.013871, 	2395453
47499, 	0.013841, 	2400508
47599, 	0.013812, 	2405553
47699, 	0.013783, 	2410618
47799, 	0.013755, 	2415672
47899, 	0.013726, 	2420728
47999, 	0.013697, 	2425781
48099, 	0.013669, 	2430828
48199, 	0.013640, 	2435881
48299, 	0.013612, 	2440926
48399, 	0.013584, 	2445979
48499, 	0.013556, 	2451034
48599, 	0.013528, 	2456078
48699, 	0.013500, 	2461121
48799, 	0.013473, 	2466167
48899, 	0.013445, 	2471225
48999, 	0.013418, 	2476279
49099, 	0.013390, 	2481349
49199, 	0.013363, 	2486404
49299, 	0.013336, 	2491458
49399, 	0.013309, 	2496511
49499, 	0.013282, 	2501562
49599, 	0.013255, 	2506607
49699, 	0.013229, 	2511669
49799, 	0.013202, 	2516712
49899, 	0.013176, 	2521766
49999, 	0.013149, 	2526823
50099, 	0.013123, 	2531885
50199, 	0.013097, 	2536938
50299, 	0.013071, 	2541996
50399, 	0.013045, 	2547050
50499, 	0.013019, 	2552099
50599, 	0.012993, 	2557151
50699, 	0.012968, 	2562195
50799, 	0.012942, 	2567257
50899, 	0.012917, 	2572306
50999, 	0.012891, 	2577355
51099, 	0.012866, 	2582416
51199, 	0.012841, 	2587476
51299, 	0.012816, 	2592521
51399, 	0.012791, 	2597577
51499, 	0.012766, 	2602640
51599, 	0.012742, 	2607705
51699, 	0.012717, 	2612750
51799, 	0.012692, 	2617794
51899, 	0.012668, 	2622864
51999, 	0.012644, 	2627915
52099, 	0.012619, 	2632972
52199, 	0.012595, 	2638037
52299, 	0.012571, 	2643086
52399, 	0.012547, 	2648145
52499, 	0.012523, 	2653200
52599, 	0.012499, 	2658260
52699, 	0.012476, 	2663306
52799, 	0.012452, 	2668361
52899, 	0.012428, 	2673416
52999, 	0.012405, 	2678467
53099, 	0.012382, 	2683517
53199, 	0.012358, 	2688563
53299, 	0.012335, 	2693625
53399, 	0.012312, 	2698673
53499, 	0.012289, 	2703730
53599, 	0.012266, 	2708793
53699, 	0.012243, 	2713843
53799, 	0.012221, 	2718911
53899, 	0.012198, 	2723961
53999, 	0.012175, 	2729021
54099, 	0.012153, 	2734085
54199, 	0.012130, 	2739141
54299, 	0.012108, 	2744198
54399, 	0.012086, 	2749248
54499, 	0.012064, 	2754288
54599, 	0.012041, 	2759351
54699, 	0.012019, 	2764410
54799, 	0.011998, 	2769460
54899, 	0.011976, 	2774508
54999, 	0.011954, 	2779568
55099, 	0.011932, 	2784608
55199, 	0.011911, 	2789674
55299, 	0.011889, 	2794733
55399, 	0.011868, 	2799788
55499, 	0.011846, 	2804857
55599, 	0.011825, 	2809905
55699, 	0.011804, 	2814962
55799, 	0.011783, 	2820012
55899, 	0.011761, 	2825065
55999, 	0.011740, 	2830124
56099, 	0.011720, 	2835179
56199, 	0.011699, 	2840222
56299, 	0.011678, 	2845281
56399, 	0.011657, 	2850333
56499, 	0.011637, 	2855390
56599, 	0.011616, 	2860447
56699, 	0.011595, 	2865484
56799, 	0.011575, 	2870542
56899, 	0.011555, 	2875588
56999, 	0.011534, 	2880646
57099, 	0.011514, 	2885697
57199, 	0.011494, 	2890747
57299, 	0.011474, 	2895800
57399, 	0.011454, 	2900838
57499, 	0.011434, 	2905883
57599, 	0.011414, 	2910930
57699, 	0.011395, 	2915991
57799, 	0.011375, 	2921049
57899, 	0.011355, 	2926095
57999, 	0.011336, 	2931142
58099, 	0.011316, 	2936193
58199, 	0.011297, 	2941239
58299, 	0.011277, 	2946291
58399, 	0.011258, 	2951355
58499, 	0.011239, 	2956401
58599, 	0.011220, 	2961452
58699, 	0.011200, 	2966504
58799, 	0.011181, 	2971540
58899, 	0.011162, 	2976589
58999, 	0.011143, 	2981649
59099, 	0.011125, 	2986702
59199, 	0.011106, 	2991757
59299, 	0.011087, 	2996810
59399, 	0.011068, 	3001869
59499, 	0.011050, 	3006923
59599, 	0.011031, 	3011973
59699, 	0.011013, 	3017030
59799, 	0.010994, 	3022082
59899, 	0.010976, 	3027137
59999, 	0.010958, 	3032196
60099, 	0.010939, 	3037248
60199, 	0.010921, 	3042295
60299, 	0.010903, 	3047349
60399, 	0.010885, 	3052394
60499, 	0.010867, 	3057450
60599, 	0.010849, 	3062506
60699, 	0.010831, 	3067552
60799, 	0.010814, 	3072608
60899, 	0.010796, 	3077657
60999, 	0.010778, 	3082710
61099, 	0.010760, 	3087753
61199, 	0.010743, 	3092814
61299, 	0.010725, 	3097863
61399, 	0.010708, 	3102922
61499, 	0.010690, 	3107967
61599, 	0.010673, 	3113017
61699, 	0.010656, 	3118074
61799, 	0.010639, 	3123133
61899, 	0.010621, 	3128187
61999, 	0.010604, 	3133231
62099, 	0.010587, 	3138301
62199, 	0.010570, 	3143348
62299, 	0.010553, 	3148409
62399, 	0.010536, 	3153462
62499, 	0.010519, 	3158523
62599, 	0.010503, 	3163575
62699, 	0.010486, 	3168627
62799, 	0.010469, 	3173684
62899, 	0.010453, 	3178728
62999, 	0.010436, 	3183780
63099, 	0.010419, 	3188823
63199, 	0.010403, 	3193883
63299, 	0.010386, 	3198944
63399, 	0.010370, 	3203996
63499, 	0.010354, 	3209044
63599, 	0.010337, 	3214107
63699, 	0.010321, 	3219153
63799, 	0.010305, 	3224213
63899, 	0.010289, 	3229280
63999, 	0.010273, 	3234347
64099, 	0.010257, 	3239400
64199, 	0.010241, 	3244443
64299, 	0.010225, 	3249487
64399, 	0.010209, 	3254544
64499, 	0.010193, 	3259599
64599, 	0.010177, 	3264662
64699, 	0.010162, 	3269720
64799, 	0.010146, 	3274774
64899, 	0.010130, 	3279820
64999, 	0.010115, 	3284873
65099, 	0.010099, 	3289928
65199, 	0.010084, 	3294976
65299, 	0.010068, 	3300032
65399, 	0.010053, 	3305082
65499, 	0.010038, 	3310141
65599, 	0.010022, 	3315191
65699, 	0.010007, 	3320242
65799, 	0.009992, 	3325291
65899, 	0.009977, 	3330349
65999, 	0.009962, 	3335410
66099, 	0.009946, 	3340472
66199, 	0.009931, 	3345523
66299, 	0.009916, 	3350580
66399, 	0.009902, 	3355636
66499, 	0.009887, 	3360683
66599, 	0.009872, 	3365748
66699, 	0.009857, 	3370804
66799, 	0.009842, 	3375870
66899, 	0.009828, 	3380924
66999, 	0.009813, 	3385971
67099, 	0.009798, 	3391024
67199, 	0.009784, 	3396079
67299, 	0.009769, 	3401122
67399, 	0.009755, 	3406171
67499, 	0.009740, 	3411218
67599, 	0.009726, 	3416276
67699, 	0.009711, 	3421317
67799, 	0.009697, 	3426383
67899, 	0.009683, 	3431441
67999, 	0.009669, 	3436482
68099, 	0.009654, 	3441536
68199, 	0.009640, 	3446586
68299, 	0.009626, 	3451636
68399, 	0.009612, 	3456692
68499, 	0.009598, 	3461761
68599, 	0.009584, 	3466819
68699, 	0.009570, 	3471868
68799, 	0.009556, 	3476941
68899, 	0.009542, 	3481994
68999, 	0.009528, 	3487043
69099, 	0.009515, 	3492088
69199, 	0.009501, 	3497132
69299, 	0.009487, 	3502184
69399, 	0.009474, 	3507222
69499, 	0.009460, 	3512276
69599, 	0.009446, 	3517349
69699, 	0.009433, 	3522402
69799, 	0.009419, 	3527451
69899, 	0.009406, 	3532504
69999, 	0.009392, 	3537551
70099, 	0.009379, 	3542605
70199, 	0.009366, 	3547672
70299, 	0.009352, 	3552714
70399, 	0.009339, 	3557779
70499, 	0.009326, 	3562832
70599, 	0.009312, 	3567871
70699, 	0.009299, 	3572919
70799, 	0.009286, 	3577964
70899, 	0.009273, 	3583018
70999, 	0.009260, 	3588067
71099, 	0.009247, 	3593116
71199, 	0.009234, 	3598168
71299, 	0.009221, 	3603229
71399, 	0.009208, 	3608285
71499, 	0.009195, 	3613343
71599, 	0.009182, 	3618399
71699, 	0.009170, 	3623459
71799, 	0.009157, 	3628518
71899, 	0.009144, 	3633581
71999, 	0.009131, 	3638634
72099, 	0.009119, 	3643685
72199, 	0.009106, 	3648750
72299, 	0.009094, 	3653806
72399, 	0.009081, 	3658861
72499, 	0.009068, 	3663910
72599, 	0.009056, 	3668969
72699, 	0.009043, 	3674019
72799, 	0.009031, 	3679070
72899, 	0.009019, 	3684112
72999, 	0.009006, 	3689158
73099, 	0.008994, 	3694207
73199, 	0.008982, 	3699249
73299, 	0.008969, 	3704307
73399, 	0.008957, 	3709353
73499, 	0.008945, 	3714415
73599, 	0.008933, 	3719475
73699, 	0.008921, 	3724533
73799, 	0.008909, 	3729584
73899, 	0.008897, 	3734633
73999, 	0.008885, 	3739681
74099, 	0.008873, 	3744742
74199, 	0.008861, 	3749787
74299, 	0.008849, 	3754849
74399, 	0.008837, 	3759905
74499, 	0.008825, 	3764962
74599, 	0.008813, 	3770004
74699, 	0.008801, 	3775055
74799, 	0.008790, 	3780118
74899, 	0.008778, 	3785171
74999, 	0.008766, 	3790209
75099, 	0.008754, 	3795265
75199, 	0.008743, 	3800326
75299, 	0.008731, 	3805381
75399, 	0.008720, 	3810437
75499, 	0.008708, 	3815480
75599, 	0.008697, 	3820541
75699, 	0.008685, 	3825597
75799, 	0.008674, 	3830649
75899, 	0.008662, 	3835708
75999, 	0.008651, 	3840752
76099, 	0.008639, 	3845799
76199, 	0.008628, 	3850853
76299, 	0.008617, 	3855910
76399, 	0.008606, 	3860958
76499, 	0.008594, 	3866006
76599, 	0.008583, 	3871057
76699, 	0.008572, 	3876105
76799, 	0.008561, 	3881152
76899, 	0.008550, 	3886205
76999, 	0.008538, 	3891262
77099, 	0.008527, 	3896313
77199, 	0.008516, 	3901370
77299, 	0.008505, 	3906431
77399, 	0.008494, 	3911487
77499, 	0.008483, 	3916549
77599, 	0.008472, 	3921605
77699, 	0.008462, 	3926655
77799, 	0.008451, 	3931713
77899, 	0.008440, 	3936769
77999, 	0.008429, 	3941821
78099, 	0.008418, 	3946868
78199, 	0.008407, 	3951916
78299, 	0.008397, 	3956971
78399, 	0.008386, 	3962026
78499, 	0.008375, 	3967077
78599, 	0.008365, 	3972138
78699, 	0.008354, 	3977180
78799, 	0.008343, 	3982247
78899, 	0.008333, 	3987294
78999, 	0.008322, 	3992369
79099, 	0.008312, 	3997427
79199, 	0.008301, 	4002482
79299, 	0.008291, 	4007530
79399, 	0.008280, 	4012578
79499, 	0.008270, 	4017635
79599, 	0.008260, 	4022680
79699, 	0.008249, 	4027728
79799, 	0.008239, 	4032789
79899, 	0.008229, 	4037846
79999, 	0.008218, 	4042890
80099, 	0.008208, 	4047933
80199, 	0.008198, 	4052998
80299, 	0.008188, 	4058051
80399, 	0.008177, 	4063103
80499, 	0.008167, 	4068159
80599, 	0.008157, 	4073212
80699, 	0.008147, 	4078269
80799, 	0.008137, 	4083338
80899, 	0.008127, 	4088375
80999, 	0.008117, 	4093446
81099, 	0.008107, 	4098500
81199, 	0.008097, 	4103562
81299, 	0.008087, 	4108616
81399, 	0.008077, 	4113671
81499, 	0.008067, 	4118724
81599, 	0.008057, 	4123780
81699, 	0.008047, 	4128832
81799, 	0.008037, 	4133899
81899, 	0.008028, 	4138947
81999, 	0.008018, 	4144002
82099, 	0.008008, 	4149041
82199, 	0.007998, 	4154089
82299, 	0.007989, 	4159148
82399, 	0.007979, 	4164200
82499, 	0.007969, 	4169253
82599, 	0.007960, 	4174301
82699, 	0.007950, 	4179348
82799, 	0.007940, 	4184408
82899, 	0.007931, 	4189456
82999, 	0.007921, 	4194510
83099, 	0.007912, 	4199567
83199, 	0.007902, 	4204615
83299, 	0.007893, 	4209657
83399, 	0.007883, 	4214706
83499, 	0.007874, 	4219751
83599, 	0.007864, 	4224803
83699, 	0.007855, 	4229860
83799, 	0.007846, 	4234928
83899, 	0.007836, 	4239993
83999, 	0.007827, 	4245056
84099, 	0.007818, 	4250111
84199, 	0.007808, 	4255156
84299, 	0.007799, 	4260216
84399, 	0.007790, 	4265267
84499, 	0.007781, 	4270320
84599, 	0.007771, 	4275372
84699, 	0.007762, 	4280425
84799, 	0.007753, 	4285478
84899, 	0.007744, 	4290522
84999, 	0.007735, 	4295581
85099, 	0.007726, 	4300637
85199, 	0.007717, 	4305695
85299, 	0.007708, 	4310741
85399, 	0.007699, 	4315795
85499, 	0.007690, 	4320848
85599, 	0.007681, 	4325894
85699, 	0.007672, 	4330946
85799, 	0.007663, 	4335997
85899, 	0.007654, 	4341040
85999, 	0.007645, 	4346103
86099, 	0.007636, 	4351159
86199, 	0.007627, 	4356215
86299, 	0.007618, 	4361263
86399, 	0.007609, 	4366311
86499, 	0.007601, 	4371364
86599, 	0.007592, 	4376426
86699, 	0.007583, 	4381466
86799, 	0.007574, 	4386516
86899, 	0.007566, 	4391562
86999, 	0.007557, 	4396611
87099, 	0.007548, 	4401667
87199, 	0.007540, 	4406718
87299, 	0.007531, 	4411782
87399, 	0.007522, 	4416843
87499, 	0.007514, 	4421899
87599, 	0.007505, 	4426948
87699, 	0.007497, 	4431995
87799, 	0.007488, 	4437057
87899, 	0.007480, 	4442100
87999, 	0.007471, 	4447157
88099, 	0.007463, 	4452203
88199, 	0.007454, 	4457258
88299, 	0.007446, 	4462308
88399, 	0.007437, 	4467372
88499, 	0.007429, 	4472432
88599, 	0.007421, 	4477481
88699, 	0.007412, 	4482544
88799, 	0.007404, 	4487591
88899, 	0.007396, 	4492638
88999, 	0.007387, 	4497697
89099, 	0.007379, 	4502750
89199, 	0.007371, 	4507804
89299, 	0.007362, 	4512860
89399, 	0.007354, 	4517913
89499, 	0.007346, 	4522971
89599, 	0.007338, 	4528025
89699, 	0.007330, 	4533076
89799, 	0.007321, 	4538135
89899, 	0.007313, 	4543194
89999, 	0.007305, 	4548246
90099, 	0.007297, 	4553298
90199, 	0.007289, 	4558360
90299, 	0.007281, 	4563417
90399, 	0.007273, 	4568461
90499, 	0.007265, 	4573515
90599, 	0.007257, 	4578581
90699, 	0.007249, 	4583630
90799, 	0.007241, 	4588688
90899, 	0.007233, 	4593739
90999, 	0.007225, 	4598787
91099, 	0.007217, 	4603845
91199, 	0.007209, 	4608900
91299, 	0.007201, 	4613960
91399, 	0.007193, 	4619011
91499, 	0.007185, 	4624059
91599, 	0.007178, 	4629111
91699, 	0.007170, 	4634172
91799, 	0.007162, 	4639217
91899, 	0.007154, 	4644274
91999, 	0.007146, 	4649330
92099, 	0.007139, 	4654379
92199, 	0.007131, 	4659429
92299, 	0.007123, 	4664481
92399, 	0.007115, 	4669529
92499, 	0.007108, 	4674583
92599, 	0.007100, 	4679649
92699, 	0.007092, 	4684697
92799, 	0.007085, 	4689744
92899, 	0.007077, 	4694798
92999, 	0.007069, 	4699844
93099, 	0.007062, 	4704909
93199, 	0.007054, 	4709958
93299, 	0.007047, 	4715009
93399, 	0.007039, 	4720072
93499, 	0.007032, 	4725121
93599, 	0.007024, 	4730199
93699, 	0.007017, 	4735263
93799, 	0.007009, 	4740318
93899, 	0.007002, 	4745368
93999, 	0.006994, 	4750402
94099, 	0.006987, 	4755460
94199, 	0.006979, 	4760513
94299, 	0.006972, 	4765571
94399, 	0.006965, 	4770640
94499, 	0.006957, 	4775693
94599, 	0.006950, 	4780748
94699, 	0.006943, 	4785796
94799, 	0.006935, 	4790846
94899, 	0.006928, 	4795888
94999, 	0.006921, 	4800946
95099, 	0.006913, 	4806011
95199, 	0.006906, 	4811054
95299, 	0.006899, 	4816097
95399, 	0.006892, 	4821151
95499, 	0.006884, 	4826200
95599, 	0.006877, 	4831257
95699, 	0.006870, 	4836321
95799, 	0.006863, 	4841375
95899, 	0.006856, 	4846423
95999, 	0.006849, 	4851472
96099, 	0.006841, 	4856531
96199, 	0.006834, 	4861584
96299, 	0.006827, 	4866647
96399, 	0.006820, 	4871703
96499, 	0.006813, 	4876753
96599, 	0.006806, 	4881813
96699, 	0.006799, 	4886868
96799, 	0.006792, 	4891933
96899, 	0.006785, 	4897000
96999, 	0.006778, 	4902048
97099, 	0.006771, 	4907109
97199, 	0.006764, 	4912162
97299, 	0.006757, 	4917223
97399, 	0.006750, 	4922275
97499, 	0.006743, 	4927324
97599, 	0.006736, 	4932391
97699, 	0.006729, 	4937447
97799, 	0.006722, 	4942505
97899, 	0.006716, 	4947562
97999, 	0.006709, 	4952621
98099, 	0.006702, 	4957687
98199, 	0.006695, 	4962731
98299, 	0.006688, 	4967785
98399, 	0.006681, 	4972830
98499, 	0.006675, 	4977878
98599, 	0.006668, 	4982942
98699, 	0.006661, 	4987995
98799, 	0.006654, 	4993047
98899, 	0.006648, 	4998102
98999, 	0.006641, 	5003174
99099, 	0.006634, 	5008229
99199, 	0.006628, 	5013289
99299, 	0.006621, 	5018338
99399, 	0.006614, 	5023386
99499, 	0.006608, 	5028435
99599, 	0.006601, 	5033475
99699, 	0.006594, 	5038524
99799, 	0.006588, 	5043582
99899, 	0.006581, 	5048620
99999, 	0.006575, 	5053671


==> src/fig/ours/sparse-gaussian-dewa-be100.txt <==
t, 	regret, 	communication
99, 	0.160503, 	10380
199, 	0.157133, 	20810
299, 	0.143279, 	30997
399, 	0.126382, 	41366
499, 	0.110079, 	51700
599, 	0.094396, 	62095
699, 	0.080891, 	72491
799, 	0.070979, 	82848
899, 	0.063084, 	93227
999, 	0.056769, 	103648
1099, 	0.051604, 	114066
1199, 	0.047300, 	124473
1299, 	0.043659, 	134833
1399, 	0.040538, 	145262
1499, 	0.037834, 	155653
1599, 	0.035467, 	166045
1699, 	0.033380, 	176384
1799, 	0.031524, 	186649
1899, 	0.029864, 	196978
1999, 	0.028370, 	207388
2099, 	0.027019, 	217773
2199, 	0.025790, 	228145
2299, 	0.024668, 	238502
2399, 	0.023640, 	248802
2499, 	0.022694, 	259149
2599, 	0.021821, 	269537
2699, 	0.021012, 	279891
2799, 	0.020262, 	290303
2899, 	0.019563, 	300729
2999, 	0.018910, 	311113
3099, 	0.018300, 	321510
3199, 	0.017728, 	331920
3299, 	0.017191, 	342319
3399, 	0.016685, 	352700
3499, 	0.016208, 	363049
3599, 	0.015758, 	373357
3699, 	0.015332, 	383634
3799, 	0.014928, 	394047
3899, 	0.014545, 	404488
3999, 	0.014182, 	414854
4099, 	0.013836, 	425249
4199, 	0.013506, 	435554
4299, 	0.013192, 	445975
4399, 	0.012892, 	456282
4499, 	0.012606, 	466658
4599, 	0.012331, 	476952
4699, 	0.012069, 	487281
4799, 	0.011818, 	497644
4899, 	0.011576, 	508040
4999, 	0.011345, 	518525
5099, 	0.011122, 	528914
5199, 	0.010908, 	539333
5299, 	0.010702, 	549696
5399, 	0.010504, 	560096
5499, 	0.010313, 	570498
5599, 	0.010129, 	580909
5699, 	0.009951, 	591220
5799, 	0.009780, 	601612
5899, 	0.009614, 	611993
5999, 	0.009454, 	622314
6099, 	0.009299, 	632719
6199, 	0.009149, 	643029
6299, 	0.009003, 	653365
6399, 	0.008863, 	663792
6499, 	0.008726, 	674146
6599, 	0.008594, 	684503
6699, 	0.008466, 	694841
6799, 	0.008341, 	705195
6899, 	0.008220, 	715546
6999, 	0.008103, 	725918
7099, 	0.007989, 	736267
7199, 	0.007878, 	746662
7299, 	0.007770, 	757081
7399, 	0.007665, 	767450
7499, 	0.007563, 	777771
7599, 	0.007463, 	788143
7699, 	0.007366, 	798555
7799, 	0.007272, 	808980
7899, 	0.007180, 	819380
7999, 	0.007090, 	829691
8099, 	0.007002, 	840073
8199, 	0.006917, 	850513
8299, 	0.006834, 	860846
8399, 	0.006752, 	871171
8499, 	0.006673, 	881494
8599, 	0.006595, 	891893
8699, 	0.006519, 	902301
8799, 	0.006445, 	912600
8899, 	0.006373, 	922975
8999, 	0.006302, 	933274
9099, 	0.006233, 	943699
9199, 	0.006165, 	954134
9299, 	0.006099, 	964580
9399, 	0.006034, 	974968
9499, 	0.005970, 	985378
9599, 	0.005908, 	995732
9699, 	0.005847, 	1006166
9799, 	0.005788, 	1016496
9899, 	0.005729, 	1026831
9999, 	0.005672, 	1037194


==> src/fig/ours/sparse-gaussian-dewa-p-be1.txt <==
t, 	regret, 	communication
99, 	0.153025, 	246270
199, 	0.160532, 	492511
299, 	0.158337, 	738818
399, 	0.159925, 	985102
499, 	0.157045, 	1231393
599, 	0.155977, 	1477685
699, 	0.153476, 	1723978
799, 	0.151426, 	1970229
899, 	0.146373, 	2216520
999, 	0.138613, 	2462734
1099, 	0.127346, 	2709045
1199, 	0.117092, 	2955302
1299, 	0.108109, 	3201549
1399, 	0.100382, 	3447853
1499, 	0.093685, 	3694140
1599, 	0.087826, 	3940374
1699, 	0.082657, 	4186632
1799, 	0.078062, 	4432916
1899, 	0.073951, 	4679194
1999, 	0.070252, 	4925514
2099, 	0.066905, 	5171826
2199, 	0.063863, 	5418095
2299, 	0.061085, 	5664457
2399, 	0.058538, 	5910709
2499, 	0.056196, 	6157021
2599, 	0.054034, 	6403306
2699, 	0.052032, 	6649545
2799, 	0.050173, 	6895824
2899, 	0.048442, 	7142187
2999, 	0.046827, 	7388490
3099, 	0.045316, 	7634769
3199, 	0.043899, 	7881082
3299, 	0.042569, 	8127370
3399, 	0.041316, 	8373610
3499, 	0.040135, 	8619915
3599, 	0.039020, 	8866178
3699, 	0.037965, 	9112473
3799, 	0.036966, 	9358757
3899, 	0.036018, 	9605005
3999, 	0.035117, 	9851299
4099, 	0.034260, 	10097580
4199, 	0.033445, 	10343823
4299, 	0.032667, 	10590049
4399, 	0.031924, 	10836337
4499, 	0.031214, 	11082605
4599, 	0.030536, 	11328929
4699, 	0.029886, 	11575188
4799, 	0.029263, 	11821482
4899, 	0.028666, 	12067754
4999, 	0.028092, 	12314018
5099, 	0.027541, 	12560301
5199, 	0.027012, 	12806558
5299, 	0.026502, 	13052833
5399, 	0.026011, 	13299045
5499, 	0.025538, 	13545302
5599, 	0.025082, 	13791566
5699, 	0.024642, 	14037847
5799, 	0.024217, 	14284145
5899, 	0.023806, 	14530387
5999, 	0.023410, 	14776694
6099, 	0.023026, 	15022950
6199, 	0.022654, 	15269245
6299, 	0.022295, 	15515530
6399, 	0.021946, 	15761775
6499, 	0.021609, 	16008095
6599, 	0.021281, 	16254472
6699, 	0.020963, 	16500708
6799, 	0.020655, 	16747002
6899, 	0.020356, 	16993328
6999, 	0.020065, 	17239628
7099, 	0.019782, 	17485908
7199, 	0.019507, 	17732167
7299, 	0.019240, 	17978427
7399, 	0.018980, 	18224711
7499, 	0.018727, 	18471001
7599, 	0.018481, 	18717318
7699, 	0.018241, 	18963638
7799, 	0.018007, 	19209912
7899, 	0.017779, 	19456261
7999, 	0.017556, 	19702507
8099, 	0.017340, 	19948801
8199, 	0.017128, 	20195033
8299, 	0.016922, 	20441258
8399, 	0.016720, 	20687537
8499, 	0.016524, 	20933839
8599, 	0.016331, 	21180101
8699, 	0.016144, 	21426374
8799, 	0.015960, 	21672628
8899, 	0.015781, 	21918907
8999, 	0.015605, 	22165191
9099, 	0.015434, 	22411489
9199, 	0.015266, 	22657728
9299, 	0.015102, 	22903995
9399, 	0.014941, 	23150302
9499, 	0.014784, 	23396615
9599, 	0.014630, 	23642888
9699, 	0.014479, 	23889121
9799, 	0.014331, 	24135386
9899, 	0.014187, 	24381656
9999, 	0.014045, 	24627926
10099, 	0.013906, 	24874162
10199, 	0.013769, 	25120482
10299, 	0.013636, 	25366724
10399, 	0.013505, 	25612988
10499, 	0.013376, 	25859293
10599, 	0.013250, 	26105567
10699, 	0.013126, 	26351879
10799, 	0.013004, 	26598165
10899, 	0.012885, 	26844458
10999, 	0.012768, 	27090707
11099, 	0.012653, 	27336940
11199, 	0.012540, 	27583172
11299, 	0.012429, 	27829442
11399, 	0.012320, 	28075757
11499, 	0.012213, 	28322109
11599, 	0.012107, 	28568414
11699, 	0.012004, 	28814746
11799, 	0.011902, 	29061067
11899, 	0.011802, 	29307375
11999, 	0.011704, 	29553618
12099, 	0.011607, 	29799850
12199, 	0.011512, 	30046127
12299, 	0.011418, 	30292466
12399, 	0.011326, 	30538723
12499, 	0.011236, 	30785103
12599, 	0.011146, 	31031396
12699, 	0.011059, 	31277649
12799, 	0.010972, 	31524025
12899, 	0.010887, 	31770342
12999, 	0.010803, 	32016599
13099, 	0.010721, 	32262836
13199, 	0.010640, 	32509103
13299, 	0.010560, 	32755425
13399, 	0.010481, 	33001665
13499, 	0.010403, 	33247959
13599, 	0.010327, 	33494265
13699, 	0.010251, 	33740537
13799, 	0.010177, 	33986851
13899, 	0.010104, 	34233122
13999, 	0.010032, 	34479443
14099, 	0.009961, 	34725721
14199, 	0.009890, 	34972013
14299, 	0.009821, 	35218290
14399, 	0.009753, 	35464643
14499, 	0.009686, 	35710982
14599, 	0.009619, 	35957232
14699, 	0.009554, 	36203554
14799, 	0.009489, 	36449798
14899, 	0.009426, 	36696080
14999, 	0.009363, 	36942377
15099, 	0.009301, 	37188701
15199, 	0.009240, 	37435006
15299, 	0.009179, 	37681299
15399, 	0.009120, 	37927539
15499, 	0.009061, 	38173839
15599, 	0.009003, 	38420120
15699, 	0.008945, 	38666479
15799, 	0.008889, 	38912772
15899, 	0.008833, 	39159076
15999, 	0.008778, 	39405352
16099, 	0.008723, 	39651673
16199, 	0.008669, 	39897930
16299, 	0.008616, 	40144209
16399, 	0.008564, 	40390505
16499, 	0.008512, 	40636838
16599, 	0.008460, 	40883068
16699, 	0.008410, 	41129417
16799, 	0.008360, 	41375732
16899, 	0.008310, 	41622048
16999, 	0.008261, 	41868299
17099, 	0.008213, 	42114557
17199, 	0.008165, 	42360774
17299, 	0.008118, 	42607028
17399, 	0.008071, 	42853332
17499, 	0.008025, 	43099613
17599, 	0.007980, 	43345903
17699, 	0.007935, 	43592186
17799, 	0.007890, 	43838468
17899, 	0.007846, 	44084738
17999, 	0.007802, 	44331040
18099, 	0.007759, 	44577214
18199, 	0.007717, 	44823501
18299, 	0.007674, 	45069723
18399, 	0.007633, 	45315987
18499, 	0.007591, 	45562239
18599, 	0.007551, 	45808583
18699, 	0.007510, 	46054859
18799, 	0.007470, 	46301152
18899, 	0.007431, 	46547427
18999, 	0.007392, 	46793698
19099, 	0.007353, 	47039976
19199, 	0.007315, 	47286266
19299, 	0.007277, 	47532573
19399, 	0.007239, 	47778833
19499, 	0.007202, 	48025117
19599, 	0.007165, 	48271423
19699, 	0.007129, 	48517750
19799, 	0.007093, 	48764030
19899, 	0.007057, 	49010308
19999, 	0.007022, 	49256619
20099, 	0.006987, 	49502832
20199, 	0.006953, 	49749138
20299, 	0.006918, 	49995488
20399, 	0.006884, 	50241728
20499, 	0.006851, 	50488042
20599, 	0.006818, 	50734354
20699, 	0.006785, 	50980699
20799, 	0.006752, 	51227085
20899, 	0.006720, 	51473343
20999, 	0.006688, 	51719603
21099, 	0.006656, 	51965885
21199, 	0.006625, 	52212186
21299, 	0.006593, 	52458474
21399, 	0.006563, 	52704796
21499, 	0.006532, 	52951057
21599, 	0.006502, 	53197272
21699, 	0.006472, 	53443500
21799, 	0.006442, 	53689821
21899, 	0.006413, 	53936106
21999, 	0.006384, 	54182413
22099, 	0.006355, 	54428661
22199, 	0.006326, 	54674920
22299, 	0.006298, 	54921196
22399, 	0.006270, 	55167469
22499, 	0.006242, 	55413754
22599, 	0.006214, 	55660078
22699, 	0.006187, 	55906393
22799, 	0.006160, 	56152669
22899, 	0.006133, 	56398998
22999, 	0.006106, 	56645364
23099, 	0.006080, 	56891597
23199, 	0.006053, 	57137882
23299, 	0.006027, 	57384181
23399, 	0.006002, 	57630535
23499, 	0.005976, 	57876833
23599, 	0.005951, 	58123135
23699, 	0.005926, 	58369444
23799, 	0.005901, 	58615777
23899, 	0.005876, 	58862047
23999, 	0.005852, 	59108326
24099, 	0.005827, 	59354586
24199, 	0.005803, 	59600890
24299, 	0.005779, 	59847144
24399, 	0.005756, 	60093448
24499, 	0.005732, 	60339720
24599, 	0.005709, 	60586070
24699, 	0.005686, 	60832366
24799, 	0.005663, 	61078675
24899, 	0.005640, 	61324993
24999, 	0.005618, 	61571329
25099, 	0.005595, 	61817568
25199, 	0.005573, 	62063869
25299, 	0.005551, 	62310135
25399, 	0.005529, 	62556408
25499, 	0.005507, 	62802672
25599, 	0.005486, 	63048926
25699, 	0.005465, 	63295168
25799, 	0.005443, 	63541467
25899, 	0.005422, 	63787756
25999, 	0.005402, 	64034045
26099, 	0.005381, 	64280340
26199, 	0.005360, 	64526609
26299, 	0.005340, 	64772879
26399, 	0.005320, 	65019087
26499, 	0.005300, 	65265398
26599, 	0.005280, 	65511658
26699, 	0.005260, 	65757916
26799, 	0.005240, 	66004217
26899, 	0.005221, 	66250490
26999, 	0.005201, 	66496760
27099, 	0.005182, 	66743002
27199, 	0.005163, 	66989269
27299, 	0.005144, 	67235483
27399, 	0.005126, 	67481820
27499, 	0.005107, 	67728119
27599, 	0.005088, 	67974402
27699, 	0.005070, 	68220704
27799, 	0.005052, 	68466965
27899, 	0.005034, 	68713264
27999, 	0.005016, 	68959573
28099, 	0.004998, 	69205858
28199, 	0.004980, 	69452172
28299, 	0.004962, 	69698479
28399, 	0.004945, 	69944777
28499, 	0.004928, 	70191122
28599, 	0.004910, 	70437387
28699, 	0.004893, 	70683657
28799, 	0.004876, 	70929929
28899, 	0.004859, 	71176205
28999, 	0.004843, 	71422472
29099, 	0.004826, 	71668779
29199, 	0.004810, 	71915101
29299, 	0.004793, 	72161402
29399, 	0.004777, 	72407703
29499, 	0.004761, 	72653968
29599, 	0.004745, 	72900230
29699, 	0.004729, 	73146533
29799, 	0.004713, 	73392866
29899, 	0.004697, 	73639171
29999, 	0.004681, 	73885472
30099, 	0.004666, 	74131792
30199, 	0.004650, 	74378007
30299, 	0.004635, 	74624307
30399, 	0.004620, 	74870600
30499, 	0.004605, 	75116930
30599, 	0.004589, 	75363235
30699, 	0.004575, 	75609474
30799, 	0.004560, 	75855742
30899, 	0.004545, 	76102005
30999, 	0.004530, 	76348270
31099, 	0.004516, 	76594530
31199, 	0.004501, 	76840742
31299, 	0.004487, 	77087111
31399, 	0.004473, 	77333379
31499, 	0.004458, 	77579633
31599, 	0.004444, 	77825933
31699, 	0.004430, 	78072254
31799, 	0.004416, 	78318519
31899, 	0.004402, 	78564856
31999, 	0.004389, 	78811107
32099, 	0.004375, 	79057427
32199, 	0.004361, 	79303688
32299, 	0.004348, 	79549970
32399, 	0.004335, 	79796302
32499, 	0.004321, 	80042609
32599, 	0.004308, 	80288987
32699, 	0.004295, 	80535249
32799, 	0.004282, 	80781528
32899, 	0.004269, 	81027828
32999, 	0.004256, 	81274109
33099, 	0.004243, 	81520393
33199, 	0.004230, 	81766708
33299, 	0.004217, 	82013045
33399, 	0.004205, 	82259304
33499, 	0.004192, 	82505553
33599, 	0.004180, 	82751810
33699, 	0.004167, 	82997996
33799, 	0.004155, 	83244253
33899, 	0.004143, 	83490572
33999, 	0.004131, 	83736924
34099, 	0.004118, 	83983212
34199, 	0.004106, 	84229518
34299, 	0.004094, 	84475795
34399, 	0.004082, 	84722064
34499, 	0.004071, 	84968317
34599, 	0.004059, 	85214617
34699, 	0.004047, 	85460953
34799, 	0.004036, 	85707258
34899, 	0.004024, 	85953598
34999, 	0.004013, 	86199936
35099, 	0.004001, 	86446233
35199, 	0.003990, 	86692481
35299, 	0.003978, 	86938740
35399, 	0.003967, 	87185020
35499, 	0.003956, 	87431331
35599, 	0.003945, 	87677518
35699, 	0.003934, 	87923801
35799, 	0.003923, 	88170106
35899, 	0.003912, 	88416464
35999, 	0.003901, 	88662766
36099, 	0.003890, 	88909067
36199, 	0.003879, 	89155344
36299, 	0.003869, 	89401593
36399, 	0.003858, 	89647911
36499, 	0.003848, 	89894232
36599, 	0.003837, 	90140502
36699, 	0.003827, 	90386752
36799, 	0.003816, 	90632995
36899, 	0.003806, 	90879294
36999, 	0.003796, 	91125621
37099, 	0.003785, 	91371928
37199, 	0.003775, 	91618260
37299, 	0.003765, 	91864584
37399, 	0.003755, 	92110899
37499, 	0.003745, 	92357153
37599, 	0.003735, 	92603465
37699, 	0.003725, 	92849722
37799, 	0.003715, 	93096037
37899, 	0.003705, 	93342321
37999, 	0.003696, 	93588515
38099, 	0.003686, 	93834796
38199, 	0.003676, 	94081068
38299, 	0.003667, 	94327341
38399, 	0.003657, 	94573601
38499, 	0.003648, 	94819909
38599, 	0.003638, 	95066198
38699, 	0.003629, 	95312483
38799, 	0.003620, 	95558757
38899, 	0.003610, 	95805074
38999, 	0.003601, 	96051412
39099, 	0.003592, 	96297741
39199, 	0.003583, 	96543964
39299, 	0.003573, 	96790194
39399, 	0.003564, 	97036559
39499, 	0.003555, 	97282798
39599, 	0.003546, 	97529067
39699, 	0.003537, 	97775352
39799, 	0.003529, 	98021610
39899, 	0.003520, 	98267826
39999, 	0.003511, 	98514121
40099, 	0.003502, 	98760385
40199, 	0.003493, 	99006657
40299, 	0.003485, 	99252910
40399, 	0.003476, 	99499217
40499, 	0.003468, 	99745526
40599, 	0.003459, 	99991784
40699, 	0.003451, 	100238014
40799, 	0.003442, 	100484256
40899, 	0.003434, 	100730512
40999, 	0.003425, 	100976813
41099, 	0.003417, 	101223139
41199, 	0.003409, 	101469468
41299, 	0.003400, 	101715702
41399, 	0.003392, 	101961959
41499, 	0.003384, 	102208227
41599, 	0.003376, 	102454522
41699, 	0.003368, 	102700807
41799, 	0.003360, 	102947079
41899, 	0.003352, 	103193295
41999, 	0.003344, 	103439575
42099, 	0.003336, 	103685893
42199, 	0.003328, 	103932196
42299, 	0.003320, 	104178482
42399, 	0.003312, 	104424807
42499, 	0.003304, 	104671177
42599, 	0.003297, 	104917544
42699, 	0.003289, 	105163856
42799, 	0.003281, 	105410137
42899, 	0.003274, 	105656369
42999, 	0.003266, 	105902721
43099, 	0.003258, 	106149032
43199, 	0.003251, 	106395308
43299, 	0.003243, 	106641553
43399, 	0.003236, 	106887821
43499, 	0.003228, 	107134150
43599, 	0.003221, 	107380434
43699, 	0.003214, 	107626740
43799, 	0.003206, 	107873016
43899, 	0.003199, 	108119333
43999, 	0.003192, 	108365637
44099, 	0.003185, 	108611885
44199, 	0.003177, 	108858133
44299, 	0.003170, 	109104388
44399, 	0.003163, 	109350660
44499, 	0.003156, 	109596945
44599, 	0.003149, 	109843292
44699, 	0.003142, 	110089550
44799, 	0.003135, 	110335754
44899, 	0.003128, 	110582081
44999, 	0.003121, 	110828352
45099, 	0.003114, 	111074609
45199, 	0.003107, 	111320914
45299, 	0.003100, 	111567246
45399, 	0.003093, 	111813553
45499, 	0.003087, 	112059833
45599, 	0.003080, 	112306145
45699, 	0.003073, 	112552414
45799, 	0.003066, 	112798694
45899, 	0.003060, 	113044960
45999, 	0.003053, 	113291227
46099, 	0.003046, 	113537554
46199, 	0.003040, 	113783840
46299, 	0.003033, 	114030127
46399, 	0.003027, 	114276475
46499, 	0.003020, 	114522780
46599, 	0.003014, 	114769072
46699, 	0.003007, 	115015378
46799, 	0.003001, 	115261672
46899, 	0.002994, 	115507924
46999, 	0.002988, 	115754147
47099, 	0.002982, 	116000440
47199, 	0.002975, 	116246774
47299, 	0.002969, 	116493123
47399, 	0.002963, 	116739456
47499, 	0.002957, 	116985739
47599, 	0.002950, 	117232001
47699, 	0.002944, 	117478263
47799, 	0.002938, 	117724556
47899, 	0.002932, 	117970838
47999, 	0.002926, 	118217169
48099, 	0.002920, 	118463474
48199, 	0.002914, 	118709786
48299, 	0.002908, 	118956049
48399, 	0.002902, 	119202400
48499, 	0.002896, 	119448684
48599, 	0.002890, 	119694869
48699, 	0.002884, 	119941131
48799, 	0.002878, 	120187429
48899, 	0.002872, 	120433727
48999, 	0.002866, 	120679961
49099, 	0.002860, 	120926242
49199, 	0.002854, 	121172457
49299, 	0.002849, 	121418704
49399, 	0.002843, 	121664998
49499, 	0.002837, 	121911316
49599, 	0.002831, 	122157627
49699, 	0.002826, 	122403827
49799, 	0.002820, 	122650147
49899, 	0.002814, 	122896438
49999, 	0.002809, 	123142700
50099, 	0.002803, 	123389001
50199, 	0.002798, 	123635315
50299, 	0.002792, 	123881529
50399, 	0.002786, 	124127846
50499, 	0.002781, 	124374112
50599, 	0.002775, 	124620474
50699, 	0.002770, 	124866706
50799, 	0.002764, 	125112897
50899, 	0.002759, 	125359166
50999, 	0.002754, 	125605401
51099, 	0.002748, 	125851727
51199, 	0.002743, 	126097989
51299, 	0.002738, 	126344210
51399, 	0.002732, 	126590598
51499, 	0.002727, 	126836882
51599, 	0.002722, 	127083215
51699, 	0.002716, 	127329548
51799, 	0.002711, 	127575862
51899, 	0.002706, 	127822179
51999, 	0.002701, 	128068471
52099, 	0.002696, 	128314720
52199, 	0.002690, 	128561056
52299, 	0.002685, 	128807340
52399, 	0.002680, 	129053594
52499, 	0.002675, 	129299908
52599, 	0.002670, 	129546209
52699, 	0.002665, 	129792501
52799, 	0.002660, 	130038867
52899, 	0.002655, 	130285097
52999, 	0.002650, 	130531434
53099, 	0.002645, 	130777656
53199, 	0.002640, 	131024009
53299, 	0.002635, 	131270283
53399, 	0.002630, 	131516606
53499, 	0.002625, 	131762872
53599, 	0.002620, 	132009176
53699, 	0.002615, 	132255385
53799, 	0.002610, 	132501654
53899, 	0.002605, 	132747935
53999, 	0.002601, 	132994214
54099, 	0.002596, 	133240435
54199, 	0.002591, 	133486721
54299, 	0.002586, 	133732909
54399, 	0.002582, 	133979167
54499, 	0.002577, 	134225483
54599, 	0.002572, 	134471698
54699, 	0.002567, 	134717997
54799, 	0.002563, 	134964287
54899, 	0.002558, 	135210576
54999, 	0.002553, 	135456811
55099, 	0.002549, 	135703085
55199, 	0.002544, 	135949407
55299, 	0.002540, 	136195683
55399, 	0.002535, 	136441951
55499, 	0.002530, 	136688189
55599, 	0.002526, 	136934492
55699, 	0.002521, 	137180773
55799, 	0.002517, 	137427126
55899, 	0.002512, 	137673412
55999, 	0.002508, 	137919667
56099, 	0.002503, 	138165944
56199, 	0.002499, 	138412223
56299, 	0.002494, 	138658529
56399, 	0.002490, 	138904859
56499, 	0.002486, 	139151151
56599, 	0.002481, 	139397471
56699, 	0.002477, 	139643713
56799, 	0.002472, 	139890027
56899, 	0.002468, 	140136308
56999, 	0.002464, 	140382536
57099, 	0.002459, 	140628754
57199, 	0.002455, 	140875039
57299, 	0.002451, 	141121344
57399, 	0.002447, 	141367617
57499, 	0.002442, 	141613915
57599, 	0.002438, 	141860187
57699, 	0.002434, 	142106446
57799, 	0.002430, 	142352657
57899, 	0.002425, 	142598959
57999, 	0.002421, 	142845262
58099, 	0.002417, 	143091591
58199, 	0.002413, 	143337915
58299, 	0.002409, 	143584241
58399, 	0.002405, 	143830523
58499, 	0.002401, 	144076795
58599, 	0.002397, 	144323084
58699, 	0.002392, 	144569361
58799, 	0.002388, 	144815735
58899, 	0.002384, 	145062040
58999, 	0.002380, 	145308325
59099, 	0.002376, 	145554622
59199, 	0.002372, 	145800918
59299, 	0.002368, 	146047182
59399, 	0.002364, 	146293489
59499, 	0.002360, 	146539780
59599, 	0.002356, 	146786110
59699, 	0.002352, 	147032390
59799, 	0.002348, 	147278697
59899, 	0.002345, 	147525006
59999, 	0.002341, 	147771323
60099, 	0.002337, 	148017601
60199, 	0.002333, 	148263833
60299, 	0.002329, 	148510154
60399, 	0.002325, 	148756393
60499, 	0.002321, 	149002675
60599, 	0.002317, 	149248985
60699, 	0.002314, 	149495292
60799, 	0.002310, 	149741559
60899, 	0.002306, 	149987793
60999, 	0.002302, 	150234044
61099, 	0.002298, 	150480370
61199, 	0.002295, 	150726641
61299, 	0.002291, 	150972899
61399, 	0.002287, 	151219149
61499, 	0.002284, 	151465454
61599, 	0.002280, 	151711718
61699, 	0.002276, 	151957957
61799, 	0.002272, 	152204204
61899, 	0.002269, 	152450511
61999, 	0.002265, 	152696843
62099, 	0.002261, 	152943087
62199, 	0.002258, 	153189427
62299, 	0.002254, 	153435733
62399, 	0.002251, 	153682007
62499, 	0.002247, 	153928356
62599, 	0.002243, 	154174614
62699, 	0.002240, 	154420926
62799, 	0.002236, 	154667239
62899, 	0.002233, 	154913527
62999, 	0.002229, 	155159799
63099, 	0.002226, 	155406089
63199, 	0.002222, 	155652357
63299, 	0.002219, 	155898612
63399, 	0.002215, 	156144883
63499, 	0.002212, 	156391185
63599, 	0.002208, 	156637492
63699, 	0.002205, 	156883752
63799, 	0.002201, 	157130009
63899, 	0.002198, 	157376258
63999, 	0.002194, 	157622594
64099, 	0.002191, 	157868890
64199, 	0.002187, 	158115169
64299, 	0.002184, 	158361450
64399, 	0.002181, 	158607739
64499, 	0.002177, 	158854044
64599, 	0.002174, 	159100351
64699, 	0.002171, 	159346605
64799, 	0.002167, 	159592899
64899, 	0.002164, 	159839177
64999, 	0.002161, 	160085430
65099, 	0.002157, 	160331737
65199, 	0.002154, 	160577945
65299, 	0.002151, 	160824188
65399, 	0.002147, 	161070541
65499, 	0.002144, 	161316819
65599, 	0.002141, 	161563078
65699, 	0.002138, 	161809408
65799, 	0.002134, 	162055661
65899, 	0.002131, 	162301927
65999, 	0.002128, 	162548240
66099, 	0.002125, 	162794564
66199, 	0.002121, 	163040787
66299, 	0.002118, 	163287084
66399, 	0.002115, 	163533357
66499, 	0.002112, 	163779681
66599, 	0.002109, 	164026041
66699, 	0.002105, 	164272338
66799, 	0.002102, 	164518636
66899, 	0.002099, 	164764913
66999, 	0.002096, 	165011265
67099, 	0.002093, 	165257576
67199, 	0.002090, 	165503927
67299, 	0.002087, 	165750235
67399, 	0.002084, 	165996527
67499, 	0.002081, 	166242850
67599, 	0.002077, 	166489188
67699, 	0.002074, 	166735493
67799, 	0.002071, 	166981761
67899, 	0.002068, 	167228041
67999, 	0.002065, 	167474354
68099, 	0.002062, 	167720654
68199, 	0.002059, 	167966931
68299, 	0.002056, 	168213234
68399, 	0.002053, 	168459549
68499, 	0.002050, 	168705824
68599, 	0.002047, 	168952120
68699, 	0.002044, 	169198414
68799, 	0.002041, 	169444706
68899, 	0.002038, 	169690966
68999, 	0.002035, 	169937249
69099, 	0.002032, 	170183515
69199, 	0.002029, 	170429814
69299, 	0.002026, 	170676144
69399, 	0.002024, 	170922394
69499, 	0.002021, 	171168660
69599, 	0.002018, 	171414943
69699, 	0.002015, 	171661220
69799, 	0.002012, 	171907590
69899, 	0.002009, 	172153932
69999, 	0.002006, 	172400218
70099, 	0.002003, 	172646595
70199, 	0.002001, 	172892882
70299, 	0.001998, 	173139140
70399, 	0.001995, 	173385447
70499, 	0.001992, 	173631681
70599, 	0.001989, 	173877953
70699, 	0.001986, 	174124194
70799, 	0.001984, 	174370448
70899, 	0.001981, 	174616707
70999, 	0.001978, 	174863005
71099, 	0.001975, 	175109323
71199, 	0.001972, 	175355592
71299, 	0.001970, 	175601969
71399, 	0.001967, 	175848263
71499, 	0.001964, 	176094462
71599, 	0.001961, 	176340780
71699, 	0.001959, 	176587061
71799, 	0.001956, 	176833369
71899, 	0.001953, 	177079582
71999, 	0.001950, 	177325860
72099, 	0.001948, 	177572148
72199, 	0.001945, 	177818409
72299, 	0.001942, 	178064680
72399, 	0.001940, 	178310970
72499, 	0.001937, 	178557214
72599, 	0.001934, 	178803467
72699, 	0.001932, 	179049741
72799, 	0.001929, 	179296042
72899, 	0.001926, 	179542303
72999, 	0.001924, 	179788595
73099, 	0.001921, 	180034910
73199, 	0.001919, 	180281198
73299, 	0.001916, 	180527477
73399, 	0.001913, 	180773715
73499, 	0.001911, 	181020061
73599, 	0.001908, 	181266362
73699, 	0.001906, 	181512595
73799, 	0.001903, 	181758809
73899, 	0.001900, 	182005060
73999, 	0.001898, 	182251310
74099, 	0.001895, 	182497609
74199, 	0.001893, 	182743918
74299, 	0.001890, 	182990243
74399, 	0.001888, 	183236502
74499, 	0.001885, 	183482817
74599, 	0.001883, 	183729107
74699, 	0.001880, 	183975442
74799, 	0.001877, 	184221730
74899, 	0.001875, 	184468055
74999, 	0.001872, 	184714319
75099, 	0.001870, 	184960619
75199, 	0.001867, 	185206815
75299, 	0.001865, 	185453060
75399, 	0.001863, 	185699355
75499, 	0.001860, 	185945649
75599, 	0.001858, 	186191900
75699, 	0.001855, 	186438115
75799, 	0.001853, 	186684389
75899, 	0.001850, 	186930687
75999, 	0.001848, 	187176970
76099, 	0.001845, 	187423316
76199, 	0.001843, 	187669621
76299, 	0.001841, 	187915859
76399, 	0.001838, 	188162183
76499, 	0.001836, 	188408512
76599, 	0.001833, 	188654804
76699, 	0.001831, 	188901081
76799, 	0.001829, 	189147355
76899, 	0.001826, 	189393694
76999, 	0.001824, 	189639992
77099, 	0.001821, 	189886307
77199, 	0.001819, 	190132595
77299, 	0.001817, 	190378925
77399, 	0.001814, 	190625144
77499, 	0.001812, 	190871445
77599, 	0.001810, 	191117731
77699, 	0.001807, 	191364003
77799, 	0.001805, 	191610274
77899, 	0.001803, 	191856531
77999, 	0.001800, 	192102827
78099, 	0.001798, 	192349057
78199, 	0.001796, 	192595331
78299, 	0.001794, 	192841628
78399, 	0.001791, 	193087939
78499, 	0.001789, 	193334220
78599, 	0.001787, 	193580509
78699, 	0.001784, 	193826774
78799, 	0.001782, 	194072980
78899, 	0.001780, 	194319285
78999, 	0.001778, 	194565564
79099, 	0.001775, 	194811844
79199, 	0.001773, 	195058157
79299, 	0.001771, 	195304452
79399, 	0.001769, 	195550703
79499, 	0.001766, 	195796998
79599, 	0.001764, 	196043283
79699, 	0.001762, 	196289576
79799, 	0.001760, 	196535849
79899, 	0.001758, 	196782173
79999, 	0.001755, 	197028437
80099, 	0.001753, 	197274768
80199, 	0.001751, 	197521054
80299, 	0.001749, 	197767367
80399, 	0.001747, 	198013601
80499, 	0.001745, 	198259891
80599, 	0.001742, 	198506188
80699, 	0.001740, 	198752447
80799, 	0.001738, 	198998699
80899, 	0.001736, 	199244968
80999, 	0.001734, 	199491254
81099, 	0.001732, 	199737591
81199, 	0.001730, 	199983812
81299, 	0.001727, 	200230158
81399, 	0.001725, 	200476456
81499, 	0.001723, 	200722751
81599, 	0.001721, 	200968928
81699, 	0.001719, 	201215217
81799, 	0.001717, 	201461511
81899, 	0.001715, 	201707835
81999, 	0.001713, 	201954068
82099, 	0.001711, 	202200306
82199, 	0.001708, 	202446583
82299, 	0.001706, 	202692866
82399, 	0.001704, 	202939140
82499, 	0.001702, 	203185441
82599, 	0.001700, 	203431715
82699, 	0.001698, 	203678038
82799, 	0.001696, 	203924357
82899, 	0.001694, 	204170652
82999, 	0.001692, 	204416960
83099, 	0.001690, 	204663261
83199, 	0.001688, 	204909548
83299, 	0.001686, 	205155759
83399, 	0.001684, 	205402071
83499, 	0.001682, 	205648365
83599, 	0.001680, 	205894680
83699, 	0.001678, 	206140988
83799, 	0.001676, 	206387259
83899, 	0.001674, 	206633508
83999, 	0.001672, 	206879821
84099, 	0.001670, 	207126098
84199, 	0.001668, 	207372389
84299, 	0.001666, 	207618632
84399, 	0.001664, 	207864978
84499, 	0.001662, 	208111254
84599, 	0.001660, 	208357595
84699, 	0.001658, 	208603895
84799, 	0.001656, 	208850185
84899, 	0.001654, 	209096384
84999, 	0.001652, 	209342719
85099, 	0.001650, 	209588989
85199, 	0.001648, 	209835236
85299, 	0.001646, 	210081453
85399, 	0.001644, 	210327803
85499, 	0.001643, 	210574117
85599, 	0.001641, 	210820412
85699, 	0.001639, 	211066610
85799, 	0.001637, 	211312845
85899, 	0.001635, 	211559154
85999, 	0.001633, 	211805358
86099, 	0.001631, 	212051636
86199, 	0.001629, 	212297902
86299, 	0.001627, 	212544146
86399, 	0.001625, 	212790367
86499, 	0.001624, 	213036606
86599, 	0.001622, 	213282910
86699, 	0.001620, 	213529181
86799, 	0.001618, 	213775539
86899, 	0.001616, 	214021764
86999, 	0.001614, 	214267983
87099, 	0.001612, 	214514220
87199, 	0.001610, 	214760474
87299, 	0.001609, 	215006756
87399, 	0.001607, 	215253071
87499, 	0.001605, 	215499354
87599, 	0.001603, 	215745593
87699, 	0.001601, 	215991853
87799, 	0.001599, 	216238164
87899, 	0.001598, 	216484524
87999, 	0.001596, 	216730849
88099, 	0.001594, 	216977148
88199, 	0.001592, 	217223493
88299, 	0.001590, 	217469775
88399, 	0.001589, 	217716060
88499, 	0.001587, 	217962336
88599, 	0.001585, 	218208665
88699, 	0.001583, 	218454886
88799, 	0.001581, 	218701153
88899, 	0.001580, 	218947408
88999, 	0.001578, 	219193712
89099, 	0.001576, 	219440013
89199, 	0.001574, 	219686333
89299, 	0.001573, 	219932646
89399, 	0.001571, 	220178938
89499, 	0.001569, 	220425240
89599, 	0.001567, 	220671505
89699, 	0.001566, 	220917834
89799, 	0.001564, 	221164081
89899, 	0.001562, 	221410382
89999, 	0.001560, 	221656678
90099, 	0.001559, 	221902836
90199, 	0.001557, 	222149078
90299, 	0.001555, 	222395376
90399, 	0.001553, 	222641688
90499, 	0.001552, 	222887929
90599, 	0.001550, 	223134240
90699, 	0.001548, 	223380519
90799, 	0.001547, 	223626851
90899, 	0.001545, 	223873163
90999, 	0.001543, 	224119392
91099, 	0.001542, 	224365717
91199, 	0.001540, 	224611997
91299, 	0.001538, 	224858340
91399, 	0.001536, 	225104623
91499, 	0.001535, 	225350945
91599, 	0.001533, 	225597181
91699, 	0.001531, 	225843494
91799, 	0.001530, 	226089791
91899, 	0.001528, 	226336071
91999, 	0.001526, 	226582266
92099, 	0.001525, 	226828598
92199, 	0.001523, 	227074846
92299, 	0.001522, 	227321128
92399, 	0.001520, 	227567445
92499, 	0.001518, 	227813782
92599, 	0.001517, 	228060053
92699, 	0.001515, 	228306372
92799, 	0.001513, 	228552656
92899, 	0.001512, 	228798950
92999, 	0.001510, 	229045224
93099, 	0.001508, 	229291507
93199, 	0.001507, 	229537827
93299, 	0.001505, 	229784109
93399, 	0.001504, 	230030414
93499, 	0.001502, 	230276709
93599, 	0.001500, 	230522993
93699, 	0.001499, 	230769326
93799, 	0.001497, 	231015561
93899, 	0.001496, 	231261801
93999, 	0.001494, 	231508168
94099, 	0.001492, 	231754413
94199, 	0.001491, 	232000664
94299, 	0.001489, 	232246945
94399, 	0.001488, 	232493211
94499, 	0.001486, 	232739559
94599, 	0.001485, 	232985812
94699, 	0.001483, 	233232064
94799, 	0.001481, 	233478346
94899, 	0.001480, 	233724589
94999, 	0.001478, 	233970909
95099, 	0.001477, 	234217227
95199, 	0.001475, 	234463519
95299, 	0.001474, 	234709793
95399, 	0.001472, 	234956052
95499, 	0.001471, 	235202359
95599, 	0.001469, 	235448649
95699, 	0.001467, 	235694933
95799, 	0.001466, 	235941262
95899, 	0.001464, 	236187497
95999, 	0.001463, 	236433659
96099, 	0.001461, 	236679977
96199, 	0.001460, 	236926315
96299, 	0.001458, 	237172536
96399, 	0.001457, 	237418873
96499, 	0.001455, 	237665228
96599, 	0.001454, 	237911534
96699, 	0.001452, 	238157856
96799, 	0.001451, 	238404132
96899, 	0.001449, 	238650392
96999, 	0.001448, 	238896724
97099, 	0.001446, 	239142961
97199, 	0.001445, 	239389269
97299, 	0.001443, 	239635601
97399, 	0.001442, 	239881833
97499, 	0.001440, 	240128093
97599, 	0.001439, 	240374415
97699, 	0.001437, 	240620713
97799, 	0.001436, 	240866986
97899, 	0.001434, 	241113181
97999, 	0.001433, 	241359478
98099, 	0.001432, 	241605805
98199, 	0.001430, 	241852063
98299, 	0.001429, 	242098354
98399, 	0.001427, 	242344731
98499, 	0.001426, 	242590987
98599, 	0.001424, 	242837322
98699, 	0.001423, 	243083601
98799, 	0.001421, 	243329865
98899, 	0.001420, 	243576058
98999, 	0.001419, 	243822363
99099, 	0.001417, 	244068643
99199, 	0.001416, 	244314891
99299, 	0.001414, 	244561195
99399, 	0.001413, 	244807514
99499, 	0.001411, 	245053833
99599, 	0.001410, 	245300156
99699, 	0.001409, 	245546438
99799, 	0.001407, 	245792665
99899, 	0.001406, 	246038981
99999, 	0.001404, 	246285230


==> src/fig/ours/sparse-gaussian-dewa-p-be100.txt <==
t, 	regret, 	communication
99, 	0.154312, 	297098
199, 	0.140818, 	594433
299, 	0.123559, 	891633
399, 	0.106674, 	1188483
499, 	0.089608, 	1486149
599, 	0.075127, 	1783509
699, 	0.064527, 	2080851
799, 	0.056451, 	2377946
899, 	0.050172, 	2674773
999, 	0.045149, 	2971850
1099, 	0.041041, 	3268759
1199, 	0.037618, 	3565866
1299, 	0.034722, 	3862502
1399, 	0.032240, 	4159516
1499, 	0.030090, 	4456546
1599, 	0.028208, 	4753186
1699, 	0.026548, 	5049906
1799, 	0.025072, 	5346758
1899, 	0.023752, 	5643933
1999, 	0.022563, 	5941226
2099, 	0.021488, 	6238107
2199, 	0.020511, 	6535279
2299, 	0.019619, 	6832088
2399, 	0.018801, 	7129040
2499, 	0.018049, 	7426551
2599, 	0.017354, 	7723251
2699, 	0.016711, 	8020317
2799, 	0.016114, 	8317074
2899, 	0.015559, 	8614376
2999, 	0.015040, 	8911436
3099, 	0.014554, 	9208734
3199, 	0.014099, 	9505715
3299, 	0.013672, 	9802382
3399, 	0.013270, 	10099338
3499, 	0.012891, 	10395795
3599, 	0.012532, 	10692756
3699, 	0.012194, 	10989557
3799, 	0.011873, 	11286142
3899, 	0.011568, 	11583075
3999, 	0.011279, 	11879984
4099, 	0.011004, 	12176961
4199, 	0.010742, 	12473928
4299, 	0.010492, 	12771217
4399, 	0.010253, 	13067754
4499, 	0.010025, 	13364584
4599, 	0.009807, 	13661428
4699, 	0.009599, 	13958373
4799, 	0.009399, 	14254977
4899, 	0.009207, 	14552182
4999, 	0.009023, 	14848725
5099, 	0.008846, 	15146296
5199, 	0.008676, 	15443377
5299, 	0.008512, 	15740425
5399, 	0.008354, 	16037435
5499, 	0.008202, 	16334210
5599, 	0.008056, 	16631777
5699, 	0.007914, 	16928787
5799, 	0.007778, 	17225640
5899, 	0.007646, 	17522414
5999, 	0.007519, 	17819212
6099, 	0.007395, 	18115753
6199, 	0.007276, 	18412854
6299, 	0.007161, 	18709942
6399, 	0.007049, 	19007154
6499, 	0.006940, 	19303735
6599, 	0.006835, 	19600428
6699, 	0.006733, 	19897646
6799, 	0.006634, 	20194977
6899, 	0.006538, 	20491887
6999, 	0.006444, 	20788861
7099, 	0.006354, 	21085783
7199, 	0.006265, 	21383399
7299, 	0.006180, 	21679979
7399, 	0.006096, 	21977523
7499, 	0.006015, 	22274414
7599, 	0.005936, 	22571351
7699, 	0.005858, 	22868355
7799, 	0.005783, 	23165199
7899, 	0.005710, 	23462049
7999, 	0.005639, 	23758988
8099, 	0.005569, 	24056110
8199, 	0.005501, 	24353188
8299, 	0.005435, 	24650171
8399, 	0.005370, 	24947103
8499, 	0.005307, 	25244160
8599, 	0.005245, 	25540946
8699, 	0.005185, 	25837759
8799, 	0.005126, 	26134958
8899, 	0.005068, 	26431988
8999, 	0.005012, 	26728860
9099, 	0.004957, 	27025456
9199, 	0.004903, 	27322420
9299, 	0.004850, 	27619096
9399, 	0.004799, 	27916170
9499, 	0.004748, 	28213581
9599, 	0.004699, 	28510772
9699, 	0.004650, 	28808149
9799, 	0.004603, 	29104912
9899, 	0.004556, 	29402280
9999, 	0.004511, 	29699496

